Transmit Beamforming for High-Rate Underwater Acoustic Communications

Transmit beamforming for underwater acoustic communications is challenging because channel state information must be obtained through feedback and may be noisy or outdated. In this paper, we investigate an angle-based beamforming strategy for a single-user link that reduces reliance on full channel knowledge by exploiting stable geometric features of the propagation field. In particular, the beam is steered toward a principal propagation path that remains relatively stable over time. Experimental results using the SPACE and MACE data sets demonstrate reliable communication with excellent data-detection mean-squared error and zero bit errors.

==> figs_tikz/data_tikz/MACE10_1750155F1811_S5_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.5127177013e+01 1.0000000000e-03
-1.5127177013e+01 2.0000000000e-03
-1.5127177013e+01 3.0000000000e-03
-1.5127177013e+01 4.0000000000e-03
-1.5127177013e+01 5.0000000000e-03
-1.5127177013e+01 6.0000000000e-03
-1.5127177013e+01 7.0000000000e-03
-1.5127177013e+01 8.0000000000e-03
-1.5127177013e+01 9.0000000000e-03
-1.5127177013e+01 1.0000000000e-02
-1.5127177013e+01 1.1000000000e-02
-1.5127177013e+01 1.2000000000e-02
-1.5127177013e+01 1.3000000000e-02
-1.5043207593e+01 1.4000000000e-02
-1.5043207593e+01 1.5000000000e-02
-1.5043207593e+01 1.6000000000e-02
-1.5043207593e+01 1.7000000000e-02
-1.5043207593e+01 1.8000000000e-02
-1.5043207593e+01 1.9000000000e-02
-1.5043207593e+01 2.0000000000e-02
-1.5043207593e+01 2.1000000000e-02
-1.5043207593e+01 2.2000000000e-02
-1.5043207593e+01 2.3000000000e-02
-1.5043207593e+01 2.4000000000e-02
-1.5043207593e+01 2.5000000000e-02
-1.5043207593e+01 2.6000000000e-02
-1.4984768960e+01 2.7000000000e-02
-1.4984768960e+01 2.8000000000e-02
-1.4984768960e+01 2.9000000000e-02
-1.4984768960e+01 3.0000000000e-02
-1.4923111428e+01 3.1000000000e-02
-1.4923111428e+01 3.2000000000e-02
-1.4923111428e+01 3.3000000000e-02
-1.4923111428e+01 3.4000000000e-02
-1.4923111428e+01 3.5000000000e-02
-1.4923111428e+01 3.6000000000e-02
-1.4901425999e+01 3.7000000000e-02
-1.4901425999e+01 3.8000000000e-02
-1.4901425999e+01 3.9000000000e-02
-1.4901425999e+01 4.0000000000e-02
-1.4901425999e+01 4.1000000000e-02
-1.4901425999e+01 4.2000000000e-02
-1.4901425999e+01 4.3000000000e-02
-1.4901425999e+01 4.4000000000e-02
-1.4766534279e+01 4.5000000000e-02
-1.4766534279e+01 4.6000000000e-02
-1.4766534279e+01 4.7000000000e-02
-1.4766534279e+01 4.8000000000e-02
-1.4766534279e+01 4.9000000000e-02
-1.4766534279e+01 5.0000000000e-02
-1.4766534279e+01 5.1000000000e-02
-1.4766534279e+01 5.2000000000e-02
-1.4735802195e+01 5.3000000000e-02
-1.4735802195e+01 5.4000000000e-02
-1.4735802195e+01 5.5000000000e-02
-1.4735802195e+01 5.6000000000e-02
-1.4735802195e+01 5.7000000000e-02
-1.4642471572e+01 5.8000000000e-02
-1.4642471572e+01 5.9000000000e-02
-1.4642471572e+01 6.0000000000e-02
-1.4642471572e+01 6.1000000000e-02
-1.4642471572e+01 6.2000000000e-02
-1.4642471572e+01 6.3000000000e-02
-1.4642471572e+01 6.4000000000e-02
-1.4642471572e+01 6.5000000000e-02
-1.4642471572e+01 6.6000000000e-02
-1.4642471572e+01 6.7000000000e-02
-1.4642471572e+01 6.8000000000e-02
-1.4642471572e+01 6.9000000000e-02
-1.4642471572e+01 7.0000000000e-02
-1.4642471572e+01 7.1000000000e-02
-1.4591208692e+01 7.2000000000e-02
-1.4591208692e+01 7.3000000000e-02
-1.4591208692e+01 7.4000000000e-02
-1.4591208692e+01 7.5000000000e-02
-1.4591208692e+01 7.6000000000e-02
-1.4591208692e+01 7.7000000000e-02
-1.4588467672e+01 7.8000000000e-02
-1.4588467672e+01 7.9000000000e-02
-1.4588467672e+01 8.0000000000e-02
-1.4588467672e+01 8.1000000000e-02
-1.4588467672e+01 8.2000000000e-02
-1.4588467672e+01 8.3000000000e-02
-1.4588467672e+01 8.4000000000e-02
-1.4588467672e+01 8.5000000000e-02
-1.4588467672e+01 8.6000000000e-02
-1.4588467672e+01 8.7000000000e-02
-1.4588467672e+01 8.8000000000e-02
-1.4588467672e+01 8.9000000000e-02
-1.4588467672e+01 9.0000000000e-02
-1.4588467672e+01 9.1000000000e-02
-1.4588467672e+01 9.2000000000e-02
-1.4588467672e+01 9.3000000000e-02
-1.4583085872e+01 9.4000000000e-02
-1.4583085872e+01 9.5000000000e-02
-1.4583085872e+01 9.6000000000e-02
-1.4583085872e+01 9.7000000000e-02
-1.4583085872e+01 9.8000000000e-02
-1.4583085872e+01 9.9000000000e-02
-1.4583085872e+01 1.0000000000e-01
-1.4583085872e+01 1.0100000000e-01
-1.4583085872e+01 1.0200000000e-01
-1.4583085872e+01 1.0300000000e-01
-1.4583085872e+01 1.0400000000e-01
-1.4583085872e+01 1.0500000000e-01
-1.4564058774e+01 1.0600000000e-01
-1.4564058774e+01 1.0700000000e-01
-1.4564058774e+01 1.0800000000e-01
-1.4564058774e+01 1.0900000000e-01
-1.4564058774e+01 1.1000000000e-01
-1.4564058774e+01 1.1100000000e-01
-1.4564058774e+01 1.1200000000e-01
-1.4564058774e+01 1.1300000000e-01
-1.4564058774e+01 1.1400000000e-01
-1.4564058774e+01 1.1500000000e-01
-1.4514212449e+01 1.1600000000e-01
-1.4514212449e+01 1.1700000000e-01
-1.4514212449e+01 1.1800000000e-01
-1.4514212449e+01 1.1900000000e-01
-1.4514212449e+01 1.2000000000e-01
-1.4514212449e+01 1.2100000000e-01
-1.4514212449e+01 1.2200000000e-01
-1.4514212449e+01 1.2300000000e-01
-1.4514212449e+01 1.2400000000e-01
-1.4514212449e+01 1.2500000000e-01
-1.4476738254e+01 1.2600000000e-01
-1.4476738254e+01 1.2700000000e-01
-1.4476738254e+01 1.2800000000e-01
-1.4476738254e+01 1.2900000000e-01
-1.4476738254e+01 1.3000000000e-01
-1.4476738254e+01 1.3100000000e-01
-1.4476738254e+01 1.3200000000e-01
-1.4476738254e+01 1.3300000000e-01
-1.4476738254e+01 1.3400000000e-01
-1.4476738254e+01 1.3500000000e-01
-1.4457088416e+01 1.3600000000e-01
-1.4457088416e+01 1.3700000000e-01
-1.4457088416e+01 1.3800000000e-01
-1.4457088416e+01 1.3900000000e-01
-1.4457088416e+01 1.4000000000e-01
-1.4457088416e+01 1.4100000000e-01
-1.4436338204e+01 1.4200000000e-01
-1.4436338203e+01 1.4300000000e-01
-1.4436338203e+01 1.4400000000e-01
-1.4436338203e+01 1.4500000000e-01
-1.4436338203e+01 1.4600000000e-01
-1.4436338203e+01 1.4700000000e-01
-1.4436338203e+01 1.4800000000e-01
-1.4436338203e+01 1.4900000000e-01
-1.4436338203e+01 1.5000000000e-01
-1.4436338203e+01 1.5100000000e-01
-1.4414954988e+01 1.5200000000e-01
-1.4414954988e+01 1.5300000000e-01
-1.4414954988e+01 1.5400000000e-01
-1.4414954988e+01 1.5500000000e-01
-1.4401056514e+01 1.5600000000e-01
-1.4401056514e+01 1.5700000000e-01
-1.4401056514e+01 1.5800000000e-01
-1.4401056514e+01 1.5900000000e-01
-1.4401056514e+01 1.6000000000e-01
-1.4401056514e+01 1.6100000000e-01
-1.4401056514e+01 1.6200000000e-01
-1.4281888360e+01 1.6300000000e-01
-1.4281888360e+01 1.6400000000e-01
-1.4281888360e+01 1.6500000000e-01
-1.4281888360e+01 1.6600000000e-01
-1.4281888360e+01 1.6700000000e-01
-1.4281888360e+01 1.6800000000e-01
-1.4281888360e+01 1.6900000000e-01
-1.4281888360e+01 1.7000000000e-01
-1.4281888360e+01 1.7100000000e-01
-1.4281888360e+01 1.7200000000e-01
-1.4281888360e+01 1.7300000000e-01
-1.4281888360e+01 1.7400000000e-01
-1.4281888360e+01 1.7500000000e-01
-1.4281888360e+01 1.7600000000e-01
-1.4250180113e+01 1.7700000000e-01
-1.4250180113e+01 1.7800000000e-01
-1.4250180113e+01 1.7900000000e-01
-1.4250180113e+01 1.8000000000e-01
-1.4250180113e+01 1.8100000000e-01
-1.4250180113e+01 1.8200000000e-01
-1.4250180113e+01 1.8300000000e-01
-1.4250180113e+01 1.8400000000e-01
-1.4250180113e+01 1.8500000000e-01
-1.4250180113e+01 1.8600000000e-01
-1.4250180113e+01 1.8700000000e-01
-1.4250180113e+01 1.8800000000e-01
-1.4250180113e+01 1.8900000000e-01
-1.4250180113e+01 1.9000000000e-01
-1.4234206304e+01 1.9100000000e-01
-1.4234206304e+01 1.9200000000e-01
-1.4234206304e+01 1.9300000000e-01
-1.4234206304e+01 1.9400000000e-01
-1.4234206304e+01 1.9500000000e-01
-1.4234206304e+01 1.9600000000e-01
-1.4234206304e+01 1.9700000000e-01
-1.4202236511e+01 1.9800000000e-01
-1.4202236511e+01 1.9900000000e-01
-1.4202236511e+01 2.0000000000e-01
-1.4202236511e+01 2.0100000000e-01
-1.4202236511e+01 2.0200000000e-01
-1.4202236511e+01 2.0300000000e-01
-1.4202236511e+01 2.0400000000e-01
-1.4202236511e+01 2.0500000000e-01
-1.4202236511e+01 2.0600000000e-01
-1.4202236511e+01 2.0700000000e-01
-1.4202236511e+01 2.0800000000e-01
-1.4052447730e+01 2.0900000000e-01
-1.4052447730e+01 2.1000000000e-01
-1.4052447730e+01 2.1100000000e-01
-1.4052447730e+01 2.1200000000e-01
-1.3987526383e+01 2.1300000000e-01
-1.3987526383e+01 2.1400000000e-01
-1.3987526383e+01 2.1500000000e-01
-1.3987526383e+01 2.1600000000e-01
-1.3987526383e+01 2.1700000000e-01
-1.3987526383e+01 2.1800000000e-01
-1.3987526383e+01 2.1900000000e-01
-1.3987526383e+01 2.2000000000e-01
-1.3987526383e+01 2.2100000000e-01
-1.3987526383e+01 2.2200000000e-01
-1.3987526383e+01 2.2300000000e-01
-1.3987526383e+01 2.2400000000e-01
-1.3987526383e+01 2.2500000000e-01
-1.3987526383e+01 2.2600000000e-01
-1.3987526383e+01 2.2700000000e-01
-1.3987526383e+01 2.2800000000e-01
-1.3987526383e+01 2.2900000000e-01
-1.3987526383e+01 2.3000000000e-01
-1.3987526383e+01 2.3100000000e-01
-1.3982283815e+01 2.3200000000e-01
-1.3982283815e+01 2.3300000000e-01
-1.3982283815e+01 2.3400000000e-01
-1.3953004583e+01 2.3500000000e-01
-1.3953004583e+01 2.3600000000e-01
-1.3953004583e+01 2.3700000000e-01
-1.3953004583e+01 2.3800000000e-01
-1.3953004583e+01 2.3900000000e-01
-1.3953004583e+01 2.4000000000e-01
-1.3953004583e+01 2.4100000000e-01
-1.3953004583e+01 2.4200000000e-01
-1.3953004583e+01 2.4300000000e-01
-1.3953004583e+01 2.4400000000e-01
-1.3896667188e+01 2.4500000000e-01
-1.3896667188e+01 2.4600000000e-01
-1.3896667188e+01 2.4700000000e-01
-1.3896667188e+01 2.4800000000e-01
-1.3896667188e+01 2.4900000000e-01
-1.3896667188e+01 2.5000000000e-01
-1.3896667188e+01 2.5100000000e-01
-1.3896667188e+01 2.5200000000e-01
-1.3896667188e+01 2.5300000000e-01
-1.3896667188e+01 2.5400000000e-01
-1.3896667188e+01 2.5500000000e-01
-1.3896667188e+01 2.5600000000e-01
-1.3896667188e+01 2.5700000000e-01
-1.3880136944e+01 2.5800000000e-01
-1.3880136944e+01 2.5900000000e-01
-1.3880136944e+01 2.6000000000e-01
-1.3880136944e+01 2.6100000000e-01
-1.3880136944e+01 2.6200000000e-01
-1.3880136944e+01 2.6300000000e-01
-1.3880136944e+01 2.6400000000e-01
-1.3880136944e+01 2.6500000000e-01
-1.3864967842e+01 2.6600000000e-01
-1.3864967842e+01 2.6700000000e-01
-1.3864967842e+01 2.6800000000e-01
-1.3864967842e+01 2.6900000000e-01
-1.3864967842e+01 2.7000000000e-01
-1.3864967842e+01 2.7100000000e-01
-1.3864967842e+01 2.7200000000e-01
-1.3864967842e+01 2.7300000000e-01
-1.3864967842e+01 2.7400000000e-01
-1.3864967842e+01 2.7500000000e-01
-1.3836497857e+01 2.7600000000e-01
-1.3836497857e+01 2.7700000000e-01
-1.3836497857e+01 2.7800000000e-01
-1.3836497857e+01 2.7900000000e-01
-1.3836497857e+01 2.8000000000e-01
-1.3836497857e+01 2.8100000000e-01
-1.3836497857e+01 2.8200000000e-01
-1.3836497857e+01 2.8300000000e-01
-1.3836497857e+01 2.8400000000e-01
-1.3836497857e+01 2.8500000000e-01
-1.3802606862e+01 2.8600000000e-01
-1.3802606862e+01 2.8700000000e-01
-1.3802606862e+01 2.8800000000e-01
-1.3802606862e+01 2.8900000000e-01
-1.3802606862e+01 2.9000000000e-01
-1.3802606862e+01 2.9100000000e-01
-1.3802606862e+01 2.9200000000e-01
-1.3802606862e+01 2.9300000000e-01
-1.3802606862e+01 2.9400000000e-01
-1.3802606862e+01 2.9500000000e-01
-1.3802606862e+01 2.9600000000e-01
-1.3799870511e+01 2.9700000000e-01
-1.3799870511e+01 2.9800000000e-01
-1.3799870511e+01 2.9900000000e-01
-1.3799870511e+01 3.0000000000e-01
-1.3799870511e+01 3.0100000000e-01
-1.3799870511e+01 3.0200000000e-01
-1.3799870511e+01 3.0300000000e-01
-1.3782331454e+01 3.0400000000e-01
-1.3782331454e+01 3.0500000000e-01
-1.3782331454e+01 3.0600000000e-01
-1.3782331454e+01 3.0700000000e-01
-1.3782331454e+01 3.0800000000e-01
-1.3782331454e+01 3.0900000000e-01
-1.3764440146e+01 3.1000000000e-01
-1.3764440146e+01 3.1100000000e-01
-1.3764440146e+01 3.1200000000e-01
-1.3764440146e+01 3.1300000000e-01
-1.3764440146e+01 3.1400000000e-01
-1.3764440146e+01 3.1500000000e-01
-1.3764440146e+01 3.1600000000e-01
-1.3764440146e+01 3.1700000000e-01
-1.3764440146e+01 3.1800000000e-01
-1.3764440146e+01 3.1900000000e-01
-1.3704074075e+01 3.2000000000e-01
-1.3704074075e+01 3.2100000000e-01
-1.3704074075e+01 3.2200000000e-01
-1.3704074075e+01 3.2300000000e-01
-1.3704074075e+01 3.2400000000e-01
-1.3704074075e+01 3.2500000000e-01
-1.3704074075e+01 3.2600000000e-01
-1.3704074075e+01 3.2700000000e-01
-1.3652285393e+01 3.2800000000e-01
-1.3652285393e+01 3.2900000000e-01
-1.3652285393e+01 3.3000000000e-01
-1.3652285393e+01 3.3100000000e-01
-1.3652285393e+01 3.3200000000e-01
-1.3652285393e+01 3.3300000000e-01
-1.3652285393e+01 3.3400000000e-01
-1.3600219997e+01 3.3500000000e-01
-1.3600219997e+01 3.3600000000e-01
-1.3600219997e+01 3.3700000000e-01
-1.3600219997e+01 3.3800000000e-01
-1.3600219997e+01 3.3900000000e-01
-1.3600219997e+01 3.4000000000e-01
-1.3600219997e+01 3.4100000000e-01
-1.3600219997e+01 3.4200000000e-01
-1.3600219997e+01 3.4300000000e-01
-1.3600219997e+01 3.4400000000e-01
-1.3600219997e+01 3.4500000000e-01
-1.3600219997e+01 3.4600000000e-01
-1.3600219997e+01 3.4700000000e-01
-1.3571692401e+01 3.4800000000e-01
-1.3571692401e+01 3.4900000000e-01
-1.3571692401e+01 3.5000000000e-01
-1.3571692401e+01 3.5100000000e-01
-1.3571692401e+01 3.5200000000e-01
-1.3571692401e+01 3.5300000000e-01
-1.3571692401e+01 3.5400000000e-01
-1.3571692401e+01 3.5500000000e-01
-1.3571692401e+01 3.5600000000e-01
-1.3571692401e+01 3.5700000000e-01
-1.3571692401e+01 3.5800000000e-01
-1.3544969409e+01 3.5900000000e-01
-1.3544969409e+01 3.6000000000e-01
-1.3544969409e+01 3.6100000000e-01
-1.3544969409e+01 3.6200000000e-01
-1.3544969409e+01 3.6300000000e-01
-1.3544969409e+01 3.6400000000e-01
-1.3544969409e+01 3.6500000000e-01
-1.3544969409e+01 3.6600000000e-01
-1.3539210317e+01 3.6700000000e-01
-1.3539210317e+01 3.6800000000e-01
-1.3539210317e+01 3.6900000000e-01
-1.3539210317e+01 3.7000000000e-01
-1.3539210317e+01 3.7100000000e-01
-1.3539210317e+01 3.7200000000e-01
-1.3493011374e+01 3.7300000000e-01
-1.3493011374e+01 3.7400000000e-01
-1.3493011374e+01 3.7500000000e-01
-1.3493011374e+01 3.7600000000e-01
-1.3493011374e+01 3.7700000000e-01
-1.3493011374e+01 3.7800000000e-01
-1.3493011374e+01 3.7900000000e-01
-1.3493011374e+01 3.8000000000e-01
-1.3368260971e+01 3.8100000000e-01
-1.3368260971e+01 3.8200000000e-01
-1.3368260971e+01 3.8300000000e-01
-1.3368260971e+01 3.8400000000e-01
-1.3368260971e+01 3.8500000000e-01
-1.3368260971e+01 3.8600000000e-01
-1.3368260971e+01 3.8700000000e-01
-1.3368260971e+01 3.8800000000e-01
-1.3368260971e+01 3.8900000000e-01
-1.3368260971e+01 3.9000000000e-01
-1.3364995603e+01 3.9100000000e-01
-1.3364995603e+01 3.9200000000e-01
-1.3364995603e+01 3.9300000000e-01
-1.3364995603e+01 3.9400000000e-01
-1.3364995603e+01 3.9500000000e-01
-1.3364995603e+01 3.9600000000e-01
-1.3364995603e+01 3.9700000000e-01
-1.3364995603e+01 3.9800000000e-01
-1.3344865484e+01 3.9900000000e-01
-1.3344865484e+01 4.0000000000e-01
-1.3344865484e+01 4.0100000000e-01
-1.3344865484e+01 4.0200000000e-01
-1.3344865484e+01 4.0300000000e-01
-1.3344865484e+01 4.0400000000e-01
-1.3344865484e+01 4.0500000000e-01
-1.3344865484e+01 4.0600000000e-01
-1.3344865484e+01 4.0700000000e-01
-1.3344865484e+01 4.0800000000e-01
-1.3311937724e+01 4.0900000000e-01
-1.3311937724e+01 4.1000000000e-01
-1.3311937724e+01 4.1100000000e-01
-1.3311937724e+01 4.1200000000e-01
-1.3311937724e+01 4.1300000000e-01
-1.3311937724e+01 4.1400000000e-01
-1.3311937724e+01 4.1500000000e-01
-1.3311937724e+01 4.1600000000e-01
-1.3311937724e+01 4.1700000000e-01
-1.3311937724e+01 4.1800000000e-01
-1.3311937724e+01 4.1900000000e-01
-1.3311937724e+01 4.2000000000e-01
-1.3290346523e+01 4.2100000000e-01
-1.3290346523e+01 4.2200000000e-01
-1.3290346523e+01 4.2300000000e-01
-1.3290346523e+01 4.2400000000e-01
-1.3290346523e+01 4.2500000000e-01
-1.3290346523e+01 4.2600000000e-01
-1.3290346523e+01 4.2700000000e-01
-1.3290346523e+01 4.2800000000e-01
-1.3290346523e+01 4.2900000000e-01
-1.3290346523e+01 4.3000000000e-01
-1.3290346523e+01 4.3100000000e-01
-1.3290346523e+01 4.3200000000e-01
-1.3290346523e+01 4.3300000000e-01
-1.3290346523e+01 4.3400000000e-01
-1.3290346523e+01 4.3500000000e-01
-1.3223415481e+01 4.3600000000e-01
-1.3223415481e+01 4.3700000000e-01
-1.3223415481e+01 4.3800000000e-01
-1.3223415481e+01 4.3900000000e-01
-1.3223415481e+01 4.4000000000e-01
-1.3223415481e+01 4.4100000000e-01
-1.3223415481e+01 4.4200000000e-01
-1.3223415481e+01 4.4300000000e-01
-1.3223415481e+01 4.4400000000e-01
-1.3223415481e+01 4.4500000000e-01
-1.3223415481e+01 4.4600000000e-01
-1.3211225973e+01 4.4700000000e-01
-1.3211225973e+01 4.4800000000e-01
-1.3211225973e+01 4.4900000000e-01
-1.3211225973e+01 4.5000000000e-01
-1.3211225973e+01 4.5100000000e-01
-1.3211225973e+01 4.5200000000e-01
-1.3211225973e+01 4.5300000000e-01
-1.3211225973e+01 4.5400000000e-01
-1.3211225973e+01 4.5500000000e-01
-1.3211225973e+01 4.5600000000e-01
-1.3211225973e+01 4.5700000000e-01
-1.3211225973e+01 4.5800000000e-01
-1.3211225973e+01 4.5900000000e-01
-1.3198707396e+01 4.6000000000e-01
-1.3198707396e+01 4.6100000000e-01
-1.3198707396e+01 4.6200000000e-01
-1.3198707396e+01 4.6300000000e-01
-1.3198707396e+01 4.6400000000e-01
-1.3198707396e+01 4.6500000000e-01
-1.3198707396e+01 4.6600000000e-01
-1.3198707396e+01 4.6700000000e-01
-1.3198707396e+01 4.6800000000e-01
-1.3198707396e+01 4.6900000000e-01
-1.3198707396e+01 4.7000000000e-01
-1.3177624077e+01 4.7100000000e-01
-1.3177624077e+01 4.7200000000e-01
-1.3177624077e+01 4.7300000000e-01
-1.3177624077e+01 4.7400000000e-01
-1.3177624077e+01 4.7500000000e-01
-1.3177624077e+01 4.7600000000e-01
-1.3177624077e+01 4.7700000000e-01
-1.3177624077e+01 4.7800000000e-01
-1.3177624077e+01 4.7900000000e-01
-1.3177624077e+01 4.8000000000e-01
-1.3177624077e+01 4.8100000000e-01
-1.3177624077e+01 4.8200000000e-01
-1.3177624077e+01 4.8300000000e-01
-1.3039868367e+01 4.8400000000e-01
-1.3039868367e+01 4.8500000000e-01
-1.3039868367e+01 4.8600000000e-01
-1.3039868367e+01 4.8700000000e-01
-1.3039868367e+01 4.8800000000e-01
-1.3039868367e+01 4.8900000000e-01
-1.3039868367e+01 4.9000000000e-01
-1.3039868367e+01 4.9100000000e-01
-1.3039868367e+01 4.9200000000e-01
-1.3010338828e+01 4.9300000000e-01
-1.3010338828e+01 4.9400000000e-01
-1.3010338828e+01 4.9500000000e-01
-1.3010338828e+01 4.9600000000e-01
-1.3010338828e+01 4.9700000000e-01
-1.3010338828e+01 4.9800000000e-01
-1.3010338828e+01 4.9900000000e-01
-1.3010338828e+01 5.0000000000e-01
-1.3010338828e+01 5.0100000000e-01
-1.3010338828e+01 5.0200000000e-01
-1.3010338828e+01 5.0300000000e-01
-1.3010338828e+01 5.0400000000e-01
-1.2980881297e+01 5.0500000000e-01
-1.2980881297e+01 5.0600000000e-01
-1.2980881297e+01 5.0700000000e-01
-1.2980881297e+01 5.0800000000e-01
-1.2980881297e+01 5.0900000000e-01
-1.2980881297e+01 5.1000000000e-01
-1.2969837521e+01 5.1100000000e-01
-1.2969837521e+01 5.1200000000e-01
-1.2969837521e+01 5.1300000000e-01
-1.2969837521e+01 5.1400000000e-01
-1.2969837521e+01 5.1500000000e-01
-1.2969837521e+01 5.1600000000e-01
-1.2969837521e+01 5.1700000000e-01
-1.2969837521e+01 5.1800000000e-01
-1.2969837521e+01 5.1900000000e-01
-1.2943621698e+01 5.2000000000e-01
-1.2943621698e+01 5.2100000000e-01
-1.2943621698e+01 5.2200000000e-01
-1.2943621698e+01 5.2300000000e-01
-1.2943621698e+01 5.2400000000e-01
-1.2943621698e+01 5.2500000000e-01
-1.2943621698e+01 5.2600000000e-01
-1.2943621698e+01 5.2700000000e-01
-1.2943621698e+01 5.2800000000e-01
-1.2943621698e+01 5.2900000000e-01
-1.2914629671e+01 5.3000000000e-01
-1.2914629671e+01 5.3100000000e-01
-1.2914629671e+01 5.3200000000e-01
-1.2914629671e+01 5.3300000000e-01
-1.2914629671e+01 5.3400000000e-01
-1.2914629671e+01 5.3500000000e-01
-1.2914629671e+01 5.3600000000e-01
-1.2914629671e+01 5.3700000000e-01
-1.2914629671e+01 5.3800000000e-01
-1.2914629671e+01 5.3900000000e-01
-1.2914629671e+01 5.4000000000e-01
-1.2914629671e+01 5.4100000000e-01
-1.2914629671e+01 5.4200000000e-01
-1.2914629671e+01 5.4300000000e-01
-1.2914629671e+01 5.4400000000e-01
-1.2908976849e+01 5.4500000000e-01
-1.2908976849e+01 5.4600000000e-01
-1.2908976849e+01 5.4700000000e-01
-1.2908976849e+01 5.4800000000e-01
-1.2908976849e+01 5.4900000000e-01
-1.2908976849e+01 5.5000000000e-01
-1.2908976849e+01 5.5100000000e-01
-1.2908976849e+01 5.5200000000e-01
-1.2908976849e+01 5.5300000000e-01
-1.2895025234e+01 5.5400000000e-01
-1.2895025234e+01 5.5500000000e-01
-1.2895025234e+01 5.5600000000e-01
-1.2895025234e+01 5.5700000000e-01
-1.2895025234e+01 5.5800000000e-01
-1.2895025234e+01 5.5900000000e-01
-1.2880486362e+01 5.6000000000e-01
-1.2880486362e+01 5.6100000000e-01
-1.2880486362e+01 5.6200000000e-01
-1.2880486362e+01 5.6300000000e-01
-1.2880486362e+01 5.6400000000e-01
-1.2880486362e+01 5.6500000000e-01
-1.2880486362e+01 5.6600000000e-01
-1.2880486362e+01 5.6700000000e-01
-1.2880486362e+01 5.6800000000e-01
-1.2874214334e+01 5.6900000000e-01
-1.2874214334e+01 5.7000000000e-01
-1.2874214334e+01 5.7100000000e-01
-1.2874214334e+01 5.7200000000e-01
-1.2874214334e+01 5.7300000000e-01
-1.2874214334e+01 5.7400000000e-01
-1.2874214334e+01 5.7500000000e-01
-1.2874214334e+01 5.7600000000e-01
-1.2874214334e+01 5.7700000000e-01
-1.2874214334e+01 5.7800000000e-01
-1.2874214334e+01 5.7900000000e-01
-1.2874214334e+01 5.8000000000e-01
-1.2874214334e+01 5.8100000000e-01
-1.2778864251e+01 5.8200000000e-01
-1.2778864251e+01 5.8300000000e-01
-1.2778864251e+01 5.8400000000e-01
-1.2778864251e+01 5.8500000000e-01
-1.2778864251e+01 5.8600000000e-01
-1.2778864251e+01 5.8700000000e-01
-1.2778864251e+01 5.8800000000e-01
-1.2778864251e+01 5.8900000000e-01
-1.2778864251e+01 5.9000000000e-01
-1.2778864251e+01 5.9100000000e-01
-1.2778864251e+01 5.9200000000e-01
-1.2731341331e+01 5.9300000000e-01
-1.2731341331e+01 5.9400000000e-01
-1.2731341331e+01 5.9500000000e-01
-1.2731341331e+01 5.9600000000e-01
-1.2731341331e+01 5.9700000000e-01
-1.2731341331e+01 5.9800000000e-01
-1.2731341331e+01 5.9900000000e-01
-1.2731341331e+01 6.0000000000e-01
-1.2731341331e+01 6.0100000000e-01
-1.2727804904e+01 6.0200000000e-01
-1.2727804904e+01 6.0300000000e-01
-1.2727804904e+01 6.0400000000e-01
-1.2727804904e+01 6.0500000000e-01
-1.2727804904e+01 6.0600000000e-01
-1.2727804904e+01 6.0700000000e-01
-1.2727804904e+01 6.0800000000e-01
-1.2727804904e+01 6.0900000000e-01
-1.2727804904e+01 6.1000000000e-01
-1.2727804904e+01 6.1100000000e-01
-1.2727804904e+01 6.1200000000e-01
-1.2673547406e+01 6.1300000000e-01
-1.2673547406e+01 6.1400000000e-01
-1.2673547406e+01 6.1500000000e-01
-1.2673547406e+01 6.1600000000e-01
-1.2673547406e+01 6.1700000000e-01
-1.2673547406e+01 6.1800000000e-01
-1.2673547406e+01 6.1900000000e-01
-1.2673547406e+01 6.2000000000e-01
-1.2673547406e+01 6.2100000000e-01
-1.2673547406e+01 6.2200000000e-01
-1.2647868554e+01 6.2300000000e-01
-1.2647868554e+01 6.2400000000e-01
-1.2647868554e+01 6.2500000000e-01
-1.2647868554e+01 6.2600000000e-01
-1.2647868554e+01 6.2700000000e-01
-1.2647868554e+01 6.2800000000e-01
-1.2647868554e+01 6.2900000000e-01
-1.2647868554e+01 6.3000000000e-01
-1.2647868554e+01 6.3100000000e-01
-1.2647868554e+01 6.3200000000e-01
-1.2647868554e+01 6.3300000000e-01
-1.2549607081e+01 6.3400000000e-01
-1.2549607081e+01 6.3500000000e-01
-1.2549607081e+01 6.3600000000e-01
-1.2549607081e+01 6.3700000000e-01
-1.2549607081e+01 6.3800000000e-01
-1.2549607081e+01 6.3900000000e-01
-1.2549607081e+01 6.4000000000e-01
-1.2549607081e+01 6.4100000000e-01
-1.2549607081e+01 6.4200000000e-01
-1.2549607081e+01 6.4300000000e-01
-1.2549607081e+01 6.4400000000e-01
-1.2545441688e+01 6.4500000000e-01
-1.2545441688e+01 6.4600000000e-01
-1.2545441688e+01 6.4700000000e-01
-1.2545441688e+01 6.4800000000e-01
-1.2545441688e+01 6.4900000000e-01
-1.2545441688e+01 6.5000000000e-01
-1.2545441688e+01 6.5100000000e-01
-1.2545441688e+01 6.5200000000e-01
-1.2545441688e+01 6.5300000000e-01
-1.2545441688e+01 6.5400000000e-01
-1.2545441688e+01 6.5500000000e-01
-1.2540833612e+01 6.5600000000e-01
-1.2540833612e+01 6.5700000000e-01
-1.2540833612e+01 6.5800000000e-01
-1.2540833612e+01 6.5900000000e-01
-1.2540833612e+01 6.6000000000e-01
-1.2540833612e+01 6.6100000000e-01
-1.2540833612e+01 6.6200000000e-01
-1.2540833612e+01 6.6300000000e-01
-1.2540833612e+01 6.6400000000e-01
-1.2540833612e+01 6.6500000000e-01
-1.2540833612e+01 6.6600000000e-01
-1.2540833612e+01 6.6700000000e-01
-1.2540833612e+01 6.6800000000e-01
-1.2540833612e+01 6.6900000000e-01
-1.2540833612e+01 6.7000000000e-01
-1.2540833612e+01 6.7100000000e-01
-1.2532247137e+01 6.7200000000e-01
-1.2532247137e+01 6.7300000000e-01
-1.2532247137e+01 6.7400000000e-01
-1.2532247137e+01 6.7500000000e-01
-1.2532247137e+01 6.7600000000e-01
-1.2532247137e+01 6.7700000000e-01
-1.2532247137e+01 6.7800000000e-01
-1.2457940581e+01 6.7900000000e-01
-1.2457940581e+01 6.8000000000e-01
-1.2457940581e+01 6.8100000000e-01
-1.2457940581e+01 6.8200000000e-01
-1.2457940581e+01 6.8300000000e-01
-1.2457940581e+01 6.8400000000e-01
-1.2457940581e+01 6.8500000000e-01
-1.2457940581e+01 6.8600000000e-01
-1.2457940581e+01 6.8700000000e-01
-1.2432061741e+01 6.8800000000e-01
-1.2432061741e+01 6.8900000000e-01
-1.2432061741e+01 6.9000000000e-01
-1.2432061741e+01 6.9100000000e-01
-1.2432061741e+01 6.9200000000e-01
-1.2432061741e+01 6.9300000000e-01
-1.2432061741e+01 6.9400000000e-01
-1.2432061741e+01 6.9500000000e-01
-1.2432061741e+01 6.9600000000e-01
-1.2432061741e+01 6.9700000000e-01
-1.2432061740e+01 6.9800000000e-01
-1.2431367215e+01 6.9900000000e-01
-1.2431367215e+01 7.0000000000e-01
-1.2431367215e+01 7.0100000000e-01
-1.2431367215e+01 7.0200000000e-01
-1.2431367215e+01 7.0300000000e-01
-1.2431367215e+01 7.0400000000e-01
-1.2431367215e+01 7.0500000000e-01
-1.2431367215e+01 7.0600000000e-01
-1.2431367215e+01 7.0700000000e-01
-1.2400148857e+01 7.0800000000e-01
-1.2400148857e+01 7.0900000000e-01
-1.2400148857e+01 7.1000000000e-01
-1.2400148857e+01 7.1100000000e-01
-1.2400148857e+01 7.1200000000e-01
-1.2400148857e+01 7.1300000000e-01
-1.2400148857e+01 7.1400000000e-01
-1.2400148857e+01 7.1500000000e-01
-1.2400148857e+01 7.1600000000e-01
-1.2349528115e+01 7.1700000000e-01
-1.2349528115e+01 7.1800000000e-01
-1.2349528115e+01 7.1900000000e-01
-1.2349528115e+01 7.2000000000e-01
-1.2349528115e+01 7.2100000000e-01
-1.2349528115e+01 7.2200000000e-01
-1.2349528115e+01 7.2300000000e-01
-1.2349528115e+01 7.2400000000e-01
-1.2349528115e+01 7.2500000000e-01
-1.2349528115e+01 7.2600000000e-01
-1.2349528115e+01 7.2700000000e-01
-1.2344800120e+01 7.2800000000e-01
-1.2344800120e+01 7.2900000000e-01
-1.2344800120e+01 7.3000000000e-01
-1.2328565893e+01 7.3100000000e-01
-1.2328565893e+01 7.3200000000e-01
-1.2328565893e+01 7.3300000000e-01
-1.2328565893e+01 7.3400000000e-01
-1.2328565893e+01 7.3500000000e-01
-1.2328565893e+01 7.3600000000e-01
-1.2328565893e+01 7.3700000000e-01
-1.2328565893e+01 7.3800000000e-01
-1.2328565893e+01 7.3900000000e-01
-1.2327900715e+01 7.4000000000e-01
-1.2327900715e+01 7.4100000000e-01
-1.2327900715e+01 7.4200000000e-01
-1.2327900715e+01 7.4300000000e-01
-1.2327900715e+01 7.4400000000e-01
-1.2327900715e+01 7.4500000000e-01
-1.2327900715e+01 7.4600000000e-01
-1.2327900715e+01 7.4700000000e-01
-1.2327900715e+01 7.4800000000e-01
-1.2327900715e+01 7.4900000000e-01
-1.2327900715e+01 7.5000000000e-01
-1.2311135667e+01 7.5100000000e-01
-1.2311135667e+01 7.5200000000e-01
-1.2311135667e+01 7.5300000000e-01
-1.2311135667e+01 7.5400000000e-01
-1.2311135667e+01 7.5500000000e-01
-1.2311135667e+01 7.5600000000e-01
-1.2311135667e+01 7.5700000000e-01
-1.2311135667e+01 7.5800000000e-01
-1.2311135667e+01 7.5900000000e-01
-1.2311135667e+01 7.6000000000e-01
-1.2311135667e+01 7.6100000000e-01
-1.2310509148e+01 7.6200000000e-01
-1.2310509148e+01 7.6300000000e-01
-1.2310509148e+01 7.6400000000e-01
-1.2310509148e+01 7.6500000000e-01
-1.2310509148e+01 7.6600000000e-01
-1.2310509148e+01 7.6700000000e-01
-1.2310509148e+01 7.6800000000e-01
-1.2310509148e+01 7.6900000000e-01
-1.2310509148e+01 7.7000000000e-01
-1.2310509148e+01 7.7100000000e-01
-1.2310509148e+01 7.7200000000e-01
-1.2310509148e+01 7.7300000000e-01
-1.2293185681e+01 7.7400000000e-01
-1.2293185681e+01 7.7500000000e-01
-1.2293185681e+01 7.7600000000e-01
-1.2293185681e+01 7.7700000000e-01
-1.2293185681e+01 7.7800000000e-01
-1.2293185681e+01 7.7900000000e-01
-1.2293185681e+01 7.8000000000e-01
-1.2293185681e+01 7.8100000000e-01
-1.2293185681e+01 7.8200000000e-01
-1.2293185681e+01 7.8300000000e-01
-1.2264502190e+01 7.8400000000e-01
-1.2264502190e+01 7.8500000000e-01
-1.2264502190e+01 7.8600000000e-01
-1.2264502190e+01 7.8700000000e-01
-1.2264502190e+01 7.8800000000e-01
-1.2264502190e+01 7.8900000000e-01
-1.2264502190e+01 7.9000000000e-01
-1.2264502190e+01 7.9100000000e-01
-1.2264502190e+01 7.9200000000e-01
-1.2264502190e+01 7.9300000000e-01
-1.2264502190e+01 7.9400000000e-01
-1.2264502190e+01 7.9500000000e-01
-1.2264502190e+01 7.9600000000e-01
-1.2253145094e+01 7.9700000000e-01
-1.2253145094e+01 7.9800000000e-01
-1.2253145094e+01 7.9900000000e-01
-1.2253145094e+01 8.0000000000e-01
-1.2253145094e+01 8.0100000000e-01
-1.2250167959e+01 8.0200000000e-01
-1.2250167959e+01 8.0300000000e-01
-1.2250167959e+01 8.0400000000e-01
-1.2250167959e+01 8.0500000000e-01
-1.2250167959e+01 8.0600000000e-01
-1.2250167959e+01 8.0700000000e-01
-1.2250167959e+01 8.0800000000e-01
-1.2250167959e+01 8.0900000000e-01
-1.2250167959e+01 8.1000000000e-01
-1.2250167959e+01 8.1100000000e-01
-1.2250167959e+01 8.1200000000e-01
-1.2246672098e+01 8.1300000000e-01
-1.2246672098e+01 8.1400000000e-01
-1.2246672098e+01 8.1500000000e-01
-1.2246672098e+01 8.1600000000e-01
-1.2246672098e+01 8.1700000000e-01
-1.2246672098e+01 8.1800000000e-01
-1.2246672098e+01 8.1900000000e-01
-1.2246672098e+01 8.2000000000e-01
-1.2246672098e+01 8.2100000000e-01
-1.2228380920e+01 8.2200000000e-01
-1.2228380920e+01 8.2300000000e-01
-1.2228380920e+01 8.2400000000e-01
-1.2228380920e+01 8.2500000000e-01
-1.2228380920e+01 8.2600000000e-01
-1.2228380920e+01 8.2700000000e-01
-1.2228380920e+01 8.2800000000e-01
-1.2228380920e+01 8.2900000000e-01
-1.2228380920e+01 8.3000000000e-01
-1.2228380920e+01 8.3100000000e-01
-1.2228380920e+01 8.3200000000e-01
-1.2217079757e+01 8.3300000000e-01
-1.2217079757e+01 8.3400000000e-01
-1.2217079757e+01 8.3500000000e-01
-1.2217079757e+01 8.3600000000e-01
-1.2217079757e+01 8.3700000000e-01
-1.2217079757e+01 8.3800000000e-01
-1.2200256171e+01 8.3900000000e-01
-1.2200256171e+01 8.4000000000e-01
-1.2200256171e+01 8.4100000000e-01
-1.2200256171e+01 8.4200000000e-01
-1.2200256171e+01 8.4300000000e-01
-1.2200256171e+01 8.4400000000e-01
-1.2200256171e+01 8.4500000000e-01
-1.2200256171e+01 8.4600000000e-01
-1.2200256171e+01 8.4700000000e-01
-1.2200256171e+01 8.4800000000e-01
-1.2200256171e+01 8.4900000000e-01
-1.2118101976e+01 8.5000000000e-01
-1.2118101976e+01 8.5100000000e-01
-1.2118101976e+01 8.5200000000e-01
-1.2118101976e+01 8.5300000000e-01
-1.2118101976e+01 8.5400000000e-01
-1.2118101976e+01 8.5500000000e-01
-1.2118101976e+01 8.5600000000e-01
-1.2118101976e+01 8.5700000000e-01
-1.2093599215e+01 8.5800000000e-01
-1.2093599215e+01 8.5900000000e-01
-1.2093599215e+01 8.6000000000e-01
-1.2093599215e+01 8.6100000000e-01
-1.2093599215e+01 8.6200000000e-01
-1.2093599215e+01 8.6300000000e-01
-1.2093599215e+01 8.6400000000e-01
-1.2093599215e+01 8.6500000000e-01
-1.2083541967e+01 8.6600000000e-01
-1.2083541967e+01 8.6700000000e-01
-1.2083541967e+01 8.6800000000e-01
-1.2083541967e+01 8.6900000000e-01
-1.2083541967e+01 8.7000000000e-01
-1.2083541967e+01 8.7100000000e-01
-1.2083541967e+01 8.7200000000e-01
-1.2083541967e+01 8.7300000000e-01
-1.2083541967e+01 8.7400000000e-01
-1.2066726730e+01 8.7500000000e-01
-1.2066726730e+01 8.7600000000e-01
-1.2066726730e+01 8.7700000000e-01
-1.2066726730e+01 8.7800000000e-01
-1.2039807210e+01 8.7900000000e-01
-1.2039807210e+01 8.8000000000e-01
-1.2039807210e+01 8.8100000000e-01
-1.2039807210e+01 8.8200000000e-01
-1.2039807210e+01 8.8300000000e-01
-1.2039807210e+01 8.8400000000e-01
-1.2039807210e+01 8.8500000000e-01
-1.2039807210e+01 8.8600000000e-01
-1.2039807210e+01 8.8700000000e-01
-1.2039807210e+01 8.8800000000e-01
-1.2039807210e+01 8.8900000000e-01
-1.2039807210e+01 8.9000000000e-01
-1.1981526269e+01 8.9100000000e-01
-1.1981526269e+01 8.9200000000e-01
-1.1981526269e+01 8.9300000000e-01
-1.1981526269e+01 8.9400000000e-01
-1.1981526269e+01 8.9500000000e-01
-1.1981526269e+01 8.9600000000e-01
-1.1981526269e+01 8.9700000000e-01
-1.1981526269e+01 8.9800000000e-01
-1.1981526269e+01 8.9900000000e-01
-1.1981526269e+01 9.0000000000e-01
-1.1981526269e+01 9.0100000000e-01
-1.1981526269e+01 9.0200000000e-01
-1.1981526269e+01 9.0300000000e-01
-1.1981526269e+01 9.0400000000e-01
-1.1981526269e+01 9.0500000000e-01
-1.1966119782e+01 9.0600000000e-01
-1.1966119782e+01 9.0700000000e-01
-1.1966119782e+01 9.0800000000e-01
-1.1966119782e+01 9.0900000000e-01
-1.1966119782e+01 9.1000000000e-01
-1.1966119782e+01 9.1100000000e-01
-1.1966119782e+01 9.1200000000e-01
-1.1966119782e+01 9.1300000000e-01
-1.1966119782e+01 9.1400000000e-01
-1.1966119782e+01 9.1500000000e-01
-1.1966119782e+01 9.1600000000e-01
-1.1966119782e+01 9.1700000000e-01
-1.1944928141e+01 9.1800000000e-01
-1.1944928137e+01 9.1900000000e-01
-1.1944928137e+01 9.2000000000e-01
-1.1944928137e+01 9.2100000000e-01
-1.1944928137e+01 9.2200000000e-01
-1.1944928137e+01 9.2300000000e-01
-1.1944928137e+01 9.2400000000e-01
-1.1944928137e+01 9.2500000000e-01
-1.1935879179e+01 9.2600000000e-01
-1.1935879179e+01 9.2700000000e-01
-1.1935879179e+01 9.2800000000e-01
-1.1935879179e+01 9.2900000000e-01
-1.1935879179e+01 9.3000000000e-01
-1.1935879179e+01 9.3100000000e-01
-1.1935879179e+01 9.3200000000e-01
-1.1935879179e+01 9.3300000000e-01
-1.1935879179e+01 9.3400000000e-01
-1.1935879179e+01 9.3500000000e-01
-1.1935879179e+01 9.3600000000e-01
-1.1935879179e+01 9.3700000000e-01
-1.1935879179e+01 9.3800000000e-01
-1.1935879179e+01 9.3900000000e-01
-1.1935879179e+01 9.4000000000e-01
-1.1935879179e+01 9.4100000000e-01
-1.1935879179e+01 9.4200000000e-01
-1.1903025249e+01 9.4300000000e-01
-1.1903025249e+01 9.4400000000e-01
-1.1903025249e+01 9.4500000000e-01
-1.1903025249e+01 9.4600000000e-01
-1.1903025249e+01 9.4700000000e-01
-1.1809608107e+01 9.4800000000e-01
-1.1809608107e+01 9.4900000000e-01
-1.1809608107e+01 9.5000000000e-01
-1.1809608107e+01 9.5100000000e-01
-1.1809608107e+01 9.5200000000e-01
-1.1809608107e+01 9.5300000000e-01
-1.1809608107e+01 9.5400000000e-01
-1.1809608107e+01 9.5500000000e-01
-1.1809608107e+01 9.5600000000e-01
-1.1809608107e+01 9.5700000000e-01
-1.1809608107e+01 9.5800000000e-01
-1.1809608107e+01 9.5900000000e-01
-1.1795851670e+01 9.6000000000e-01
-1.1795851670e+01 9.6100000000e-01
-1.1795851670e+01 9.6200000000e-01
-1.1795851670e+01 9.6300000000e-01
-1.1795851670e+01 9.6400000000e-01
-1.1795851670e+01 9.6500000000e-01
-1.1795851670e+01 9.6600000000e-01
-1.1795851670e+01 9.6700000000e-01
-1.1795851670e+01 9.6800000000e-01
-1.1795851670e+01 9.6900000000e-01
-1.1795851670e+01 9.7000000000e-01
-1.1795851670e+01 9.7100000000e-01
-1.1795851670e+01 9.7200000000e-01
-1.1795851670e+01 9.7300000000e-01
-1.1712823913e+01 9.7400000000e-01
-1.1712823913e+01 9.7500000000e-01
-1.1712823913e+01 9.7600000000e-01
-1.1712823913e+01 9.7700000000e-01
-1.1712823913e+01 9.7800000000e-01
-1.1712823913e+01 9.7900000000e-01
-1.1712823913e+01 9.8000000000e-01
-1.1712823913e+01 9.8100000000e-01
-1.1712823913e+01 9.8200000000e-01
-1.1555883056e+01 9.8300000000e-01
-1.1555883056e+01 9.8400000000e-01
-1.1555883056e+01 9.8500000000e-01
-1.1555883056e+01 9.8600000000e-01
-1.1555883056e+01 9.8700000000e-01
-1.1555883056e+01 9.8800000000e-01
-1.1555883056e+01 9.8900000000e-01
-1.1555883056e+01 9.9000000000e-01
-1.1555883056e+01 9.9100000000e-01
-1.1509346985e+01 9.9200000000e-01
-1.1509346985e+01 9.9300000000e-01
-1.1509346985e+01 9.9400000000e-01
-1.1509346985e+01 9.9500000000e-01
-1.1509346985e+01 9.9600000000e-01
-1.1509346985e+01 9.9700000000e-01
-1.1509346985e+01 9.9800000000e-01
-1.1509346985e+01 9.9900000000e-01
-1.1509346985e+01 1.0000000000e+00


==> figs_tikz/data_tikz/MACE10_1750155F1811_S5_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-1.0412553979e+01 1.0000000000e-03
-1.0382824633e+01 2.0000000000e-03
-1.0373160833e+01 3.0000000000e-03
-1.0343478073e+01 4.0000000000e-03
-1.0016574330e+01 5.0000000000e-03
-1.0009455114e+01 6.0000000000e-03
-9.9840976885e+00 7.0000000000e-03
-9.9049518516e+00 8.0000000000e-03
-9.8782114690e+00 9.0000000000e-03
-9.8672720856e+00 1.0000000000e-02
-9.8642520263e+00 1.1000000000e-02
-9.8173187345e+00 1.2000000000e-02
-9.8077080508e+00 1.3000000000e-02
-9.7832128290e+00 1.4000000000e-02
-9.7732824945e+00 1.5000000000e-02
-9.7493389063e+00 1.6000000000e-02
-9.7483083065e+00 1.7000000000e-02
-9.7378085117e+00 1.8000000000e-02
-9.7159544161e+00 1.9000000000e-02
-9.7084540139e+00 2.0000000000e-02
-9.6751182877e+00 2.1000000000e-02
-9.6751182877e+00 2.2000000000e-02
-9.6504542094e+00 2.3000000000e-02
-9.6257817980e+00 2.4000000000e-02
-9.6237982266e+00 2.5000000000e-02
-9.6121030133e+00 2.6000000000e-02
-9.6089700326e+00 2.7000000000e-02
-9.6051826832e+00 2.8000000000e-02
-9.5925175443e+00 2.9000000000e-02
-9.5914257703e+00 3.0000000000e-02
-9.5874416969e+00 3.1000000000e-02
-9.5647792409e+00 3.2000000000e-02
-9.5300977253e+00 3.3000000000e-02
-9.4969993415e+00 3.4000000000e-02
-9.4616278363e+00 3.5000000000e-02
-9.4299802695e+00 3.6000000000e-02
-9.4288125664e+00 3.7000000000e-02
-9.4281482035e+00 3.8000000000e-02
-9.4191029944e+00 3.9000000000e-02
-9.4122295198e+00 4.0000000000e-02
-9.3923007926e+00 4.1000000000e-02
-9.3878122767e+00 4.2000000000e-02
-9.3839308806e+00 4.3000000000e-02
-9.3532359407e+00 4.4000000000e-02
-9.3213270959e+00 4.5000000000e-02
-9.2967786392e+00 4.6000000000e-02
-9.2918790278e+00 4.7000000000e-02
-9.2842703297e+00 4.8000000000e-02
-9.2748616660e+00 4.9000000000e-02
-9.2746143385e+00 5.0000000000e-02
-9.2561883212e+00 5.1000000000e-02
-9.2559518871e+00 5.2000000000e-02
-9.2425241264e+00 5.3000000000e-02
-9.2424083473e+00 5.4000000000e-02
-9.2423139297e+00 5.5000000000e-02
-9.2378367918e+00 5.6000000000e-02
-9.2348130250e+00 5.7000000000e-02
-9.1948148341e+00 5.8000000000e-02
-9.1906684913e+00 5.9000000000e-02
-9.1761692032e+00 6.0000000000e-02
-9.1728722181e+00 6.1000000000e-02
-9.1728722181e+00 6.2000000000e-02
-9.1720165426e+00 6.3000000000e-02
-9.1677959887e+00 6.4000000000e-02
-9.1671267020e+00 6.5000000000e-02
-9.1666832510e+00 6.6000000000e-02
-9.1622542275e+00 6.7000000000e-02
-9.1548042820e+00 6.8000000000e-02
-9.1410952675e+00 6.9000000000e-02
-9.1303407619e+00 7.0000000000e-02
-9.1303407619e+00 7.1000000000e-02
-9.1289630363e+00 7.2000000000e-02
-9.1268383560e+00 7.3000000000e-02
-9.1256650220e+00 7.4000000000e-02
-9.1256650220e+00 7.5000000000e-02
-9.1038691061e+00 7.6000000000e-02
-9.0869574482e+00 7.7000000000e-02
-9.0776748121e+00 7.8000000000e-02
-9.0767581293e+00 7.9000000000e-02
-9.0764055655e+00 8.0000000000e-02
-9.0657626357e+00 8.1000000000e-02
-9.0624567208e+00 8.2000000000e-02
-9.0591598623e+00 8.3000000000e-02
-9.0586758396e+00 8.4000000000e-02
-9.0467945691e+00 8.5000000000e-02
-9.0460870537e+00 8.6000000000e-02
-9.0452814644e+00 8.7000000000e-02
-9.0425137123e+00 8.8000000000e-02
-9.0261525964e+00 8.9000000000e-02
-9.0253791629e+00 9.0000000000e-02
-9.0253738126e+00 9.1000000000e-02
-9.0252840289e+00 9.2000000000e-02
-9.0246197974e+00 9.3000000000e-02
-9.0217552608e+00 9.4000000000e-02
-9.0203622806e+00 9.5000000000e-02
-9.0188356213e+00 9.6000000000e-02
-9.0160199219e+00 9.7000000000e-02
-9.0143139366e+00 9.8000000000e-02
-9.0099434781e+00 9.9000000000e-02
-9.0053858963e+00 1.0000000000e-01
-9.0010068292e+00 1.0100000000e-01
-8.9995591028e+00 1.0200000000e-01
-8.9987723808e+00 1.0300000000e-01
-8.9962028638e+00 1.0400000000e-01
-8.9935206062e+00 1.0500000000e-01
-8.9924726530e+00 1.0600000000e-01
-8.9908180525e+00 1.0700000000e-01
-8.9745069205e+00 1.0800000000e-01
-8.9651303062e+00 1.0900000000e-01
-8.9599150648e+00 1.1000000000e-01
-8.9448031276e+00 1.1100000000e-01
-8.9446166630e+00 1.1200000000e-01
-8.9352385598e+00 1.1300000000e-01
-8.9240701304e+00 1.1400000000e-01
-8.9233544114e+00 1.1500000000e-01
-8.9059641753e+00 1.1600000000e-01
-8.9014696408e+00 1.1700000000e-01
-8.8881555990e+00 1.1800000000e-01
-8.8807409180e+00 1.1900000000e-01
-8.8794124961e+00 1.2000000000e-01
-8.8608251492e+00 1.2100000000e-01
-8.8532621177e+00 1.2200000000e-01
-8.8451193328e+00 1.2300000000e-01
-8.8430940856e+00 1.2400000000e-01
-8.8290984868e+00 1.2500000000e-01
-8.8233740643e+00 1.2600000000e-01
-8.8212454558e+00 1.2700000000e-01
-8.8209560372e+00 1.2800000000e-01
-8.8154239070e+00 1.2900000000e-01
-8.8119924624e+00 1.3000000000e-01
-8.8036770458e+00 1.3100000000e-01
-8.7970977908e+00 1.3200000000e-01
-8.7954788599e+00 1.3300000000e-01
-8.7951864874e+00 1.3400000000e-01
-8.7932861985e+00 1.3500000000e-01
-8.7897234333e+00 1.3600000000e-01
-8.7882172563e+00 1.3700000000e-01
-8.7840076270e+00 1.3800000000e-01
-8.7812373045e+00 1.3900000000e-01
-8.7741217669e+00 1.4000000000e-01
-8.7739503101e+00 1.4100000000e-01
-8.7738358855e+00 1.4200000000e-01
-8.7734163341e+00 1.4300000000e-01
-8.7730682159e+00 1.4400000000e-01
-8.7706124648e+00 1.4500000000e-01
-8.7600351338e+00 1.4600000000e-01
-8.7493427873e+00 1.4700000000e-01
-8.7430213837e+00 1.4800000000e-01
-8.7332807017e+00 1.4900000000e-01
-8.7289864964e+00 1.5000000000e-01
-8.7139886091e+00 1.5100000000e-01
-8.6990892123e+00 1.5200000000e-01
-8.6818692224e+00 1.5300000000e-01
-8.6725987132e+00 1.5400000000e-01
-8.6664274810e+00 1.5500000000e-01
-8.6642148700e+00 1.5600000000e-01
-8.6576508644e+00 1.5700000000e-01
-8.6564266545e+00 1.5800000000e-01
-8.6558901318e+00 1.5900000000e-01
-8.6521822584e+00 1.6000000000e-01
-8.6458786294e+00 1.6100000000e-01
-8.6435813872e+00 1.6200000000e-01
-8.6395571267e+00 1.6300000000e-01
-8.6305151045e+00 1.6400000000e-01
-8.6274527945e+00 1.6500000000e-01
-8.6274141848e+00 1.6600000000e-01
-8.6272277986e+00 1.6700000000e-01
-8.6265822023e+00 1.6800000000e-01
-8.6256424589e+00 1.6900000000e-01
-8.6256424589e+00 1.7000000000e-01
-8.6173776383e+00 1.7100000000e-01
-8.6069096603e+00 1.7200000000e-01
-8.5942990500e+00 1.7300000000e-01
-8.5916432891e+00 1.7400000000e-01
-8.5824286007e+00 1.7500000000e-01
-8.5819927435e+00 1.7600000000e-01
-8.5819927435e+00 1.7700000000e-01
-8.5787102366e+00 1.7800000000e-01
-8.5769875739e+00 1.7900000000e-01
-8.5713636539e+00 1.8000000000e-01
-8.5671688316e+00 1.8100000000e-01
-8.5648876185e+00 1.8200000000e-01
-8.5629154436e+00 1.8300000000e-01
-8.5419491692e+00 1.8400000000e-01
-8.5392246996e+00 1.8500000000e-01
-8.5386204659e+00 1.8600000000e-01
-8.5303831030e+00 1.8700000000e-01
-8.5302220630e+00 1.8800000000e-01
-8.5272439328e+00 1.8900000000e-01
-8.5218382298e+00 1.9000000000e-01
-8.5123238414e+00 1.9100000000e-01
-8.5025891053e+00 1.9200000000e-01
-8.4990277762e+00 1.9300000000e-01
-8.4916253903e+00 1.9400000000e-01
-8.4539423976e+00 1.9500000000e-01
-8.3566493575e+00 1.9600000000e-01
-8.2885624485e+00 1.9700000000e-01
-8.2746142691e+00 1.9800000000e-01
-8.1982148005e+00 1.9900000000e-01
-8.1434685358e+00 2.0000000000e-01
-8.1239597452e+00 2.0100000000e-01
-8.0806543788e+00 2.0200000000e-01
-8.0082915990e+00 2.0300000000e-01
-7.9947125018e+00 2.0400000000e-01
-7.9857644743e+00 2.0500000000e-01
-7.9821514412e+00 2.0600000000e-01
-7.9686384577e+00 2.0700000000e-01
-7.9636411169e+00 2.0800000000e-01
-7.9403282322e+00 2.0900000000e-01
-7.9203478639e+00 2.1000000000e-01
-7.8961935266e+00 2.1100000000e-01
-7.8816021093e+00 2.1200000000e-01
-7.8769787275e+00 2.1300000000e-01
-7.8642005631e+00 2.1400000000e-01
-7.8523588435e+00 2.1500000000e-01
-7.8493969204e+00 2.1600000000e-01
-7.8448025486e+00 2.1700000000e-01
-7.8430409891e+00 2.1800000000e-01
-7.8380519387e+00 2.1900000000e-01
-7.8368878406e+00 2.2000000000e-01
-7.8336368521e+00 2.2100000000e-01
-7.8326516177e+00 2.2200000000e-01
-7.8277568402e+00 2.2300000000e-01
-7.8261530624e+00 2.2400000000e-01
-7.8228279459e+00 2.2500000000e-01
-7.8179830409e+00 2.2600000000e-01
-7.8171435507e+00 2.2700000000e-01
-7.8150308509e+00 2.2800000000e-01
-7.8143500522e+00 2.2900000000e-01
-7.8143063176e+00 2.3000000000e-01
-7.8138104247e+00 2.3100000000e-01
-7.8131560965e+00 2.3200000000e-01
-7.8127774502e+00 2.3300000000e-01
-7.8085347283e+00 2.3400000000e-01
-7.8083507941e+00 2.3500000000e-01
-7.8081403793e+00 2.3600000000e-01
-7.8071669810e+00 2.3700000000e-01
-7.8064098080e+00 2.3800000000e-01
-7.8043322560e+00 2.3900000000e-01
-7.8037375549e+00 2.4000000000e-01
-7.8035399707e+00 2.4100000000e-01
-7.8009728523e+00 2.4200000000e-01
-7.8005462705e+00 2.4300000000e-01
-7.7989892533e+00 2.4400000000e-01
-7.7982164181e+00 2.4500000000e-01
-7.7981050658e+00 2.4600000000e-01
-7.7971262034e+00 2.4700000000e-01
-7.7956607533e+00 2.4800000000e-01
-7.7944488687e+00 2.4900000000e-01
-7.7908212581e+00 2.5000000000e-01
-7.7890165961e+00 2.5100000000e-01
-7.7883405895e+00 2.5200000000e-01
-7.7881710412e+00 2.5300000000e-01
-7.7875940762e+00 2.5400000000e-01
-7.7874276809e+00 2.5500000000e-01
-7.7854249613e+00 2.5600000000e-01
-7.7840436961e+00 2.5700000000e-01
-7.7803109378e+00 2.5800000000e-01
-7.7803109378e+00 2.5900000000e-01
-7.7763828337e+00 2.6000000000e-01
-7.7738210368e+00 2.6100000000e-01
-7.7706218977e+00 2.6200000000e-01
-7.7701212071e+00 2.6300000000e-01
-7.7680934974e+00 2.6400000000e-01
-7.7666734910e+00 2.6500000000e-01
-7.7648318949e+00 2.6600000000e-01
-7.7643336443e+00 2.6700000000e-01
-7.7607681273e+00 2.6800000000e-01
-7.7577676667e+00 2.6900000000e-01
-7.7551142968e+00 2.7000000000e-01
-7.7535079366e+00 2.7100000000e-01
-7.7516870170e+00 2.7200000000e-01
-7.7488881587e+00 2.7300000000e-01
-7.7479407348e+00 2.7400000000e-01
-7.7455677279e+00 2.7500000000e-01
-7.7421504670e+00 2.7600000000e-01
-7.7398909963e+00 2.7700000000e-01
-7.7394891382e+00 2.7800000000e-01
-7.7394042229e+00 2.7900000000e-01
-7.7384174408e+00 2.8000000000e-01
-7.7373801984e+00 2.8100000000e-01
-7.7360546468e+00 2.8200000000e-01
-7.7330621641e+00 2.8300000000e-01
-7.7323791087e+00 2.8400000000e-01
-7.7321373548e+00 2.8500000000e-01
-7.7307722970e+00 2.8600000000e-01
-7.7300079444e+00 2.8700000000e-01
-7.7299620580e+00 2.8800000000e-01
-7.7277426029e+00 2.8900000000e-01
-7.7277426029e+00 2.9000000000e-01
-7.7261507057e+00 2.9100000000e-01
-7.7252939556e+00 2.9200000000e-01
-7.7225863528e+00 2.9300000000e-01
-7.7217465895e+00 2.9400000000e-01
-7.7216182286e+00 2.9500000000e-01
-7.7202048599e+00 2.9600000000e-01
-7.7195896341e+00 2.9700000000e-01
-7.7172510272e+00 2.9800000000e-01
-7.7168822985e+00 2.9900000000e-01
-7.7159154349e+00 3.0000000000e-01
-7.7157464848e+00 3.0100000000e-01
-7.7149067443e+00 3.0200000000e-01
-7.7143436042e+00 3.0300000000e-01
-7.7131575251e+00 3.0400000000e-01
-7.7066630637e+00 3.0500000000e-01
-7.7017231136e+00 3.0600000000e-01
-7.7014462118e+00 3.0700000000e-01
-7.7000628814e+00 3.0800000000e-01
-7.6970167425e+00 3.0900000000e-01
-7.6962991826e+00 3.1000000000e-01
-7.6932551995e+00 3.1100000000e-01
-7.6926990247e+00 3.1200000000e-01
-7.6896321117e+00 3.1300000000e-01
-7.6894262941e+00 3.1400000000e-01
-7.6861440401e+00 3.1500000000e-01
-7.6854457872e+00 3.1600000000e-01
-7.6849179986e+00 3.1700000000e-01
-7.6776467591e+00 3.1800000000e-01
-7.6765686568e+00 3.1900000000e-01
-7.6758951315e+00 3.2000000000e-01
-7.6716216445e+00 3.2100000000e-01
-7.6686918204e+00 3.2200000000e-01
-7.6667935783e+00 3.2300000000e-01
-7.6661978217e+00 3.2400000000e-01
-7.6656413664e+00 3.2500000000e-01
-7.6645146591e+00 3.2600000000e-01
-7.6600036679e+00 3.2700000000e-01
-7.6589098665e+00 3.2800000000e-01
-7.6575182943e+00 3.2900000000e-01
-7.6523518301e+00 3.3000000000e-01
-7.6500013492e+00 3.3100000000e-01
-7.6477998326e+00 3.3200000000e-01
-7.6477125206e+00 3.3300000000e-01
-7.6465691053e+00 3.3400000000e-01
-7.6393343945e+00 3.3500000000e-01
-7.6386299493e+00 3.3600000000e-01
-7.6369472627e+00 3.3700000000e-01
-7.6342657256e+00 3.3800000000e-01
-7.6246757745e+00 3.3900000000e-01
-7.6188607929e+00 3.4000000000e-01
-7.6183823626e+00 3.4100000000e-01
-7.6179695283e+00 3.4200000000e-01
-7.6172198957e+00 3.4300000000e-01
-7.6079004641e+00 3.4400000000e-01
-7.5986819122e+00 3.4500000000e-01
-7.5926598264e+00 3.4600000000e-01
-7.5926598264e+00 3.4700000000e-01
-7.5878949636e+00 3.4800000000e-01
-7.5812471991e+00 3.4900000000e-01
-7.5793511449e+00 3.5000000000e-01
-7.5718330460e+00 3.5100000000e-01
-7.5691040538e+00 3.5200000000e-01
-7.5674327391e+00 3.5300000000e-01
-7.5306022418e+00 3.5400000000e-01
-7.5151794999e+00 3.5500000000e-01
-7.5122551844e+00 3.5600000000e-01
-7.4764602885e+00 3.5700000000e-01
-7.4716494615e+00 3.5800000000e-01
-7.4703099589e+00 3.5900000000e-01
-7.4676065749e+00 3.6000000000e-01
-7.4644599028e+00 3.6100000000e-01
-7.4617627528e+00 3.6200000000e-01
-7.4597582186e+00 3.6300000000e-01
-7.4580942857e+00 3.6400000000e-01
-7.4569939046e+00 3.6500000000e-01
-7.4559014670e+00 3.6600000000e-01
-7.4546881518e+00 3.6700000000e-01
-7.4546253034e+00 3.6800000000e-01
-7.4529037058e+00 3.6900000000e-01
-7.4516837459e+00 3.7000000000e-01
-7.4516837459e+00 3.7100000000e-01
-7.4485393446e+00 3.7200000000e-01
-7.4444223908e+00 3.7300000000e-01
-7.4440156625e+00 3.7400000000e-01
-7.4403259161e+00 3.7500000000e-01
-7.4370075151e+00 3.7600000000e-01
-7.4355211212e+00 3.7700000000e-01
-7.4274168482e+00 3.7800000000e-01
-7.4250498016e+00 3.7900000000e-01
-7.4231469690e+00 3.8000000000e-01
-7.4216578641e+00 3.8100000000e-01
-7.4206724477e+00 3.8200000000e-01
-7.4201878605e+00 3.8300000000e-01
-7.4197542780e+00 3.8400000000e-01
-7.4190824943e+00 3.8500000000e-01
-7.4190675847e+00 3.8600000000e-01
-7.4189653137e+00 3.8700000000e-01
-7.4188898850e+00 3.8800000000e-01
-7.4133214516e+00 3.8900000000e-01
-7.4131242867e+00 3.9000000000e-01
-7.4125853772e+00 3.9100000000e-01
-7.4096800766e+00 3.9200000000e-01
-7.4096800766e+00 3.9300000000e-01
-7.4081784778e+00 3.9400000000e-01
-7.4065918767e+00 3.9500000000e-01
-7.3999012446e+00 3.9600000000e-01
-7.3962218575e+00 3.9700000000e-01
-7.3936342993e+00 3.9800000000e-01
-7.3927103985e+00 3.9900000000e-01
-7.3914121752e+00 4.0000000000e-01
-7.3882564617e+00 4.0100000000e-01
-7.3854196030e+00 4.0200000000e-01
-7.3817530936e+00 4.0300000000e-01
-7.3815399083e+00 4.0400000000e-01
-7.3700998247e+00 4.0500000000e-01
-7.3644454259e+00 4.0600000000e-01
-7.3636844141e+00 4.0700000000e-01
-7.3627588167e+00 4.0800000000e-01
-7.3617611620e+00 4.0900000000e-01
-7.3573960486e+00 4.1000000000e-01
-7.3554009487e+00 4.1100000000e-01
-7.3527862459e+00 4.1200000000e-01
-7.3503316426e+00 4.1300000000e-01
-7.3495826410e+00 4.1400000000e-01
-7.3469341877e+00 4.1500000000e-01
-7.3462349859e+00 4.1600000000e-01
-7.3461609168e+00 4.1700000000e-01
-7.3409142374e+00 4.1800000000e-01
-7.3376849725e+00 4.1900000000e-01
-7.3299141107e+00 4.2000000000e-01
-7.3256135925e+00 4.2100000000e-01
-7.3246621723e+00 4.2200000000e-01
-7.3192812107e+00 4.2300000000e-01
-7.3178523453e+00 4.2400000000e-01
-7.3159257637e+00 4.2500000000e-01
-7.3158906677e+00 4.2600000000e-01
-7.3128954524e+00 4.2700000000e-01
-7.3089009558e+00 4.2800000000e-01
-7.3067775945e+00 4.2900000000e-01
-7.3031766141e+00 4.3000000000e-01
-7.3005371687e+00 4.3100000000e-01
-7.3005371687e+00 4.3200000000e-01
-7.3000021805e+00 4.3300000000e-01
-7.2981095236e+00 4.3400000000e-01
-7.2932715013e+00 4.3500000000e-01
-7.2859992584e+00 4.3600000000e-01
-7.2838125527e+00 4.3700000000e-01
-7.2825341197e+00 4.3800000000e-01
-7.2605227296e+00 4.3900000000e-01
-7.2580978689e+00 4.4000000000e-01
-7.2545132223e+00 4.4100000000e-01
-7.2539880141e+00 4.4200000000e-01
-7.2537819686e+00 4.4300000000e-01
-7.2514392879e+00 4.4400000000e-01
-7.2514392879e+00 4.4500000000e-01
-7.2427869273e+00 4.4600000000e-01
-7.2421719812e+00 4.4700000000e-01
-7.2256922386e+00 4.4800000000e-01
-7.2209781941e+00 4.4900000000e-01
-7.2204082611e+00 4.5000000000e-01
-7.2172056355e+00 4.5100000000e-01
-7.2141046894e+00 4.5200000000e-01
-7.2111924490e+00 4.5300000000e-01
-7.2098596708e+00 4.5400000000e-01
-7.2079322917e+00 4.5500000000e-01
-7.2078986201e+00 4.5600000000e-01
-7.2077673546e+00 4.5700000000e-01
-7.2063687206e+00 4.5800000000e-01
-7.2033130363e+00 4.5900000000e-01
-7.2027452239e+00 4.6000000000e-01
-7.2021110616e+00 4.6100000000e-01
-7.2004402816e+00 4.6200000000e-01
-7.1992952451e+00 4.6300000000e-01
-7.1941249482e+00 4.6400000000e-01
-7.1911363769e+00 4.6500000000e-01
-7.1798046204e+00 4.6600000000e-01
-7.1787708198e+00 4.6700000000e-01
-7.1752003654e+00 4.6800000000e-01
-7.1671904380e+00 4.6900000000e-01
-7.1664664244e+00 4.7000000000e-01
-7.1579934534e+00 4.7100000000e-01
-7.1556284419e+00 4.7200000000e-01
-7.1552715630e+00 4.7300000000e-01
-7.1543012011e+00 4.7400000000e-01
-7.1524921025e+00 4.7500000000e-01
-7.1370634310e+00 4.7600000000e-01
-7.1316948790e+00 4.7700000000e-01
-7.1312914564e+00 4.7800000000e-01
-7.1272885912e+00 4.7900000000e-01
-7.1270195457e+00 4.8000000000e-01
-7.1249596623e+00 4.8100000000e-01
-7.1238872616e+00 4.8200000000e-01
-7.1224719928e+00 4.8300000000e-01
-7.1204063755e+00 4.8400000000e-01
-7.1200243147e+00 4.8500000000e-01
-7.1182926718e+00 4.8600000000e-01
-7.1181088763e+00 4.8700000000e-01
-7.1171367475e+00 4.8800000000e-01
-7.1142226311e+00 4.8900000000e-01
-7.1124304968e+00 4.9000000000e-01
-7.1119495607e+00 4.9100000000e-01
-7.1091283334e+00 4.9200000000e-01
-7.1083014881e+00 4.9300000000e-01
-7.1003484123e+00 4.9400000000e-01
-7.0921022861e+00 4.9500000000e-01
-7.0917754532e+00 4.9600000000e-01
-7.0909537146e+00 4.9700000000e-01
-7.0902207405e+00 4.9800000000e-01
-7.0887947481e+00 4.9900000000e-01
-7.0866051868e+00 5.0000000000e-01
-7.0855509948e+00 5.0100000000e-01
-7.0847091806e+00 5.0200000000e-01
-7.0803598308e+00 5.0300000000e-01
-7.0774498222e+00 5.0400000000e-01
-7.0760839979e+00 5.0500000000e-01
-7.0746706251e+00 5.0600000000e-01
-7.0708313803e+00 5.0700000000e-01
-7.0643696323e+00 5.0800000000e-01
-7.0611032152e+00 5.0900000000e-01
-7.0609598551e+00 5.1000000000e-01
-7.0572316594e+00 5.1100000000e-01
-7.0521524632e+00 5.1200000000e-01
-7.0468038313e+00 5.1300000000e-01
-7.0429692202e+00 5.1400000000e-01
-7.0363600875e+00 5.1500000000e-01
-7.0353120722e+00 5.1600000000e-01
-7.0323728148e+00 5.1700000000e-01
-7.0296765707e+00 5.1800000000e-01
-7.0283137552e+00 5.1900000000e-01
-7.0283001252e+00 5.2000000000e-01
-7.0268985962e+00 5.2100000000e-01
-7.0268985962e+00 5.2200000000e-01
-7.0246200375e+00 5.2300000000e-01
-7.0237087792e+00 5.2400000000e-01
-7.0218048618e+00 5.2500000000e-01
-7.0173145889e+00 5.2600000000e-01
-7.0166294774e+00 5.2700000000e-01
-7.0157894656e+00 5.2800000000e-01
-7.0147781370e+00 5.2900000000e-01
-7.0146705631e+00 5.3000000000e-01
-7.0146222960e+00 5.3100000000e-01
-7.0086408614e+00 5.3200000000e-01
-7.0032487355e+00 5.3300000000e-01
-6.9980325093e+00 5.3400000000e-01
-6.9969525609e+00 5.3500000000e-01
-6.9964469937e+00 5.3600000000e-01
-6.9932702160e+00 5.3700000000e-01
-6.9896624910e+00 5.3800000000e-01
-6.9888065227e+00 5.3900000000e-01
-6.9854526218e+00 5.4000000000e-01
-6.9836955121e+00 5.4100000000e-01
-6.9825011910e+00 5.4200000000e-01
-6.9815384209e+00 5.4300000000e-01
-6.9797365423e+00 5.4400000000e-01
-6.9738616562e+00 5.4500000000e-01
-6.9725938566e+00 5.4600000000e-01
-6.9642689761e+00 5.4700000000e-01
-6.9636477398e+00 5.4800000000e-01
-6.9619453797e+00 5.4900000000e-01
-6.9604286191e+00 5.5000000000e-01
-6.9596432304e+00 5.5100000000e-01
-6.9571962855e+00 5.5200000000e-01
-6.9562605591e+00 5.5300000000e-01
-6.9550436081e+00 5.5400000000e-01
-6.9542197059e+00 5.5500000000e-01
-6.9539951786e+00 5.5600000000e-01
-6.9466345989e+00 5.5700000000e-01
-6.9406069018e+00 5.5800000000e-01
-6.9346151803e+00 5.5900000000e-01
-6.9279902473e+00 5.6000000000e-01
-6.9232741792e+00 5.6100000000e-01
-6.9203744624e+00 5.6200000000e-01
-6.9119086754e+00 5.6300000000e-01
-6.9080217785e+00 5.6400000000e-01
-6.9037193894e+00 5.6500000000e-01
-6.9016123685e+00 5.6600000000e-01
-6.8989831103e+00 5.6700000000e-01
-6.8986862113e+00 5.6800000000e-01
-6.8963804832e+00 5.6900000000e-01
-6.8906296599e+00 5.7000000000e-01
-6.8852551119e+00 5.7100000000e-01
-6.8798348891e+00 5.7200000000e-01
-6.8771060261e+00 5.7300000000e-01
-6.8767863318e+00 5.7400000000e-01
-6.8753949926e+00 5.7500000000e-01
-6.8730333842e+00 5.7600000000e-01
-6.8730333842e+00 5.7700000000e-01
-6.8704081486e+00 5.7800000000e-01
-6.8700993706e+00 5.7900000000e-01
-6.8619483722e+00 5.8000000000e-01
-6.8535496827e+00 5.8100000000e-01
-6.8535496827e+00 5.8200000000e-01
-6.8521426442e+00 5.8300000000e-01
-6.8476462897e+00 5.8400000000e-01
-6.8473443688e+00 5.8500000000e-01
-6.8472323792e+00 5.8600000000e-01
-6.8456521130e+00 5.8700000000e-01
-6.8430333436e+00 5.8800000000e-01
-6.8398239638e+00 5.8900000000e-01
-6.8324475804e+00 5.9000000000e-01
-6.8310735819e+00 5.9100000000e-01
-6.8303597896e+00 5.9200000000e-01
-6.8296846088e+00 5.9300000000e-01
-6.8283799379e+00 5.9400000000e-01
-6.8280278065e+00 5.9500000000e-01
-6.8246373339e+00 5.9600000000e-01
-6.8233701416e+00 5.9700000000e-01
-6.8220239314e+00 5.9800000000e-01
-6.8178224763e+00 5.9900000000e-01
-6.8173514186e+00 6.0000000000e-01
-6.8154769695e+00 6.0100000000e-01
-6.8153824337e+00 6.0200000000e-01
-6.8100083287e+00 6.0300000000e-01
-6.8096397267e+00 6.0400000000e-01
-6.8094853985e+00 6.0500000000e-01
-6.8094853985e+00 6.0600000000e-01
-6.8069875697e+00 6.0700000000e-01
-6.8059833360e+00 6.0800000000e-01
-6.8058756204e+00 6.0900000000e-01
-6.8032040433e+00 6.1000000000e-01
-6.8019738784e+00 6.1100000000e-01
-6.8004024583e+00 6.1200000000e-01
-6.7965778965e+00 6.1300000000e-01
-6.7958882569e+00 6.1400000000e-01
-6.7930148476e+00 6.1500000000e-01
-6.7929921960e+00 6.1600000000e-01
-6.7919621090e+00 6.1700000000e-01
-6.7913564718e+00 6.1800000000e-01
-6.7908613396e+00 6.1900000000e-01
-6.7902235202e+00 6.2000000000e-01
-6.7850151816e+00 6.2100000000e-01
-6.7770097959e+00 6.2200000000e-01
-6.7765927274e+00 6.2300000000e-01
-6.7764910764e+00 6.2400000000e-01
-6.7744281270e+00 6.2500000000e-01
-6.7675437439e+00 6.2600000000e-01
-6.7667303000e+00 6.2700000000e-01
-6.7664942100e+00 6.2800000000e-01
-6.7657440890e+00 6.2900000000e-01
-6.7628385822e+00 6.3000000000e-01
-6.7618073638e+00 6.3100000000e-01
-6.7575687021e+00 6.3200000000e-01
-6.7573031105e+00 6.3300000000e-01
-6.7462199022e+00 6.3400000000e-01
-6.7434981629e+00 6.3500000000e-01
-6.7354587045e+00 6.3600000000e-01
-6.7354587045e+00 6.3700000000e-01
-6.7298001035e+00 6.3800000000e-01
-6.7254245238e+00 6.3900000000e-01
-6.7247321607e+00 6.4000000000e-01
-6.7238245348e+00 6.4100000000e-01
-6.7229718356e+00 6.4200000000e-01
-6.7217870711e+00 6.4300000000e-01
-6.7190163166e+00 6.4400000000e-01
-6.7162933170e+00 6.4500000000e-01
-6.7108560304e+00 6.4600000000e-01
-6.7026269713e+00 6.4700000000e-01
-6.6933761191e+00 6.4800000000e-01
-6.6914839034e+00 6.4900000000e-01
-6.6890941743e+00 6.5000000000e-01
-6.6877599389e+00 6.5100000000e-01
-6.6836384725e+00 6.5200000000e-01
-6.6815852886e+00 6.5300000000e-01
-6.6815162701e+00 6.5400000000e-01
-6.6813456257e+00 6.5500000000e-01
-6.6782649841e+00 6.5600000000e-01
-6.6713754364e+00 6.5700000000e-01
-6.6699235203e+00 6.5800000000e-01
-6.6678787731e+00 6.5900000000e-01
-6.6594990570e+00 6.6000000000e-01
-6.6393689710e+00 6.6100000000e-01
-6.6347446298e+00 6.6200000000e-01
-6.6317819444e+00 6.6300000000e-01
-6.6281458958e+00 6.6400000000e-01
-6.6248325999e+00 6.6500000000e-01
-6.6213406848e+00 6.6600000000e-01
-6.6125609844e+00 6.6700000000e-01
-6.6093753027e+00 6.6800000000e-01
-6.6031643058e+00 6.6900000000e-01
-6.6029810269e+00 6.7000000000e-01
-6.6028467173e+00 6.7100000000e-01
-6.6027369972e+00 6.7200000000e-01
-6.5944557140e+00 6.7300000000e-01
-6.5926114828e+00 6.7400000000e-01
-6.5926114828e+00 6.7500000000e-01
-6.5905255221e+00 6.7600000000e-01
-6.5764295714e+00 6.7700000000e-01
-6.5748207900e+00 6.7800000000e-01
-6.5741043007e+00 6.7900000000e-01
-6.5691057206e+00 6.8000000000e-01
-6.5628689222e+00 6.8100000000e-01
-6.5621717561e+00 6.8200000000e-01
-6.5580794450e+00 6.8300000000e-01
-6.5575159884e+00 6.8400000000e-01
-6.5543583390e+00 6.8500000000e-01
-6.5496767821e+00 6.8600000000e-01
-6.5481392729e+00 6.8700000000e-01
-6.5478189674e+00 6.8800000000e-01
-6.5439737581e+00 6.8900000000e-01
-6.5407211162e+00 6.9000000000e-01
-6.5388381748e+00 6.9100000000e-01
-6.5342318323e+00 6.9200000000e-01
-6.5254624485e+00 6.9300000000e-01
-6.5254624485e+00 6.9400000000e-01
-6.5254247892e+00 6.9500000000e-01
-6.5206625624e+00 6.9600000000e-01
-6.5198253935e+00 6.9700000000e-01
-6.5138406248e+00 6.9800000000e-01
-6.5134209128e+00 6.9900000000e-01
-6.5091693486e+00 7.0000000000e-01
-6.5054349216e+00 7.0100000000e-01
-6.5031091726e+00 7.0200000000e-01
-6.5028212475e+00 7.0300000000e-01
-6.5020070899e+00 7.0400000000e-01
-6.5019016403e+00 7.0500000000e-01
-6.4999973536e+00 7.0600000000e-01
-6.4975279161e+00 7.0700000000e-01
-6.4936397998e+00 7.0800000000e-01
-6.4829639251e+00 7.0900000000e-01
-6.4824220209e+00 7.1000000000e-01
-6.4747079008e+00 7.1100000000e-01
-6.4724943875e+00 7.1200000000e-01
-6.4641249527e+00 7.1300000000e-01
-6.4600553746e+00 7.1400000000e-01
-6.4526531903e+00 7.1500000000e-01
-6.4348752175e+00 7.1600000000e-01
-6.4308242176e+00 7.1700000000e-01
-6.4231751596e+00 7.1800000000e-01
-6.4199787122e+00 7.1900000000e-01
-6.4158798543e+00 7.2000000000e-01
-6.4106419794e+00 7.2100000000e-01
-6.4076155914e+00 7.2200000000e-01
-6.4060064492e+00 7.2300000000e-01
-6.4060064492e+00 7.2400000000e-01
-6.3924676415e+00 7.2500000000e-01
-6.3876950382e+00 7.2600000000e-01
-6.3875939711e+00 7.2700000000e-01
-6.3832847506e+00 7.2800000000e-01
-6.3821548666e+00 7.2900000000e-01
-6.3764246837e+00 7.3000000000e-01
-6.3733304064e+00 7.3100000000e-01
-6.3731689414e+00 7.3200000000e-01
-6.3647831924e+00 7.3300000000e-01
-6.3034410058e+00 7.3400000000e-01
-6.2924646995e+00 7.3500000000e-01
-6.2805488945e+00 7.3600000000e-01
-6.2779661172e+00 7.3700000000e-01
-6.2771371983e+00 7.3800000000e-01
-6.2695016531e+00 7.3900000000e-01
-6.2573745380e+00 7.4000000000e-01
-6.2480037297e+00 7.4100000000e-01
-6.2388460948e+00 7.4200000000e-01
-6.2314876816e+00 7.4300000000e-01
-6.2266068349e+00 7.4400000000e-01
-6.2144044823e+00 7.4500000000e-01
-6.2075008844e+00 7.4600000000e-01
-6.2070072439e+00 7.4700000000e-01
-6.2015019792e+00 7.4800000000e-01
-6.1948082792e+00 7.4900000000e-01
-6.1866274450e+00 7.5000000000e-01
-6.1866274450e+00 7.5100000000e-01
-6.1862038323e+00 7.5200000000e-01
-6.1745231074e+00 7.5300000000e-01
-6.1609780718e+00 7.5400000000e-01
-6.0923775593e+00 7.5500000000e-01
-6.0906586388e+00 7.5600000000e-01
-6.0876305699e+00 7.5700000000e-01
-6.0856630383e+00 7.5800000000e-01
-6.0682834713e+00 7.5900000000e-01
-6.0458804202e+00 7.6000000000e-01
-6.0417701267e+00 7.6100000000e-01
-6.0096185543e+00 7.6200000000e-01
-5.9912405473e+00 7.6300000000e-01
-5.9837053740e+00 7.6400000000e-01
-5.9768237055e+00 7.6500000000e-01
-5.9609752170e+00 7.6600000000e-01
-5.9530175866e+00 7.6700000000e-01
-5.9385685529e+00 7.6800000000e-01
-5.9356781883e+00 7.6900000000e-01
-5.9322381643e+00 7.7000000000e-01
-5.9274815994e+00 7.7100000000e-01
-5.9214034505e+00 7.7200000000e-01
-5.9194238282e+00 7.7300000000e-01
-5.9160996116e+00 7.7400000000e-01
-5.9067510091e+00 7.7500000000e-01
-5.8907755423e+00 7.7600000000e-01
-5.8591815372e+00 7.7700000000e-01
-5.8583131080e+00 7.7800000000e-01
-5.8155092755e+00 7.7900000000e-01
-5.8129408110e+00 7.8000000000e-01
-5.8022465139e+00 7.8100000000e-01
-5.7998894098e+00 7.8200000000e-01
-5.7925017138e+00 7.8300000000e-01
-5.7897746160e+00 7.8400000000e-01
-5.7567933761e+00 7.8500000000e-01
-5.7370372757e+00 7.8600000000e-01
-5.7334266995e+00 7.8700000000e-01
-5.7250603804e+00 7.8800000000e-01
-5.7240688748e+00 7.8900000000e-01
-5.7141352150e+00 7.9000000000e-01
-5.6774655578e+00 7.9100000000e-01
-5.6672224686e+00 7.9200000000e-01
-5.6520769443e+00 7.9300000000e-01
-5.6171335329e+00 7.9400000000e-01
-5.5851509456e+00 7.9500000000e-01
-5.5811941065e+00 7.9600000000e-01
-5.5390501954e+00 7.9700000000e-01
-5.4985846827e+00 7.9800000000e-01
-5.4778839965e+00 7.9900000000e-01
-5.4363652416e+00 8.0000000000e-01
-5.4247279226e+00 8.0100000000e-01
-5.3087219279e+00 8.0200000000e-01
-5.2482139509e+00 8.0300000000e-01
-5.2097932515e+00 8.0400000000e-01
-5.2054712133e+00 8.0500000000e-01
-5.1832257865e+00 8.0600000000e-01
-5.1496583950e+00 8.0700000000e-01
-5.0495530388e+00 8.0800000000e-01
-5.0444309821e+00 8.0900000000e-01
-4.9812773966e+00 8.1000000000e-01
-4.9506342726e+00 8.1100000000e-01
-4.9373560463e+00 8.1200000000e-01
-4.9243996697e+00 8.1300000000e-01
-4.9185375972e+00 8.1400000000e-01
-4.8294267464e+00 8.1500000000e-01
-4.8272507520e+00 8.1600000000e-01
-4.8118032520e+00 8.1700000000e-01
-4.7797220942e+00 8.1800000000e-01
-4.6610778705e+00 8.1900000000e-01
-4.6515812781e+00 8.2000000000e-01
-4.6469996978e+00 8.2100000000e-01
-4.6418061176e+00 8.2200000000e-01
-4.6416539089e+00 8.2300000000e-01
-4.6326447795e+00 8.2400000000e-01
-4.6003113748e+00 8.2500000000e-01
-4.5466467409e+00 8.2600000000e-01
-4.5444908801e+00 8.2700000000e-01
-4.5353902364e+00 8.2800000000e-01
-4.5343897201e+00 8.2900000000e-01
-4.4916271269e+00 8.3000000000e-01
-4.4635640294e+00 8.3100000000e-01
-4.4490569244e+00 8.3200000000e-01
-4.4348675936e+00 8.3300000000e-01
-4.4348675936e+00 8.3400000000e-01
-4.3539236958e+00 8.3500000000e-01
-4.3476806569e+00 8.3600000000e-01
-4.3084618011e+00 8.3700000000e-01
-4.2911210280e+00 8.3800000000e-01
-4.1736247180e+00 8.3900000000e-01
-3.9780959435e+00 8.4000000000e-01
-3.4179133992e+00 8.4100000000e-01
-3.2484831377e+00 8.4200000000e-01
-2.9674722256e+00 8.4300000000e-01
-2.8606069884e+00 8.4400000000e-01
-2.8532699064e+00 8.4500000000e-01
-2.8201237006e+00 8.4600000000e-01
-2.8201237006e+00 8.4700000000e-01
-2.8162916132e+00 8.4800000000e-01
-2.5994974915e+00 8.4900000000e-01
-2.4781649924e+00 8.5000000000e-01
-2.4716482628e+00 8.5100000000e-01
-2.4522912030e+00 8.5200000000e-01
-2.4433109884e+00 8.5300000000e-01
-2.3882166241e+00 8.5400000000e-01
-2.3704761415e+00 8.5500000000e-01
-2.3348365143e+00 8.5600000000e-01
-2.3301201084e+00 8.5700000000e-01
-2.3203012903e+00 8.5800000000e-01
-2.2673930986e+00 8.5900000000e-01
-2.0546154187e+00 8.6000000000e-01
-1.8031520004e+00 8.6100000000e-01
-1.5777291396e+00 8.6200000000e-01
-1.1813020314e+00 8.6300000000e-01
-1.0842044295e+00 8.6400000000e-01
-6.6307525726e-01 8.6500000000e-01
-5.4581202771e-01 8.6600000000e-01
-3.2828021982e-01 8.6700000000e-01
-2.8192054656e-01 8.6800000000e-01
-2.5759221001e-01 8.6900000000e-01
-4.4513496419e-02 8.7000000000e-01
7.2182325457e-02 8.7100000000e-01
9.5253178454e-02 8.7200000000e-01
1.2160580348e-01 8.7300000000e-01
1.4256360140e-01 8.7400000000e-01
1.5192177688e-01 8.7500000000e-01
1.7345835773e-01 8.7600000000e-01
1.9442980052e-01 8.7700000000e-01
2.1658246467e-01 8.7800000000e-01
3.5338858188e-01 8.7900000000e-01
4.1068808555e-01 8.8000000000e-01
5.3957902272e-01 8.8100000000e-01
6.3592951253e-01 8.8200000000e-01
6.4082651423e-01 8.8300000000e-01
6.8893564555e-01 8.8400000000e-01
6.9924308952e-01 8.8500000000e-01
7.6948511946e-01 8.8600000000e-01
7.8277263944e-01 8.8700000000e-01
8.4696982595e-01 8.8800000000e-01
8.8843783908e-01 8.8900000000e-01
8.9405397158e-01 8.9000000000e-01
9.0006373502e-01 8.9100000000e-01
9.2768926602e-01 8.9200000000e-01
9.6697212038e-01 8.9300000000e-01
9.7411364121e-01 8.9400000000e-01
9.9084543506e-01 8.9500000000e-01
9.9649552391e-01 8.9600000000e-01
1.0092748455e+00 8.9700000000e-01
1.0391761137e+00 8.9800000000e-01
1.1241831753e+00 8.9900000000e-01
1.1785592142e+00 9.0000000000e-01
1.2535366706e+00 9.0100000000e-01
1.3166205918e+00 9.0200000000e-01
1.3651362284e+00 9.0300000000e-01
1.5625727841e+00 9.0400000000e-01
1.6157417229e+00 9.0500000000e-01
1.6705170964e+00 9.0600000000e-01
1.6915672187e+00 9.0700000000e-01
1.7398521185e+00 9.0800000000e-01
1.7676333160e+00 9.0900000000e-01
1.7924938192e+00 9.1000000000e-01
2.0120680138e+00 9.1100000000e-01
2.0186072752e+00 9.1200000000e-01
2.0285019329e+00 9.1300000000e-01
2.1538841800e+00 9.1400000000e-01
2.1967609512e+00 9.1500000000e-01
2.2695042629e+00 9.1600000000e-01
2.2970379260e+00 9.1700000000e-01
2.3151384737e+00 9.1800000000e-01
2.3335310945e+00 9.1900000000e-01
2.3377499951e+00 9.2000000000e-01
2.3855594250e+00 9.2100000000e-01
2.3911763371e+00 9.2200000000e-01
2.4072082287e+00 9.2300000000e-01
2.4128082020e+00 9.2400000000e-01
2.4211437029e+00 9.2500000000e-01
2.5159595033e+00 9.2600000000e-01
2.6405054400e+00 9.2700000000e-01
2.6408052385e+00 9.2800000000e-01
2.6583467434e+00 9.2900000000e-01
2.6583467434e+00 9.3000000000e-01
2.6682058468e+00 9.3100000000e-01
2.6731202368e+00 9.3200000000e-01
2.6789649937e+00 9.3300000000e-01
2.6816245866e+00 9.3400000000e-01
2.6818553653e+00 9.3500000000e-01
2.6840805286e+00 9.3600000000e-01
2.6889512155e+00 9.3700000000e-01
2.6894427979e+00 9.3800000000e-01
2.6980176796e+00 9.3900000000e-01
2.6991697609e+00 9.4000000000e-01
2.7067147087e+00 9.4100000000e-01
2.7075163499e+00 9.4200000000e-01
2.7099192184e+00 9.4300000000e-01
2.7122056058e+00 9.4400000000e-01
2.7141685443e+00 9.4500000000e-01
2.7141926825e+00 9.4600000000e-01
2.7154622292e+00 9.4700000000e-01
2.7192456961e+00 9.4800000000e-01
2.7235589186e+00 9.4900000000e-01
2.7254143997e+00 9.5000000000e-01
2.7291811377e+00 9.5100000000e-01
2.7350371320e+00 9.5200000000e-01
2.7373713967e+00 9.5300000000e-01
2.7389535841e+00 9.5400000000e-01
2.7412354043e+00 9.5500000000e-01
2.7487700784e+00 9.5600000000e-01
2.7553620923e+00 9.5700000000e-01
2.7558076615e+00 9.5800000000e-01
2.7558076615e+00 9.5900000000e-01
2.7589004864e+00 9.6000000000e-01
2.7633162241e+00 9.6100000000e-01
2.7717813323e+00 9.6200000000e-01
2.7969362495e+00 9.6300000000e-01
2.7977832224e+00 9.6400000000e-01
2.8039180838e+00 9.6500000000e-01
2.8131086515e+00 9.6600000000e-01
2.8171749991e+00 9.6700000000e-01
2.8171749991e+00 9.6800000000e-01
2.8290193771e+00 9.6900000000e-01
2.8315273889e+00 9.7000000000e-01
2.8471633745e+00 9.7100000000e-01
2.8589570442e+00 9.7200000000e-01
2.8589872158e+00 9.7300000000e-01
2.8693257454e+00 9.7400000000e-01
2.8805351501e+00 9.7500000000e-01
2.8849866727e+00 9.7600000000e-01
2.8850020623e+00 9.7700000000e-01
2.8890482233e+00 9.7800000000e-01
2.8964350747e+00 9.7900000000e-01
2.9039981206e+00 9.8000000000e-01
2.9142792882e+00 9.8100000000e-01
2.9170118401e+00 9.8200000000e-01
2.9238512593e+00 9.8300000000e-01
2.9273438080e+00 9.8400000000e-01
2.9289629307e+00 9.8500000000e-01
2.9471676614e+00 9.8600000000e-01
2.9476730428e+00 9.8700000000e-01
2.9606497188e+00 9.8800000000e-01
2.9614000811e+00 9.8900000000e-01
2.9690907118e+00 9.9000000000e-01
2.9692780899e+00 9.9100000000e-01
2.9707321613e+00 9.9200000000e-01
2.9711882896e+00 9.9300000000e-01
2.9719876662e+00 9.9400000000e-01
2.9719894662e+00 9.9500000000e-01
2.9775317593e+00 9.9600000000e-01
2.9777304175e+00 9.9700000000e-01
2.9777304175e+00 9.9800000000e-01
3.0041459529e+00 9.9900000000e-01
3.0120495472e+00 1.0000000000e+00


==> figs_tikz/data_tikz/MACE10_1750155F1822_S5_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.8113029631e+01 1.0000000000e-03
-1.8113029631e+01 2.0000000000e-03
-1.8113029631e+01 3.0000000000e-03
-1.8113029631e+01 4.0000000000e-03
-1.8113029631e+01 5.0000000000e-03
-1.8113029631e+01 6.0000000000e-03
-1.8113029631e+01 7.0000000000e-03
-1.8113029631e+01 8.0000000000e-03
-1.8113029631e+01 9.0000000000e-03
-1.8113029631e+01 1.0000000000e-02
-1.7774062908e+01 1.1000000000e-02
-1.7774062908e+01 1.2000000000e-02
-1.7774062908e+01 1.3000000000e-02
-1.7774062908e+01 1.4000000000e-02
-1.7774062908e+01 1.5000000000e-02
-1.7774062908e+01 1.6000000000e-02
-1.7774062908e+01 1.7000000000e-02
-1.7774062908e+01 1.8000000000e-02
-1.7774062908e+01 1.9000000000e-02
-1.7774062908e+01 2.0000000000e-02
-1.7774062908e+01 2.1000000000e-02
-1.7774062908e+01 2.2000000000e-02
-1.7774062908e+01 2.3000000000e-02
-1.7774062908e+01 2.4000000000e-02
-1.7774062908e+01 2.5000000000e-02
-1.7774062908e+01 2.6000000000e-02
-1.7774062908e+01 2.7000000000e-02
-1.7774062908e+01 2.8000000000e-02
-1.7774062908e+01 2.9000000000e-02
-1.7774062908e+01 3.0000000000e-02
-1.7621703017e+01 3.1000000000e-02
-1.7621703017e+01 3.2000000000e-02
-1.7621703017e+01 3.3000000000e-02
-1.7621703017e+01 3.4000000000e-02
-1.7621703017e+01 3.5000000000e-02
-1.7621703017e+01 3.6000000000e-02
-1.7621703017e+01 3.7000000000e-02
-1.7621703017e+01 3.8000000000e-02
-1.7621703017e+01 3.9000000000e-02
-1.7621703017e+01 4.0000000000e-02
-1.7621703017e+01 4.1000000000e-02
-1.7621703017e+01 4.2000000000e-02
-1.7621703017e+01 4.3000000000e-02
-1.7621703017e+01 4.4000000000e-02
-1.7612301607e+01 4.5000000000e-02
-1.7612301607e+01 4.6000000000e-02
-1.7612301607e+01 4.7000000000e-02
-1.7612301607e+01 4.8000000000e-02
-1.7612301607e+01 4.9000000000e-02
-1.7612301607e+01 5.0000000000e-02
-1.7612301607e+01 5.1000000000e-02
-1.7612301607e+01 5.2000000000e-02
-1.7612301607e+01 5.3000000000e-02
-1.7612301607e+01 5.4000000000e-02
-1.7612301607e+01 5.5000000000e-02
-1.7612301607e+01 5.6000000000e-02
-1.7612301607e+01 5.7000000000e-02
-1.7612301607e+01 5.8000000000e-02
-1.7612301607e+01 5.9000000000e-02
-1.7612301607e+01 6.0000000000e-02
-1.7612301607e+01 6.1000000000e-02
-1.7612301607e+01 6.2000000000e-02
-1.7612301607e+01 6.3000000000e-02
-1.7538305653e+01 6.4000000000e-02
-1.7538305653e+01 6.5000000000e-02
-1.7538305653e+01 6.6000000000e-02
-1.7538305653e+01 6.7000000000e-02
-1.7538305653e+01 6.8000000000e-02
-1.7538305653e+01 6.9000000000e-02
-1.7538305653e+01 7.0000000000e-02
-1.7538305653e+01 7.1000000000e-02
-1.7538305653e+01 7.2000000000e-02
-1.7538305653e+01 7.3000000000e-02
-1.7538305653e+01 7.4000000000e-02
-1.7538305653e+01 7.5000000000e-02
-1.7538305653e+01 7.6000000000e-02
-1.7538305653e+01 7.7000000000e-02
-1.7538305653e+01 7.8000000000e-02
-1.7538305653e+01 7.9000000000e-02
-1.7538305653e+01 8.0000000000e-02
-1.7538305653e+01 8.1000000000e-02
-1.7538305653e+01 8.2000000000e-02
-1.7538305653e+01 8.3000000000e-02
-1.7470881244e+01 8.4000000000e-02
-1.7470881244e+01 8.5000000000e-02
-1.7470881244e+01 8.6000000000e-02
-1.7470881244e+01 8.7000000000e-02
-1.7470881244e+01 8.8000000000e-02
-1.7470881244e+01 8.9000000000e-02
-1.7470881244e+01 9.0000000000e-02
-1.7470881244e+01 9.1000000000e-02
-1.7470881244e+01 9.2000000000e-02
-1.7470881244e+01 9.3000000000e-02
-1.7470881244e+01 9.4000000000e-02
-1.7331175702e+01 9.5000000000e-02
-1.7331175702e+01 9.6000000000e-02
-1.7331175702e+01 9.7000000000e-02
-1.7331175702e+01 9.8000000000e-02
-1.7331175702e+01 9.9000000000e-02
-1.7331175702e+01 1.0000000000e-01
-1.7331175702e+01 1.0100000000e-01
-1.7331175702e+01 1.0200000000e-01
-1.7331175702e+01 1.0300000000e-01
-1.7331175702e+01 1.0400000000e-01
-1.7331175702e+01 1.0500000000e-01
-1.7331175702e+01 1.0600000000e-01
-1.7331175702e+01 1.0700000000e-01
-1.7331175702e+01 1.0800000000e-01
-1.7331175702e+01 1.0900000000e-01
-1.7309086607e+01 1.1000000000e-01
-1.7309086607e+01 1.1100000000e-01
-1.7309086607e+01 1.1200000000e-01
-1.7309086607e+01 1.1300000000e-01
-1.7309086607e+01 1.1400000000e-01
-1.7309086607e+01 1.1500000000e-01
-1.7309086607e+01 1.1600000000e-01
-1.7309086607e+01 1.1700000000e-01
-1.7309086607e+01 1.1800000000e-01
-1.7309086607e+01 1.1900000000e-01
-1.7309086607e+01 1.2000000000e-01
-1.7287484853e+01 1.2100000000e-01
-1.7287484853e+01 1.2200000000e-01
-1.7287484853e+01 1.2300000000e-01
-1.7287484853e+01 1.2400000000e-01
-1.7287484853e+01 1.2500000000e-01
-1.7287484853e+01 1.2600000000e-01
-1.7287484853e+01 1.2700000000e-01
-1.7287484853e+01 1.2800000000e-01
-1.7287484853e+01 1.2900000000e-01
-1.7287484853e+01 1.3000000000e-01
-1.7287484853e+01 1.3100000000e-01
-1.7287484853e+01 1.3200000000e-01
-1.7287484853e+01 1.3300000000e-01
-1.7287484853e+01 1.3400000000e-01
-1.7287484853e+01 1.3500000000e-01
-1.7287484853e+01 1.3600000000e-01
-1.7287484853e+01 1.3700000000e-01
-1.7287484853e+01 1.3800000000e-01
-1.7287484853e+01 1.3900000000e-01
-1.7287484853e+01 1.4000000000e-01
-1.7287484853e+01 1.4100000000e-01
-1.7287484853e+01 1.4200000000e-01
-1.7287484853e+01 1.4300000000e-01
-1.7287484853e+01 1.4400000000e-01
-1.7287484853e+01 1.4500000000e-01
-1.7287484853e+01 1.4600000000e-01
-1.7287484853e+01 1.4700000000e-01
-1.7287484853e+01 1.4800000000e-01
-1.7287484853e+01 1.4900000000e-01
-1.7287484853e+01 1.5000000000e-01
-1.7287484853e+01 1.5100000000e-01
-1.7287484853e+01 1.5200000000e-01
-1.7287484853e+01 1.5300000000e-01
-1.7287484853e+01 1.5400000000e-01
-1.7287484853e+01 1.5500000000e-01
-1.7287484853e+01 1.5600000000e-01
-1.7287484853e+01 1.5700000000e-01
-1.7287484853e+01 1.5800000000e-01
-1.7287484853e+01 1.5900000000e-01
-1.7287484853e+01 1.6000000000e-01
-1.7287484853e+01 1.6100000000e-01
-1.7287484853e+01 1.6200000000e-01
-1.7287484853e+01 1.6300000000e-01
-1.7287484853e+01 1.6400000000e-01
-1.7287484853e+01 1.6500000000e-01
-1.7287484853e+01 1.6600000000e-01
-1.7287484853e+01 1.6700000000e-01
-1.7287484853e+01 1.6800000000e-01
-1.7287484853e+01 1.6900000000e-01
-1.7287484853e+01 1.7000000000e-01
-1.7287484853e+01 1.7100000000e-01
-1.7287484853e+01 1.7200000000e-01
-1.7287484853e+01 1.7300000000e-01
-1.7287484853e+01 1.7400000000e-01
-1.7287484853e+01 1.7500000000e-01
-1.7287484853e+01 1.7600000000e-01
-1.7287484853e+01 1.7700000000e-01
-1.7287484853e+01 1.7800000000e-01
-1.7287484853e+01 1.7900000000e-01
-1.7287484853e+01 1.8000000000e-01
-1.7287484853e+01 1.8100000000e-01
-1.7287484853e+01 1.8200000000e-01
-1.7287484853e+01 1.8300000000e-01
-1.7287484853e+01 1.8400000000e-01
-1.7271735802e+01 1.8500000000e-01
-1.7271735802e+01 1.8600000000e-01
-1.7271735802e+01 1.8700000000e-01
-1.7271735802e+01 1.8800000000e-01
-1.7271735802e+01 1.8900000000e-01
-1.7271735802e+01 1.9000000000e-01
-1.7271735802e+01 1.9100000000e-01
-1.7271735802e+01 1.9200000000e-01
-1.7271735802e+01 1.9300000000e-01
-1.7271735802e+01 1.9400000000e-01
-1.7271735802e+01 1.9500000000e-01
-1.7271735802e+01 1.9600000000e-01
-1.7271735802e+01 1.9700000000e-01
-1.7271735802e+01 1.9800000000e-01
-1.7271735802e+01 1.9900000000e-01
-1.7271735802e+01 2.0000000000e-01
-1.7270515322e+01 2.0100000000e-01
-1.7270515322e+01 2.0200000000e-01
-1.7270515322e+01 2.0300000000e-01
-1.7270515322e+01 2.0400000000e-01
-1.7270515322e+01 2.0500000000e-01
-1.7270515322e+01 2.0600000000e-01
-1.7270515322e+01 2.0700000000e-01
-1.7270515322e+01 2.0800000000e-01
-1.7270515322e+01 2.0900000000e-01
-1.7270515322e+01 2.1000000000e-01
-1.7270515322e+01 2.1100000000e-01
-1.7270515322e+01 2.1200000000e-01
-1.7270515322e+01 2.1300000000e-01
-1.7270515322e+01 2.1400000000e-01
-1.7270515322e+01 2.1500000000e-01
-1.7226306594e+01 2.1600000000e-01
-1.7226306594e+01 2.1700000000e-01
-1.7226306594e+01 2.1800000000e-01
-1.7226306594e+01 2.1900000000e-01
-1.7226306594e+01 2.2000000000e-01
-1.7226306594e+01 2.2100000000e-01
-1.7065890885e+01 2.2200000000e-01
-1.7065890885e+01 2.2300000000e-01
-1.7065890885e+01 2.2400000000e-01
-1.7065890885e+01 2.2500000000e-01
-1.7065890885e+01 2.2600000000e-01
-1.7065890885e+01 2.2700000000e-01
-1.7065890885e+01 2.2800000000e-01
-1.7065890885e+01 2.2900000000e-01
-1.7065890885e+01 2.3000000000e-01
-1.7065890885e+01 2.3100000000e-01
-1.7065890885e+01 2.3200000000e-01
-1.7065890885e+01 2.3300000000e-01
-1.7065890885e+01 2.3400000000e-01
-1.7065890885e+01 2.3500000000e-01
-1.7065890885e+01 2.3600000000e-01
-1.7065890885e+01 2.3700000000e-01
-1.7065890885e+01 2.3800000000e-01
-1.7065890885e+01 2.3900000000e-01
-1.7058774055e+01 2.4000000000e-01
-1.7058774055e+01 2.4100000000e-01
-1.7058774055e+01 2.4200000000e-01
-1.7058774055e+01 2.4300000000e-01
-1.7058774055e+01 2.4400000000e-01
-1.7058774055e+01 2.4500000000e-01
-1.7058774055e+01 2.4600000000e-01
-1.7058774055e+01 2.4700000000e-01
-1.7058774055e+01 2.4800000000e-01
-1.7045432549e+01 2.4900000000e-01
-1.7045432549e+01 2.5000000000e-01
-1.7045432549e+01 2.5100000000e-01
-1.7045432549e+01 2.5200000000e-01
-1.7045432549e+01 2.5300000000e-01
-1.7045432549e+01 2.5400000000e-01
-1.7045432549e+01 2.5500000000e-01
-1.7045432549e+01 2.5600000000e-01
-1.7045432549e+01 2.5700000000e-01
-1.7045432549e+01 2.5800000000e-01
-1.7045432549e+01 2.5900000000e-01
-1.7007229372e+01 2.6000000000e-01
-1.7007229372e+01 2.6100000000e-01
-1.7007229372e+01 2.6200000000e-01
-1.7007229372e+01 2.6300000000e-01
-1.7007229372e+01 2.6400000000e-01
-1.7007229372e+01 2.6500000000e-01
-1.7007229372e+01 2.6600000000e-01
-1.7007229372e+01 2.6700000000e-01
-1.7007229372e+01 2.6800000000e-01
-1.7007229372e+01 2.6900000000e-01
-1.7007229372e+01 2.7000000000e-01
-1.6995833203e+01 2.7100000000e-01
-1.6995833203e+01 2.7200000000e-01
-1.6995833203e+01 2.7300000000e-01
-1.6995833203e+01 2.7400000000e-01
-1.6995833203e+01 2.7500000000e-01
-1.6995833203e+01 2.7600000000e-01
-1.6995833203e+01 2.7700000000e-01
-1.6995833203e+01 2.7800000000e-01
-1.6995833203e+01 2.7900000000e-01
-1.6995833203e+01 2.8000000000e-01
-1.6995833203e+01 2.8100000000e-01
-1.6995833203e+01 2.8200000000e-01
-1.6995833203e+01 2.8300000000e-01
-1.6995833203e+01 2.8400000000e-01
-1.6995833203e+01 2.8500000000e-01
-1.6995833203e+01 2.8600000000e-01
-1.6995833203e+01 2.8700000000e-01
-1.6965110692e+01 2.8800000000e-01
-1.6965110692e+01 2.8900000000e-01
-1.6965110692e+01 2.9000000000e-01
-1.6965110692e+01 2.9100000000e-01
-1.6965110692e+01 2.9200000000e-01
-1.6965110692e+01 2.9300000000e-01
-1.6965110692e+01 2.9400000000e-01
-1.6965110692e+01 2.9500000000e-01
-1.6965110692e+01 2.9600000000e-01
-1.6965110692e+01 2.9700000000e-01
-1.6965110692e+01 2.9800000000e-01
-1.6965110692e+01 2.9900000000e-01
-1.6965110692e+01 3.0000000000e-01
-1.6965110692e+01 3.0100000000e-01
-1.6965110692e+01 3.0200000000e-01
-1.6965110692e+01 3.0300000000e-01
-1.6965110692e+01 3.0400000000e-01
-1.6928684972e+01 3.0500000000e-01
-1.6928684972e+01 3.0600000000e-01
-1.6928684972e+01 3.0700000000e-01
-1.6928684972e+01 3.0800000000e-01
-1.6928684972e+01 3.0900000000e-01
-1.6928684972e+01 3.1000000000e-01
-1.6928684972e+01 3.1100000000e-01
-1.6928684972e+01 3.1200000000e-01
-1.6928684972e+01 3.1300000000e-01
-1.6928684972e+01 3.1400000000e-01
-1.6928684972e+01 3.1500000000e-01
-1.6928684972e+01 3.1600000000e-01
-1.6928684972e+01 3.1700000000e-01
-1.6928684972e+01 3.1800000000e-01
-1.6928684972e+01 3.1900000000e-01
-1.6928684972e+01 3.2000000000e-01
-1.6928684972e+01 3.2100000000e-01
-1.6900699184e+01 3.2200000000e-01
-1.6900699184e+01 3.2300000000e-01
-1.6900699184e+01 3.2400000000e-01
-1.6900699184e+01 3.2500000000e-01
-1.6900699184e+01 3.2600000000e-01
-1.6900699184e+01 3.2700000000e-01
-1.6900699184e+01 3.2800000000e-01
-1.6900699184e+01 3.2900000000e-01
-1.6900699184e+01 3.3000000000e-01
-1.6893491791e+01 3.3100000000e-01
-1.6893491791e+01 3.3200000000e-01
-1.6893491791e+01 3.3300000000e-01
-1.6893491791e+01 3.3400000000e-01
-1.6893491791e+01 3.3500000000e-01
-1.6893491791e+01 3.3600000000e-01
-1.6893491791e+01 3.3700000000e-01
-1.6893491791e+01 3.3800000000e-01
-1.6893491791e+01 3.3900000000e-01
-1.6893491791e+01 3.4000000000e-01
-1.6893491791e+01 3.4100000000e-01
-1.6893491791e+01 3.4200000000e-01
-1.6893491791e+01 3.4300000000e-01
-1.6893491791e+01 3.4400000000e-01
-1.6880053661e+01 3.4500000000e-01
-1.6880053661e+01 3.4600000000e-01
-1.6880053661e+01 3.4700000000e-01
-1.6880053661e+01 3.4800000000e-01
-1.6880053661e+01 3.4900000000e-01
-1.6880053661e+01 3.5000000000e-01
-1.6880053661e+01 3.5100000000e-01
-1.6880053661e+01 3.5200000000e-01
-1.6880053661e+01 3.5300000000e-01
-1.6855969257e+01 3.5400000000e-01
-1.6855969257e+01 3.5500000000e-01
-1.6855969257e+01 3.5600000000e-01
-1.6855969257e+01 3.5700000000e-01
-1.6855969257e+01 3.5800000000e-01
-1.6855969257e+01 3.5900000000e-01
-1.6855969257e+01 3.6000000000e-01
-1.6855969257e+01 3.6100000000e-01
-1.6855969257e+01 3.6200000000e-01
-1.6855969257e+01 3.6300000000e-01
-1.6855969257e+01 3.6400000000e-01
-1.6855969257e+01 3.6500000000e-01
-1.6855969257e+01 3.6600000000e-01
-1.6855969257e+01 3.6700000000e-01
-1.6855969257e+01 3.6800000000e-01
-1.6855969257e+01 3.6900000000e-01
-1.6855969257e+01 3.7000000000e-01
-1.6855969257e+01 3.7100000000e-01
-1.6855969257e+01 3.7200000000e-01
-1.6855969257e+01 3.7300000000e-01
-1.6855969257e+01 3.7400000000e-01
-1.6844041744e+01 3.7500000000e-01
-1.6844041744e+01 3.7600000000e-01
-1.6844041744e+01 3.7700000000e-01
-1.6844041744e+01 3.7800000000e-01
-1.6844041744e+01 3.7900000000e-01
-1.6844041744e+01 3.8000000000e-01
-1.6844041744e+01 3.8100000000e-01
-1.6844041744e+01 3.8200000000e-01
-1.6844041744e+01 3.8300000000e-01
-1.6844041744e+01 3.8400000000e-01
-1.6844041744e+01 3.8500000000e-01
-1.6844041744e+01 3.8600000000e-01
-1.6844041744e+01 3.8700000000e-01
-1.6844041744e+01 3.8800000000e-01
-1.6844041744e+01 3.8900000000e-01
-1.6844041744e+01 3.9000000000e-01
-1.6844041744e+01 3.9100000000e-01
-1.6836425975e+01 3.9200000000e-01
-1.6836425975e+01 3.9300000000e-01
-1.6836425975e+01 3.9400000000e-01
-1.6836425975e+01 3.9500000000e-01
-1.6836425975e+01 3.9600000000e-01
-1.6836425975e+01 3.9700000000e-01
-1.6836425975e+01 3.9800000000e-01
-1.6836425975e+01 3.9900000000e-01
-1.6836425975e+01 4.0000000000e-01
-1.6836425975e+01 4.0100000000e-01
-1.6836425975e+01 4.0200000000e-01
-1.6836425975e+01 4.0300000000e-01
-1.6836425975e+01 4.0400000000e-01
-1.6836425975e+01 4.0500000000e-01
-1.6836425975e+01 4.0600000000e-01
-1.6836425975e+01 4.0700000000e-01
-1.6836425975e+01 4.0800000000e-01
-1.6836425975e+01 4.0900000000e-01
-1.6836425975e+01 4.1000000000e-01
-1.6836425975e+01 4.1100000000e-01
-1.6836425975e+01 4.1200000000e-01
-1.6836425975e+01 4.1300000000e-01
-1.6836425975e+01 4.1400000000e-01
-1.6836425975e+01 4.1500000000e-01
-1.6836425975e+01 4.1600000000e-01
-1.6836425975e+01 4.1700000000e-01
-1.6836425975e+01 4.1800000000e-01
-1.6836425975e+01 4.1900000000e-01
-1.6836425975e+01 4.2000000000e-01
-1.6836425975e+01 4.2100000000e-01
-1.6836425975e+01 4.2200000000e-01
-1.6836425975e+01 4.2300000000e-01
-1.6836425975e+01 4.2400000000e-01
-1.6836425975e+01 4.2500000000e-01
-1.6836425975e+01 4.2600000000e-01
-1.6836425975e+01 4.2700000000e-01
-1.6836425975e+01 4.2800000000e-01
-1.6836425975e+01 4.2900000000e-01
-1.6836425975e+01 4.3000000000e-01
-1.6836425975e+01 4.3100000000e-01
-1.6836425975e+01 4.3200000000e-01
-1.6836425975e+01 4.3300000000e-01
-1.6836425975e+01 4.3400000000e-01
-1.6836425975e+01 4.3500000000e-01
-1.6836425975e+01 4.3600000000e-01
-1.6836425975e+01 4.3700000000e-01
-1.6836425975e+01 4.3800000000e-01
-1.6836425975e+01 4.3900000000e-01
-1.6836425975e+01 4.4000000000e-01
-1.6836425975e+01 4.4100000000e-01
-1.6836425975e+01 4.4200000000e-01
-1.6836425975e+01 4.4300000000e-01
-1.6836425975e+01 4.4400000000e-01
-1.6836425975e+01 4.4500000000e-01
-1.6836425975e+01 4.4600000000e-01
-1.6836425975e+01 4.4700000000e-01
-1.6836425975e+01 4.4800000000e-01
-1.6836425975e+01 4.4900000000e-01
-1.6836425975e+01 4.5000000000e-01
-1.6836425975e+01 4.5100000000e-01
-1.6836425975e+01 4.5200000000e-01
-1.6836425975e+01 4.5300000000e-01
-1.6836425975e+01 4.5400000000e-01
-1.6836425975e+01 4.5500000000e-01
-1.6836425975e+01 4.5600000000e-01
-1.6836425975e+01 4.5700000000e-01
-1.6836425975e+01 4.5800000000e-01
-1.6836425975e+01 4.5900000000e-01
-1.6836425975e+01 4.6000000000e-01
-1.6836425975e+01 4.6100000000e-01
-1.6836425975e+01 4.6200000000e-01
-1.6836425975e+01 4.6300000000e-01
-1.6836425975e+01 4.6400000000e-01
-1.6836425975e+01 4.6500000000e-01
-1.6836425975e+01 4.6600000000e-01
-1.6836425975e+01 4.6700000000e-01
-1.6836425975e+01 4.6800000000e-01
-1.6836425975e+01 4.6900000000e-01
-1.6836425975e+01 4.7000000000e-01
-1.6836425975e+01 4.7100000000e-01
-1.6836425975e+01 4.7200000000e-01
-1.6836425975e+01 4.7300000000e-01
-1.6836425975e+01 4.7400000000e-01
-1.6812676397e+01 4.7500000000e-01
-1.6812676397e+01 4.7600000000e-01
-1.6812676397e+01 4.7700000000e-01
-1.6812676397e+01 4.7800000000e-01
-1.6812676397e+01 4.7900000000e-01
-1.6812676397e+01 4.8000000000e-01
-1.6812676397e+01 4.8100000000e-01
-1.6812676397e+01 4.8200000000e-01
-1.6812676397e+01 4.8300000000e-01
-1.6812676397e+01 4.8400000000e-01
-1.6812676397e+01 4.8500000000e-01
-1.6812676397e+01 4.8600000000e-01
-1.6812676397e+01 4.8700000000e-01
-1.6812676397e+01 4.8800000000e-01
-1.6812676397e+01 4.8900000000e-01
-1.6812676397e+01 4.9000000000e-01
-1.6812676397e+01 4.9100000000e-01
-1.6791830512e+01 4.9200000000e-01
-1.6791830512e+01 4.9300000000e-01
-1.6791830512e+01 4.9400000000e-01
-1.6791830512e+01 4.9500000000e-01
-1.6791830512e+01 4.9600000000e-01
-1.6791830512e+01 4.9700000000e-01
-1.6791830512e+01 4.9800000000e-01
-1.6791830512e+01 4.9900000000e-01
-1.6791830512e+01 5.0000000000e-01
-1.6791830512e+01 5.0100000000e-01
-1.6791830512e+01 5.0200000000e-01
-1.6791830512e+01 5.0300000000e-01
-1.6791830512e+01 5.0400000000e-01
-1.6791830512e+01 5.0500000000e-01
-1.6791830512e+01 5.0600000000e-01
-1.6791830512e+01 5.0700000000e-01
-1.6791830512e+01 5.0800000000e-01
-1.6791830512e+01 5.0900000000e-01
-1.6791830512e+01 5.1000000000e-01
-1.6791830512e+01 5.1100000000e-01
-1.6791830512e+01 5.1200000000e-01
-1.6791830512e+01 5.1300000000e-01
-1.6791830512e+01 5.1400000000e-01
-1.6791830512e+01 5.1500000000e-01
-1.6791830512e+01 5.1600000000e-01
-1.6791830512e+01 5.1700000000e-01
-1.6791830512e+01 5.1800000000e-01
-1.6791830512e+01 5.1900000000e-01
-1.6791830512e+01 5.2000000000e-01
-1.6791830512e+01 5.2100000000e-01
-1.6791830512e+01 5.2200000000e-01
-1.6791830512e+01 5.2300000000e-01
-1.6791830512e+01 5.2400000000e-01
-1.6791830512e+01 5.2500000000e-01
-1.6791830512e+01 5.2600000000e-01
-1.6745176346e+01 5.2700000000e-01
-1.6745176346e+01 5.2800000000e-01
-1.6745176346e+01 5.2900000000e-01
-1.6745176346e+01 5.3000000000e-01
-1.6745176346e+01 5.3100000000e-01
-1.6745176346e+01 5.3200000000e-01
-1.6745176346e+01 5.3300000000e-01
-1.6745176346e+01 5.3400000000e-01
-1.6745176346e+01 5.3500000000e-01
-1.6745176346e+01 5.3600000000e-01
-1.6745176346e+01 5.3700000000e-01
-1.6745176346e+01 5.3800000000e-01
-1.6745176346e+01 5.3900000000e-01
-1.6745176346e+01 5.4000000000e-01
-1.6745176346e+01 5.4100000000e-01
-1.6745176346e+01 5.4200000000e-01
-1.6745176346e+01 5.4300000000e-01
-1.6745176346e+01 5.4400000000e-01
-1.6745176346e+01 5.4500000000e-01
-1.6745176346e+01 5.4600000000e-01
-1.6693556032e+01 5.4700000000e-01
-1.6693556032e+01 5.4800000000e-01
-1.6693556032e+01 5.4900000000e-01
-1.6693556032e+01 5.5000000000e-01
-1.6693556032e+01 5.5100000000e-01
-1.6693556032e+01 5.5200000000e-01
-1.6693556032e+01 5.5300000000e-01
-1.6693556032e+01 5.5400000000e-01
-1.6693556032e+01 5.5500000000e-01
-1.6693556032e+01 5.5600000000e-01
-1.6693556032e+01 5.5700000000e-01
-1.6693556032e+01 5.5800000000e-01
-1.6693556032e+01 5.5900000000e-01
-1.6693556032e+01 5.6000000000e-01
-1.6693556032e+01 5.6100000000e-01
-1.6693556032e+01 5.6200000000e-01
-1.6693556032e+01 5.6300000000e-01
-1.6693556032e+01 5.6400000000e-01
-1.6693556032e+01 5.6500000000e-01
-1.6693556032e+01 5.6600000000e-01
-1.6693556032e+01 5.6700000000e-01
-1.6693556032e+01 5.6800000000e-01
-1.6693556032e+01 5.6900000000e-01
-1.6693556032e+01 5.7000000000e-01
-1.6693556032e+01 5.7100000000e-01
-1.6693556032e+01 5.7200000000e-01
-1.6693556032e+01 5.7300000000e-01
-1.6693556032e+01 5.7400000000e-01
-1.6693556032e+01 5.7500000000e-01
-1.6693556032e+01 5.7600000000e-01
-1.6693556032e+01 5.7700000000e-01
-1.6693556032e+01 5.7800000000e-01
-1.6693556032e+01 5.7900000000e-01
-1.6693556032e+01 5.8000000000e-01
-1.6693556032e+01 5.8100000000e-01
-1.6693556032e+01 5.8200000000e-01
-1.6693556032e+01 5.8300000000e-01
-1.6693556032e+01 5.8400000000e-01
-1.6693556032e+01 5.8500000000e-01
-1.6693556032e+01 5.8600000000e-01
-1.6693556032e+01 5.8700000000e-01
-1.6693556032e+01 5.8800000000e-01
-1.6693556032e+01 5.8900000000e-01
-1.6693556032e+01 5.9000000000e-01
-1.6693556032e+01 5.9100000000e-01
-1.6693556032e+01 5.9200000000e-01
-1.6693556032e+01 5.9300000000e-01
-1.6693556032e+01 5.9400000000e-01
-1.6693556032e+01 5.9500000000e-01
-1.6693556032e+01 5.9600000000e-01
-1.6693556032e+01 5.9700000000e-01
-1.6693556032e+01 5.9800000000e-01
-1.6693556032e+01 5.9900000000e-01
-1.6693556032e+01 6.0000000000e-01
-1.6693556032e+01 6.0100000000e-01
-1.6693556032e+01 6.0200000000e-01
-1.6693556032e+01 6.0300000000e-01
-1.6693556032e+01 6.0400000000e-01
-1.6693556032e+01 6.0500000000e-01
-1.6693556032e+01 6.0600000000e-01
-1.6693556032e+01 6.0700000000e-01
-1.6693556032e+01 6.0800000000e-01
-1.6693556032e+01 6.0900000000e-01
-1.6693556032e+01 6.1000000000e-01
-1.6693556032e+01 6.1100000000e-01
-1.6693556032e+01 6.1200000000e-01
-1.6693556032e+01 6.1300000000e-01
-1.6693556032e+01 6.1400000000e-01
-1.6693556032e+01 6.1500000000e-01
-1.6693556032e+01 6.1600000000e-01
-1.6693556032e+01 6.1700000000e-01
-1.6693556032e+01 6.1800000000e-01
-1.6693556032e+01 6.1900000000e-01
-1.6693556032e+01 6.2000000000e-01
-1.6693556032e+01 6.2100000000e-01
-1.6693556032e+01 6.2200000000e-01
-1.6693556032e+01 6.2300000000e-01
-1.6693556032e+01 6.2400000000e-01
-1.6547580202e+01 6.2500000000e-01
-1.6547580202e+01 6.2600000000e-01
-1.6547580202e+01 6.2700000000e-01
-1.6547580202e+01 6.2800000000e-01
-1.6547580202e+01 6.2900000000e-01
-1.6547580202e+01 6.3000000000e-01
-1.6547580202e+01 6.3100000000e-01
-1.6547580202e+01 6.3200000000e-01
-1.6547580202e+01 6.3300000000e-01
-1.6547580202e+01 6.3400000000e-01
-1.6547580202e+01 6.3500000000e-01
-1.6431433098e+01 6.3600000000e-01
-1.6431433098e+01 6.3700000000e-01
-1.6431433098e+01 6.3800000000e-01
-1.6431433098e+01 6.3900000000e-01
-1.6431433098e+01 6.4000000000e-01
-1.6431433098e+01 6.4100000000e-01
-1.6431433098e+01 6.4200000000e-01
-1.6431433098e+01 6.4300000000e-01
-1.6431433098e+01 6.4400000000e-01
-1.6431433098e+01 6.4500000000e-01
-1.6431433098e+01 6.4600000000e-01
-1.6431433098e+01 6.4700000000e-01
-1.6431433098e+01 6.4800000000e-01
-1.6431433098e+01 6.4900000000e-01
-1.6431433098e+01 6.5000000000e-01
-1.6371701921e+01 6.5100000000e-01
-1.6371701921e+01 6.5200000000e-01
-1.6371701921e+01 6.5300000000e-01
-1.6371701921e+01 6.5400000000e-01
-1.6371701921e+01 6.5500000000e-01
-1.6371701921e+01 6.5600000000e-01
-1.6371701921e+01 6.5700000000e-01
-1.6371701921e+01 6.5800000000e-01
-1.6371701921e+01 6.5900000000e-01
-1.6371701921e+01 6.6000000000e-01
-1.6371701921e+01 6.6100000000e-01
-1.6371701921e+01 6.6200000000e-01
-1.6134329117e+01 6.6300000000e-01
-1.6134329117e+01 6.6400000000e-01
-1.6134329117e+01 6.6500000000e-01
-1.6134329117e+01 6.6600000000e-01
-1.6134329117e+01 6.6700000000e-01
-1.6134329117e+01 6.6800000000e-01
-1.6134329117e+01 6.6900000000e-01
-1.6134329117e+01 6.7000000000e-01
-1.6134329117e+01 6.7100000000e-01
-1.6134329117e+01 6.7200000000e-01
-1.6049399003e+01 6.7300000000e-01
-1.6049399003e+01 6.7400000000e-01
-1.6049399003e+01 6.7500000000e-01
-1.6049399003e+01 6.7600000000e-01
-1.6049399003e+01 6.7700000000e-01
-1.6049399003e+01 6.7800000000e-01
-1.6049399003e+01 6.7900000000e-01
-1.6049399003e+01 6.8000000000e-01
-1.6049399003e+01 6.8100000000e-01
-1.6049399003e+01 6.8200000000e-01
-1.6049399003e+01 6.8300000000e-01
-1.6049399003e+01 6.8400000000e-01
-1.6049399003e+01 6.8500000000e-01
-1.6049399003e+01 6.8600000000e-01
-1.6049399003e+01 6.8700000000e-01
-1.6049399003e+01 6.8800000000e-01
-1.6049399003e+01 6.8900000000e-01
-1.6049399003e+01 6.9000000000e-01
-1.6049399003e+01 6.9100000000e-01
-1.6049399003e+01 6.9200000000e-01
-1.6049399003e+01 6.9300000000e-01
-1.6043754484e+01 6.9400000000e-01
-1.6043754484e+01 6.9500000000e-01
-1.6043754484e+01 6.9600000000e-01
-1.6043754484e+01 6.9700000000e-01
-1.6043754484e+01 6.9800000000e-01
-1.6043754484e+01 6.9900000000e-01
-1.6043754484e+01 7.0000000000e-01
-1.6043754484e+01 7.0100000000e-01
-1.6043754484e+01 7.0200000000e-01
-1.6043754484e+01 7.0300000000e-01
-1.6043754484e+01 7.0400000000e-01
-1.6043754484e+01 7.0500000000e-01
-1.6043754484e+01 7.0600000000e-01
-1.6043754484e+01 7.0700000000e-01
-1.6043754484e+01 7.0800000000e-01
-1.6043754484e+01 7.0900000000e-01
-1.5985789866e+01 7.1000000000e-01
-1.5985789866e+01 7.1100000000e-01
-1.5985789866e+01 7.1200000000e-01
-1.5985789866e+01 7.1300000000e-01
-1.5985789866e+01 7.1400000000e-01
-1.5985789866e+01 7.1500000000e-01
-1.5985789866e+01 7.1600000000e-01
-1.5985789866e+01 7.1700000000e-01
-1.5985789866e+01 7.1800000000e-01
-1.5985789866e+01 7.1900000000e-01
-1.5985789866e+01 7.2000000000e-01
-1.5985789866e+01 7.2100000000e-01
-1.5906534259e+01 7.2200000000e-01
-1.5906534259e+01 7.2300000000e-01
-1.5906534259e+01 7.2400000000e-01
-1.5906534259e+01 7.2500000000e-01
-1.5906534259e+01 7.2600000000e-01
-1.5906534259e+01 7.2700000000e-01
-1.5906534259e+01 7.2800000000e-01
-1.5906534259e+01 7.2900000000e-01
-1.5906534259e+01 7.3000000000e-01
-1.5906534259e+01 7.3100000000e-01
-1.5906534259e+01 7.3200000000e-01
-1.5906534259e+01 7.3300000000e-01
-1.5906534259e+01 7.3400000000e-01
-1.5856876804e+01 7.3500000000e-01
-1.5856876804e+01 7.3600000000e-01
-1.5856876804e+01 7.3700000000e-01
-1.5856876804e+01 7.3800000000e-01
-1.5856876804e+01 7.3900000000e-01
-1.5856876804e+01 7.4000000000e-01
-1.5856876804e+01 7.4100000000e-01
-1.5856876804e+01 7.4200000000e-01
-1.5856876804e+01 7.4300000000e-01
-1.5856876804e+01 7.4400000000e-01
-1.5856876804e+01 7.4500000000e-01
-1.5856876804e+01 7.4600000000e-01
-1.5856876804e+01 7.4700000000e-01
-1.5856876804e+01 7.4800000000e-01
-1.5856876804e+01 7.4900000000e-01
-1.5856876804e+01 7.5000000000e-01
-1.5856876804e+01 7.5100000000e-01
-1.5856876804e+01 7.5200000000e-01
-1.5856876804e+01 7.5300000000e-01
-1.5856876804e+01 7.5400000000e-01
-1.5856876804e+01 7.5500000000e-01
-1.5856876804e+01 7.5600000000e-01
-1.5856876804e+01 7.5700000000e-01
-1.5856876804e+01 7.5800000000e-01
-1.5856876804e+01 7.5900000000e-01
-1.5856876804e+01 7.6000000000e-01
-1.5856876804e+01 7.6100000000e-01
-1.5856876804e+01 7.6200000000e-01
-1.5856876804e+01 7.6300000000e-01
-1.5856876804e+01 7.6400000000e-01
-1.5856876804e+01 7.6500000000e-01
-1.5856876804e+01 7.6600000000e-01
-1.5856876804e+01 7.6700000000e-01
-1.5856876804e+01 7.6800000000e-01
-1.5856876804e+01 7.6900000000e-01
-1.5856876804e+01 7.7000000000e-01
-1.5856876804e+01 7.7100000000e-01
-1.5856876804e+01 7.7200000000e-01
-1.5856876804e+01 7.7300000000e-01
-1.5856876804e+01 7.7400000000e-01
-1.5856876804e+01 7.7500000000e-01
-1.5856876804e+01 7.7600000000e-01
-1.5856876804e+01 7.7700000000e-01
-1.5856876804e+01 7.7800000000e-01
-1.5856876804e+01 7.7900000000e-01
-1.5856876804e+01 7.8000000000e-01
-1.5856876804e+01 7.8100000000e-01
-1.5856876804e+01 7.8200000000e-01
-1.5856876804e+01 7.8300000000e-01
-1.5856876804e+01 7.8400000000e-01
-1.5856876804e+01 7.8500000000e-01
-1.5856876804e+01 7.8600000000e-01
-1.5856876804e+01 7.8700000000e-01
-1.5856876804e+01 7.8800000000e-01
-1.5856876804e+01 7.8900000000e-01
-1.5856876804e+01 7.9000000000e-01
-1.5856876804e+01 7.9100000000e-01
-1.5856876804e+01 7.9200000000e-01
-1.5856876804e+01 7.9300000000e-01
-1.5856876804e+01 7.9400000000e-01
-1.5856876804e+01 7.9500000000e-01
-1.5856876804e+01 7.9600000000e-01
-1.5856876804e+01 7.9700000000e-01
-1.5856876804e+01 7.9800000000e-01
-1.5856876804e+01 7.9900000000e-01
-1.5856876804e+01 8.0000000000e-01
-1.5856876804e+01 8.0100000000e-01
-1.5856876804e+01 8.0200000000e-01
-1.5856876804e+01 8.0300000000e-01
-1.5856876804e+01 8.0400000000e-01
-1.5856876804e+01 8.0500000000e-01
-1.5856876804e+01 8.0600000000e-01
-1.5856876804e+01 8.0700000000e-01
-1.5856876804e+01 8.0800000000e-01
-1.5856876804e+01 8.0900000000e-01
-1.5856876804e+01 8.1000000000e-01
-1.5856876804e+01 8.1100000000e-01
-1.5856876804e+01 8.1200000000e-01
-1.5856876804e+01 8.1300000000e-01
-1.5856876804e+01 8.1400000000e-01
-1.5856876804e+01 8.1500000000e-01
-1.5856876804e+01 8.1600000000e-01
-1.5426438063e+01 8.1700000000e-01
-1.5426438063e+01 8.1800000000e-01
-1.5426438063e+01 8.1900000000e-01
-1.5426438063e+01 8.2000000000e-01
-1.5426438063e+01 8.2100000000e-01
-1.5426438063e+01 8.2200000000e-01
-1.5426438063e+01 8.2300000000e-01
-1.5426438063e+01 8.2400000000e-01
-1.5426438063e+01 8.2500000000e-01
-1.5426438063e+01 8.2600000000e-01
-1.5426438063e+01 8.2700000000e-01
-1.5426438063e+01 8.2800000000e-01
-1.5426438063e+01 8.2900000000e-01
-1.5300425374e+01 8.3000000000e-01
-1.5300425374e+01 8.3100000000e-01
-1.5300425374e+01 8.3200000000e-01
-1.5300425374e+01 8.3300000000e-01
-1.5300425374e+01 8.3400000000e-01
-1.5300425374e+01 8.3500000000e-01
-1.5300425374e+01 8.3600000000e-01
-1.5294696487e+01 8.3700000000e-01
-1.5294696487e+01 8.3800000000e-01
-1.5294696487e+01 8.3900000000e-01
-1.5294696487e+01 8.4000000000e-01
-1.5294696487e+01 8.4100000000e-01
-1.5294696487e+01 8.4200000000e-01
-1.5294696487e+01 8.4300000000e-01
-1.5294696487e+01 8.4400000000e-01
-1.5294696487e+01 8.4500000000e-01
-1.5294696487e+01 8.4600000000e-01
-1.5294696487e+01 8.4700000000e-01
-1.5294696487e+01 8.4800000000e-01
-1.5294696487e+01 8.4900000000e-01
-1.5294696487e+01 8.5000000000e-01
-1.5188573609e+01 8.5100000000e-01
-1.5188573609e+01 8.5200000000e-01
-1.5188573609e+01 8.5300000000e-01
-1.5188573609e+01 8.5400000000e-01
-1.5188573609e+01 8.5500000000e-01
-1.5188573609e+01 8.5600000000e-01
-1.5188573609e+01 8.5700000000e-01
-1.5188573609e+01 8.5800000000e-01
-1.5188573609e+01 8.5900000000e-01
-1.5188573609e+01 8.6000000000e-01
-1.5188573609e+01 8.6100000000e-01
-1.5188573609e+01 8.6200000000e-01
-1.5188573609e+01 8.6300000000e-01
-1.5188573609e+01 8.6400000000e-01
-1.5188573609e+01 8.6500000000e-01
-1.5188573609e+01 8.6600000000e-01
-1.5188573609e+01 8.6700000000e-01
-1.5188573609e+01 8.6800000000e-01
-1.5188573346e+01 8.6900000000e-01
-1.4934480540e+01 8.7000000000e-01
-1.4934480540e+01 8.7100000000e-01
-1.4934480540e+01 8.7200000000e-01
-1.4934480540e+01 8.7300000000e-01
-1.4934480540e+01 8.7400000000e-01
-1.4934480540e+01 8.7500000000e-01
-1.4934480540e+01 8.7600000000e-01
-1.4934480540e+01 8.7700000000e-01
-1.4934480540e+01 8.7800000000e-01
-1.4934480540e+01 8.7900000000e-01
-1.4934480540e+01 8.8000000000e-01
-1.4934480540e+01 8.8100000000e-01
-1.4934480540e+01 8.8200000000e-01
-1.4934480540e+01 8.8300000000e-01
-1.4934480540e+01 8.8400000000e-01
-1.4934480540e+01 8.8500000000e-01
-1.4934480540e+01 8.8600000000e-01
-1.4934480540e+01 8.8700000000e-01
-1.4934480540e+01 8.8800000000e-01
-1.4713927248e+01 8.8900000000e-01
-1.4713927248e+01 8.9000000000e-01
-1.4713927248e+01 8.9100000000e-01
-1.4713927248e+01 8.9200000000e-01
-1.4713927248e+01 8.9300000000e-01
-1.4713927248e+01 8.9400000000e-01
-1.4713927248e+01 8.9500000000e-01
-1.4713927248e+01 8.9600000000e-01
-1.4713927248e+01 8.9700000000e-01
-1.4713927248e+01 8.9800000000e-01
-1.4427011354e+01 8.9900000000e-01
-1.4427011354e+01 9.0000000000e-01
-1.4427011354e+01 9.0100000000e-01
-1.4427011354e+01 9.0200000000e-01
-1.4427011354e+01 9.0300000000e-01
-1.4427011354e+01 9.0400000000e-01
-1.4427011354e+01 9.0500000000e-01
-1.4427011354e+01 9.0600000000e-01
-1.4427011354e+01 9.0700000000e-01
-1.4427011354e+01 9.0800000000e-01
-1.4427011354e+01 9.0900000000e-01
-1.4427011354e+01 9.1000000000e-01
-1.4427011354e+01 9.1100000000e-01
-1.4427011354e+01 9.1200000000e-01
-1.4427011354e+01 9.1300000000e-01
-1.4427011354e+01 9.1400000000e-01
-1.4427011354e+01 9.1500000000e-01
-1.4427011354e+01 9.1600000000e-01
-1.4127419510e+01 9.1700000000e-01
-1.4127419510e+01 9.1800000000e-01
-1.4127419510e+01 9.1900000000e-01
-1.4127419510e+01 9.2000000000e-01
-1.4127419510e+01 9.2100000000e-01
-1.4127419510e+01 9.2200000000e-01
-1.4127419510e+01 9.2300000000e-01
-1.4127419510e+01 9.2400000000e-01
-1.4127419510e+01 9.2500000000e-01
-1.4127419510e+01 9.2600000000e-01
-1.4127419510e+01 9.2700000000e-01
-1.4127419510e+01 9.2800000000e-01
-1.4127419510e+01 9.2900000000e-01
-1.4127419510e+01 9.3000000000e-01
-1.4127419510e+01 9.3100000000e-01
-1.4127419510e+01 9.3200000000e-01
-1.4127419510e+01 9.3300000000e-01
-1.4127419510e+01 9.3400000000e-01
-1.4127419510e+01 9.3500000000e-01
-1.3055317064e+01 9.3600000000e-01
-1.3055317064e+01 9.3700000000e-01
-1.3055317064e+01 9.3800000000e-01
-1.3055317064e+01 9.3900000000e-01
-1.3055317064e+01 9.4000000000e-01
-1.3055317064e+01 9.4100000000e-01
-1.3055317064e+01 9.4200000000e-01
-1.3055317064e+01 9.4300000000e-01
-1.3055317064e+01 9.4400000000e-01
-1.3055317064e+01 9.4500000000e-01
-1.3055317064e+01 9.4600000000e-01
-1.3055317064e+01 9.4700000000e-01
-1.3055317064e+01 9.4800000000e-01
-1.3055317064e+01 9.4900000000e-01
-1.3055317064e+01 9.5000000000e-01
-1.2576896433e+01 9.5100000000e-01
-1.2576896433e+01 9.5200000000e-01
-1.2576896433e+01 9.5300000000e-01
-1.2576896433e+01 9.5400000000e-01
-1.2576896433e+01 9.5500000000e-01
-1.2576896433e+01 9.5600000000e-01
-1.2576896433e+01 9.5700000000e-01
-1.2576896433e+01 9.5800000000e-01
-1.2576896433e+01 9.5900000000e-01
-1.2576896433e+01 9.6000000000e-01
-1.2576896433e+01 9.6100000000e-01
-1.2576896433e+01 9.6200000000e-01
-1.2576896433e+01 9.6300000000e-01
-1.2576896433e+01 9.6400000000e-01
-1.2576896433e+01 9.6500000000e-01
-1.2576896433e+01 9.6600000000e-01
-1.2576896433e+01 9.6700000000e-01
-1.2576896433e+01 9.6800000000e-01
-1.2576896433e+01 9.6900000000e-01
-1.2275212570e+01 9.7000000000e-01
-1.2275212570e+01 9.7100000000e-01
-1.2275212570e+01 9.7200000000e-01
-1.2275212570e+01 9.7300000000e-01
-1.2275212570e+01 9.7400000000e-01
-1.2275212570e+01 9.7500000000e-01
-1.2275212570e+01 9.7600000000e-01
-1.2275212570e+01 9.7700000000e-01
-1.2275212570e+01 9.7800000000e-01
-1.2275212570e+01 9.7900000000e-01
-1.2275212570e+01 9.8000000000e-01
-1.2275212570e+01 9.8100000000e-01
-1.2275212570e+01 9.8200000000e-01
-1.2275212570e+01 9.8300000000e-01
-1.2275212570e+01 9.8400000000e-01
-1.2275212570e+01 9.8500000000e-01
-1.2275212570e+01 9.8600000000e-01
-1.2275212570e+01 9.8700000000e-01
-1.2275212570e+01 9.8800000000e-01
-1.1966943674e+01 9.8900000000e-01
-1.1966943674e+01 9.9000000000e-01
-1.1966943674e+01 9.9100000000e-01
-1.1966943674e+01 9.9200000000e-01
-1.1966943674e+01 9.9300000000e-01
-1.1966943674e+01 9.9400000000e-01
-1.1966943674e+01 9.9500000000e-01
-1.1966943674e+01 9.9600000000e-01
-1.1966943674e+01 9.9700000000e-01
-1.1966943674e+01 9.9800000000e-01
-1.1966943674e+01 9.9900000000e-01
-1.1966943674e+01 1.0000000000e+00


==> figs_tikz/data_tikz/MACE10_1750155F1822_S5_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-1.0747909820e+01 1.0000000000e-03
-1.0694517999e+01 2.0000000000e-03
-1.0615461540e+01 3.0000000000e-03
-1.0526955990e+01 4.0000000000e-03
-1.0413184825e+01 5.0000000000e-03
-1.0411919886e+01 6.0000000000e-03
-1.0345375252e+01 7.0000000000e-03
-1.0297472074e+01 8.0000000000e-03
-1.0178037217e+01 9.0000000000e-03
-1.0159845413e+01 1.0000000000e-02
-1.0135501482e+01 1.1000000000e-02
-1.0052889940e+01 1.2000000000e-02
-1.0045560339e+01 1.3000000000e-02
-1.0001240798e+01 1.4000000000e-02
-9.9985334300e+00 1.5000000000e-02
-9.9832133937e+00 1.6000000000e-02
-9.9729750446e+00 1.7000000000e-02
-9.9626620825e+00 1.8000000000e-02
-9.9061214765e+00 1.9000000000e-02
-9.8558935617e+00 2.0000000000e-02
-9.8472040873e+00 2.1000000000e-02
-9.8110695213e+00 2.2000000000e-02
-9.8062818399e+00 2.3000000000e-02
-9.7865999032e+00 2.4000000000e-02
-9.7805298893e+00 2.5000000000e-02
-9.7227271785e+00 2.6000000000e-02
-9.7089543041e+00 2.7000000000e-02
-9.7076815392e+00 2.8000000000e-02
-9.7026580397e+00 2.9000000000e-02
-9.6381369214e+00 3.0000000000e-02
-9.6267085040e+00 3.1000000000e-02
-9.6131142246e+00 3.2000000000e-02
-9.5591505663e+00 3.3000000000e-02
-9.5179256559e+00 3.4000000000e-02
-9.5015932516e+00 3.5000000000e-02
-9.4710707074e+00 3.6000000000e-02
-9.4656098978e+00 3.7000000000e-02
-9.4514969908e+00 3.8000000000e-02
-9.4116802435e+00 3.9000000000e-02
-9.3921150118e+00 4.0000000000e-02
-9.3404008271e+00 4.1000000000e-02
-9.3389760921e+00 4.2000000000e-02
-9.3389760921e+00 4.3000000000e-02
-9.3076572339e+00 4.4000000000e-02
-9.2523506316e+00 4.5000000000e-02
-9.1843010774e+00 4.6000000000e-02
-9.0887515496e+00 4.7000000000e-02
-9.0800458350e+00 4.8000000000e-02
-9.0681772903e+00 4.9000000000e-02
-9.0036163195e+00 5.0000000000e-02
-8.9823973335e+00 5.1000000000e-02
-8.9594129165e+00 5.2000000000e-02
-8.9452967185e+00 5.3000000000e-02
-8.6805427119e+00 5.4000000000e-02
-8.6737327054e+00 5.5000000000e-02
-8.5945023016e+00 5.6000000000e-02
-8.5823378920e+00 5.7000000000e-02
-8.5256797512e+00 5.8000000000e-02
-8.5184247439e+00 5.9000000000e-02
-8.4647752380e+00 6.0000000000e-02
-8.4506782891e+00 6.1000000000e-02
-8.4474679208e+00 6.2000000000e-02
-8.4273213420e+00 6.3000000000e-02
-8.4185084120e+00 6.4000000000e-02
-8.3949143653e+00 6.5000000000e-02
-8.3808740738e+00 6.6000000000e-02
-8.3584560412e+00 6.7000000000e-02
-8.3510429818e+00 6.8000000000e-02
-8.3427080730e+00 6.9000000000e-02
-8.2686820878e+00 7.0000000000e-02
-8.2676324697e+00 7.1000000000e-02
-8.2650459137e+00 7.2000000000e-02
-8.2415604579e+00 7.3000000000e-02
-8.2274128590e+00 7.4000000000e-02
-8.1967310810e+00 7.5000000000e-02
-8.1605481558e+00 7.6000000000e-02
-8.1313478862e+00 7.7000000000e-02
-8.1131891519e+00 7.8000000000e-02
-8.1094725919e+00 7.9000000000e-02
-8.0834605336e+00 8.0000000000e-02
-8.0718045501e+00 8.1000000000e-02
-8.0588656102e+00 8.2000000000e-02
-8.0504146251e+00 8.3000000000e-02
-8.0410475009e+00 8.4000000000e-02
-8.0328620990e+00 8.5000000000e-02
-8.0125482257e+00 8.6000000000e-02
-8.0020301801e+00 8.7000000000e-02
-7.9843962924e+00 8.8000000000e-02
-7.9801172357e+00 8.9000000000e-02
-7.9614940948e+00 9.0000000000e-02
-7.9493770237e+00 9.1000000000e-02
-7.9470498318e+00 9.2000000000e-02
-7.9281865782e+00 9.3000000000e-02
-7.9211358532e+00 9.4000000000e-02
-7.9210914608e+00 9.5000000000e-02
-7.9198654699e+00 9.6000000000e-02
-7.8801373526e+00 9.7000000000e-02
-7.8738708227e+00 9.8000000000e-02
-7.8724101802e+00 9.9000000000e-02
-7.8574582546e+00 1.0000000000e-01
-7.8571403717e+00 1.0100000000e-01
-7.8554438468e+00 1.0200000000e-01
-7.8526518185e+00 1.0300000000e-01
-7.8516608990e+00 1.0400000000e-01
-7.8353520437e+00 1.0500000000e-01
-7.8245144382e+00 1.0600000000e-01
-7.8102484749e+00 1.0700000000e-01
-7.8026223628e+00 1.0800000000e-01
-7.8001211032e+00 1.0900000000e-01
-7.7690325415e+00 1.1000000000e-01
-7.7614121525e+00 1.1100000000e-01
-7.7524445983e+00 1.1200000000e-01
-7.7273425348e+00 1.1300000000e-01
-7.7002300251e+00 1.1400000000e-01
-7.6946140083e+00 1.1500000000e-01
-7.6603162756e+00 1.1600000000e-01
-7.6539142932e+00 1.1700000000e-01
-7.6321288089e+00 1.1800000000e-01
-7.6272106134e+00 1.1900000000e-01
-7.6211069319e+00 1.2000000000e-01
-7.6019640608e+00 1.2100000000e-01
-7.5758082107e+00 1.2200000000e-01
-7.5493616544e+00 1.2300000000e-01
-7.5305166536e+00 1.2400000000e-01
-7.5047859053e+00 1.2500000000e-01
-7.4983923439e+00 1.2600000000e-01
-7.4922028121e+00 1.2700000000e-01
-7.4598621289e+00 1.2800000000e-01
-7.4504621891e+00 1.2900000000e-01
-7.4346945269e+00 1.3000000000e-01
-7.4178498580e+00 1.3100000000e-01
-7.3821680398e+00 1.3200000000e-01
-7.3698237270e+00 1.3300000000e-01
-7.3014632082e+00 1.3400000000e-01
-7.2967800036e+00 1.3500000000e-01
-7.2458244083e+00 1.3600000000e-01
-7.2284886487e+00 1.3700000000e-01
-7.0709118341e+00 1.3800000000e-01
-7.0403759092e+00 1.3900000000e-01
-7.0226704501e+00 1.4000000000e-01
-6.9845180042e+00 1.4100000000e-01
-6.9744701306e+00 1.4200000000e-01
-6.9702906637e+00 1.4300000000e-01
-6.9692234728e+00 1.4400000000e-01
-6.9674863867e+00 1.4500000000e-01
-6.9355218360e+00 1.4600000000e-01
-6.9294981338e+00 1.4700000000e-01
-6.9184877740e+00 1.4800000000e-01
-6.9126233824e+00 1.4900000000e-01
-6.8806863313e+00 1.5000000000e-01
-6.8555831488e+00 1.5100000000e-01
-6.8543546017e+00 1.5200000000e-01
-6.8493777496e+00 1.5300000000e-01
-6.8477273945e+00 1.5400000000e-01
-6.8416676767e+00 1.5500000000e-01
-6.8402468040e+00 1.5600000000e-01
-6.8391243480e+00 1.5700000000e-01
-6.8275894184e+00 1.5800000000e-01
-6.8252059425e+00 1.5900000000e-01
-6.8243577995e+00 1.6000000000e-01
-6.8242542558e+00 1.6100000000e-01
-6.8218152473e+00 1.6200000000e-01
-6.8218152473e+00 1.6300000000e-01
-6.8161972212e+00 1.6400000000e-01
-6.8024107895e+00 1.6500000000e-01
-6.7979455024e+00 1.6600000000e-01
-6.7971753429e+00 1.6700000000e-01
-6.7953133448e+00 1.6800000000e-01
-6.7832212114e+00 1.6900000000e-01
-6.7625645701e+00 1.7000000000e-01
-6.7544385845e+00 1.7100000000e-01
-6.7537676294e+00 1.7200000000e-01
-6.7419234073e+00 1.7300000000e-01
-6.7277261647e+00 1.7400000000e-01
-6.7210847270e+00 1.7500000000e-01
-6.7207498600e+00 1.7600000000e-01
-6.7189708427e+00 1.7700000000e-01
-6.6994658340e+00 1.7800000000e-01
-6.6900333572e+00 1.7900000000e-01
-6.6896426730e+00 1.8000000000e-01
-6.6814090824e+00 1.8100000000e-01
-6.6740578677e+00 1.8200000000e-01
-6.6668762279e+00 1.8300000000e-01
-6.6628892637e+00 1.8400000000e-01
-6.6495280345e+00 1.8500000000e-01
-6.6418345298e+00 1.8600000000e-01
-6.6361986992e+00 1.8700000000e-01
-6.6354190003e+00 1.8800000000e-01
-6.6236433994e+00 1.8900000000e-01
-6.6134651668e+00 1.9000000000e-01
-6.6002011764e+00 1.9100000000e-01
-6.5953351190e+00 1.9200000000e-01
-6.5900204316e+00 1.9300000000e-01
-6.5833342720e+00 1.9400000000e-01
-6.5685574044e+00 1.9500000000e-01
-6.5668350046e+00 1.9600000000e-01
-6.5632529802e+00 1.9700000000e-01
-6.5591924734e+00 1.9800000000e-01
-6.5484307809e+00 1.9900000000e-01
-6.5451870361e+00 2.0000000000e-01
-6.5390644294e+00 2.0100000000e-01
-6.5214426805e+00 2.0200000000e-01
-6.5196238717e+00 2.0300000000e-01
-6.5168996791e+00 2.0400000000e-01
-6.5165007063e+00 2.0500000000e-01
-6.5098953047e+00 2.0600000000e-01
-6.5064886875e+00 2.0700000000e-01
-6.4955390097e+00 2.0800000000e-01
-6.4773172202e+00 2.0900000000e-01
-6.4773172202e+00 2.1000000000e-01
-6.4756436701e+00 2.1100000000e-01
-6.4338933341e+00 2.1200000000e-01
-6.4334368953e+00 2.1300000000e-01
-6.4122633866e+00 2.1400000000e-01
-6.4122633866e+00 2.1500000000e-01
-6.4102628683e+00 2.1600000000e-01
-6.3998597378e+00 2.1700000000e-01
-6.3998597378e+00 2.1800000000e-01
-6.3994646255e+00 2.1900000000e-01
-6.3994646255e+00 2.2000000000e-01
-6.3865741802e+00 2.2100000000e-01
-6.3757937397e+00 2.2200000000e-01
-6.3654018880e+00 2.2300000000e-01
-6.3564350694e+00 2.2400000000e-01
-6.3560869498e+00 2.2500000000e-01
-6.3423861129e+00 2.2600000000e-01
-6.3245914343e+00 2.2700000000e-01
-6.3192029942e+00 2.2800000000e-01
-6.2866912336e+00 2.2900000000e-01
-6.2839285199e+00 2.3000000000e-01
-6.2801095558e+00 2.3100000000e-01
-6.2799944239e+00 2.3200000000e-01
-6.2544122282e+00 2.3300000000e-01
-6.2140265004e+00 2.3400000000e-01
-6.2011641058e+00 2.3500000000e-01
-6.1952145617e+00 2.3600000000e-01
-6.1952145617e+00 2.3700000000e-01
-6.1846379523e+00 2.3800000000e-01
-6.1766379371e+00 2.3900000000e-01
-6.1720731308e+00 2.4000000000e-01
-6.1660398008e+00 2.4100000000e-01
-6.1539666768e+00 2.4200000000e-01
-6.1444922913e+00 2.4300000000e-01
-6.1440463165e+00 2.4400000000e-01
-6.1405951164e+00 2.4500000000e-01
-6.1344142909e+00 2.4600000000e-01
-6.1195272909e+00 2.4700000000e-01
-6.1124687645e+00 2.4800000000e-01
-6.1085499134e+00 2.4900000000e-01
-6.1070154538e+00 2.5000000000e-01
-6.1055555011e+00 2.5100000000e-01
-6.1050257610e+00 2.5200000000e-01
-6.1027724193e+00 2.5300000000e-01
-6.0974818510e+00 2.5400000000e-01
-6.0945416416e+00 2.5500000000e-01
-6.0697849321e+00 2.5600000000e-01
-6.0521600255e+00 2.5700000000e-01
-6.0371208341e+00 2.5800000000e-01
-6.0291064411e+00 2.5900000000e-01
-6.0072805781e+00 2.6000000000e-01
-6.0031865424e+00 2.6100000000e-01
-6.0014151674e+00 2.6200000000e-01
-5.9979725574e+00 2.6300000000e-01
-5.9948951204e+00 2.6400000000e-01
-5.9929039882e+00 2.6500000000e-01
-5.9924363747e+00 2.6600000000e-01
-5.9891651389e+00 2.6700000000e-01
-5.9631406238e+00 2.6800000000e-01
-5.9595252261e+00 2.6900000000e-01
-5.9532309720e+00 2.7000000000e-01
-5.9526539284e+00 2.7100000000e-01
-5.9509203768e+00 2.7200000000e-01
-5.9468926795e+00 2.7300000000e-01
-5.9400024163e+00 2.7400000000e-01
-5.9333964190e+00 2.7500000000e-01
-5.9310037712e+00 2.7600000000e-01
-5.9301483367e+00 2.7700000000e-01
-5.9282538721e+00 2.7800000000e-01
-5.9259518160e+00 2.7900000000e-01
-5.9258971038e+00 2.8000000000e-01
-5.9181036534e+00 2.8100000000e-01
-5.9089438259e+00 2.8200000000e-01
-5.9036820153e+00 2.8300000000e-01
-5.8998713912e+00 2.8400000000e-01
-5.8973128460e+00 2.8500000000e-01
-5.8972616058e+00 2.8600000000e-01
-5.8944031859e+00 2.8700000000e-01
-5.8943511482e+00 2.8800000000e-01
-5.8939463189e+00 2.8900000000e-01
-5.8924010815e+00 2.9000000000e-01
-5.8854017497e+00 2.9100000000e-01
-5.8824556631e+00 2.9200000000e-01
-5.8763426030e+00 2.9300000000e-01
-5.8732471390e+00 2.9400000000e-01
-5.8700718290e+00 2.9500000000e-01
-5.8609165383e+00 2.9600000000e-01
-5.8582190401e+00 2.9700000000e-01
-5.8471587078e+00 2.9800000000e-01
-5.8450055995e+00 2.9900000000e-01
-5.8416327684e+00 3.0000000000e-01
-5.8398403136e+00 3.0100000000e-01
-5.8378449406e+00 3.0200000000e-01
-5.8285859121e+00 3.0300000000e-01
-5.8224164605e+00 3.0400000000e-01
-5.8180633483e+00 3.0500000000e-01
-5.8167481759e+00 3.0600000000e-01
-5.8154954355e+00 3.0700000000e-01
-5.7998863579e+00 3.0800000000e-01
-5.7965132420e+00 3.0900000000e-01
-5.7899756131e+00 3.1000000000e-01
-5.7812749093e+00 3.1100000000e-01
-5.7756469245e+00 3.1200000000e-01
-5.7748908078e+00 3.1300000000e-01
-5.7739125940e+00 3.1400000000e-01
-5.7696004077e+00 3.1500000000e-01
-5.7685583631e+00 3.1600000000e-01
-5.7677042426e+00 3.1700000000e-01
-5.7640201387e+00 3.1800000000e-01
-5.7634799320e+00 3.1900000000e-01
-5.7623698088e+00 3.2000000000e-01
-5.7574406885e+00 3.2100000000e-01
-5.7517456568e+00 3.2200000000e-01
-5.7512383137e+00 3.2300000000e-01
-5.7496340607e+00 3.2400000000e-01
-5.7450370848e+00 3.2500000000e-01
-5.7447468722e+00 3.2600000000e-01
-5.7430290166e+00 3.2700000000e-01
-5.7426263356e+00 3.2800000000e-01
-5.7417773093e+00 3.2900000000e-01
-5.7372732909e+00 3.3000000000e-01
-5.7354082042e+00 3.3100000000e-01
-5.7326145654e+00 3.3200000000e-01
-5.7309712715e+00 3.3300000000e-01
-5.7258534577e+00 3.3400000000e-01
-5.7213116429e+00 3.3500000000e-01
-5.7202995891e+00 3.3600000000e-01
-5.7144912420e+00 3.3700000000e-01
-5.7141062321e+00 3.3800000000e-01
-5.7129928400e+00 3.3900000000e-01
-5.7057745148e+00 3.4000000000e-01
-5.7011871501e+00 3.4100000000e-01
-5.6946088210e+00 3.4200000000e-01
-5.6901056615e+00 3.4300000000e-01
-5.6879806777e+00 3.4400000000e-01
-5.6865675047e+00 3.4500000000e-01
-5.6847152943e+00 3.4600000000e-01
-5.6838538904e+00 3.4700000000e-01
-5.6568539064e+00 3.4800000000e-01
-5.6491167977e+00 3.4900000000e-01
-5.6441875894e+00 3.5000000000e-01
-5.6391451678e+00 3.5100000000e-01
-5.6339745770e+00 3.5200000000e-01
-5.6330370367e+00 3.5300000000e-01
-5.6317436303e+00 3.5400000000e-01
-5.6301912046e+00 3.5500000000e-01
-5.6099604662e+00 3.5600000000e-01
-5.6091773288e+00 3.5700000000e-01
-5.6003203053e+00 3.5800000000e-01
-5.6000437639e+00 3.5900000000e-01
-5.5710628072e+00 3.6000000000e-01
-5.5607553949e+00 3.6100000000e-01
-5.5586366806e+00 3.6200000000e-01
-5.5572377624e+00 3.6300000000e-01
-5.5550091645e+00 3.6400000000e-01
-5.5386526291e+00 3.6500000000e-01
-5.5321305014e+00 3.6600000000e-01
-5.5300441810e+00 3.6700000000e-01
-5.5296720093e+00 3.6800000000e-01
-5.5249488237e+00 3.6900000000e-01
-5.5205116512e+00 3.7000000000e-01
-5.5181162203e+00 3.7100000000e-01
-5.5159905242e+00 3.7200000000e-01
-5.5049004023e+00 3.7300000000e-01
-5.5018321974e+00 3.7400000000e-01
-5.4899179342e+00 3.7500000000e-01
-5.4819490558e+00 3.7600000000e-01
-5.4681187505e+00 3.7700000000e-01
-5.4504407083e+00 3.7800000000e-01
-5.4446447601e+00 3.7900000000e-01
-5.4390611933e+00 3.8000000000e-01
-5.4246669500e+00 3.8100000000e-01
-5.4215985262e+00 3.8200000000e-01
-5.4092203070e+00 3.8300000000e-01
-5.4014964193e+00 3.8400000000e-01
-5.3936611468e+00 3.8500000000e-01
-5.3684375582e+00 3.8600000000e-01
-5.3621478330e+00 3.8700000000e-01
-5.3586864096e+00 3.8800000000e-01
-5.3586864096e+00 3.8900000000e-01
-5.3500061547e+00 3.9000000000e-01
-5.3500061547e+00 3.9100000000e-01
-5.3394945408e+00 3.9200000000e-01
-5.3386452690e+00 3.9300000000e-01
-5.3203552764e+00 3.9400000000e-01
-5.3123908009e+00 3.9500000000e-01
-5.3047329971e+00 3.9600000000e-01
-5.2972461401e+00 3.9700000000e-01
-5.2957565540e+00 3.9800000000e-01
-5.2884395963e+00 3.9900000000e-01
-5.2718348539e+00 4.0000000000e-01
-5.2408893958e+00 4.0100000000e-01
-5.2317612312e+00 4.0200000000e-01
-5.2302845837e+00 4.0300000000e-01
-5.2200719396e+00 4.0400000000e-01
-5.2070064477e+00 4.0500000000e-01
-5.2037723639e+00 4.0600000000e-01
-5.2036521066e+00 4.0700000000e-01
-5.1999452085e+00 4.0800000000e-01
-5.1895056973e+00 4.0900000000e-01
-5.1830892009e+00 4.1000000000e-01
-5.1689291598e+00 4.1100000000e-01
-5.1604934804e+00 4.1200000000e-01
-5.1531288222e+00 4.1300000000e-01
-5.1524950761e+00 4.1400000000e-01
-5.0958581706e+00 4.1500000000e-01
-5.0819755159e+00 4.1600000000e-01
-5.0774271387e+00 4.1700000000e-01
-5.0647567128e+00 4.1800000000e-01
-5.0637747728e+00 4.1900000000e-01
-5.0540997231e+00 4.2000000000e-01
-5.0428376162e+00 4.2100000000e-01
-5.0390331185e+00 4.2200000000e-01
-5.0372074483e+00 4.2300000000e-01
-5.0212707336e+00 4.2400000000e-01
-5.0200947341e+00 4.2500000000e-01
-5.0063930338e+00 4.2600000000e-01
-5.0043163364e+00 4.2700000000e-01
-4.9824910691e+00 4.2800000000e-01
-4.9586153190e+00 4.2900000000e-01
-4.9558374085e+00 4.3000000000e-01
-4.9492988441e+00 4.3100000000e-01
-4.9136018104e+00 4.3200000000e-01
-4.9077790716e+00 4.3300000000e-01
-4.9073183058e+00 4.3400000000e-01
-4.9042844600e+00 4.3500000000e-01
-4.8803039888e+00 4.3600000000e-01
-4.8796073040e+00 4.3700000000e-01
-4.8729159143e+00 4.3800000000e-01
-4.8725642199e+00 4.3900000000e-01
-4.8556398849e+00 4.4000000000e-01
-4.8314191974e+00 4.4100000000e-01
-4.8271072378e+00 4.4200000000e-01
-4.8205236567e+00 4.4300000000e-01
-4.8161530208e+00 4.4400000000e-01
-4.7867598732e+00 4.4500000000e-01
-4.7673376798e+00 4.4600000000e-01
-4.7551181481e+00 4.4700000000e-01
-4.7551181481e+00 4.4800000000e-01
-4.7501157011e+00 4.4900000000e-01
-4.7448695824e+00 4.5000000000e-01
-4.7270121452e+00 4.5100000000e-01
-4.7086436954e+00 4.5200000000e-01
-4.7078033753e+00 4.5300000000e-01
-4.6784031996e+00 4.5400000000e-01
-4.6531056862e+00 4.5500000000e-01
-4.6508437512e+00 4.5600000000e-01
-4.6402005563e+00 4.5700000000e-01
-4.6242073444e+00 4.5800000000e-01
-4.6030634219e+00 4.5900000000e-01
-4.6030127730e+00 4.6000000000e-01
-4.5663966085e+00 4.6100000000e-01
-4.5502681671e+00 4.6200000000e-01
-4.5122982389e+00 4.6300000000e-01
-4.4673152864e+00 4.6400000000e-01
-4.3328811990e+00 4.6500000000e-01
-4.2811714061e+00 4.6600000000e-01
-4.2573522356e+00 4.6700000000e-01
-3.9250111513e+00 4.6800000000e-01
-3.9043424402e+00 4.6900000000e-01
-3.3923430998e+00 4.7000000000e-01
-3.3333991644e+00 4.7100000000e-01
-3.3333991644e+00 4.7200000000e-01
-2.9002484781e+00 4.7300000000e-01
-2.0481284745e+00 4.7400000000e-01
-1.9452301048e+00 4.7500000000e-01
-1.7441668066e+00 4.7600000000e-01
-1.4642475229e+00 4.7700000000e-01
-1.0309946403e+00 4.7800000000e-01
-8.3312853979e-01 4.7900000000e-01
-5.7326698163e-01 4.8000000000e-01
-3.5305680220e-01 4.8100000000e-01
-3.1227060807e-01 4.8200000000e-01
-2.8111299729e-01 4.8300000000e-01
-1.5598422475e-01 4.8400000000e-01
-3.4458189323e-02 4.8500000000e-01
-2.5961203465e-02 4.8600000000e-01
1.4524910034e-01 4.8700000000e-01
4.1985340066e-01 4.8800000000e-01
4.6642680695e-01 4.8900000000e-01
5.1002049563e-01 4.9000000000e-01
7.9116072073e-01 4.9100000000e-01
8.3926655390e-01 4.9200000000e-01
8.4158670221e-01 4.9300000000e-01
1.0125611471e+00 4.9400000000e-01
1.0524138155e+00 4.9500000000e-01
1.0524138155e+00 4.9600000000e-01
1.0808380186e+00 4.9700000000e-01
1.1664093516e+00 4.9800000000e-01
1.3234503256e+00 4.9900000000e-01
2.0529830622e+00 5.0000000000e-01
2.0530004836e+00 5.0100000000e-01
2.1089556080e+00 5.0200000000e-01
2.2765412579e+00 5.0300000000e-01
2.2814464616e+00 5.0400000000e-01
2.2873911193e+00 5.0500000000e-01
2.3035050884e+00 5.0600000000e-01
2.3399546223e+00 5.0700000000e-01
2.4192413696e+00 5.0800000000e-01
2.4355486785e+00 5.0900000000e-01
2.4785759375e+00 5.1000000000e-01
2.5006759715e+00 5.1100000000e-01
2.5630577390e+00 5.1200000000e-01
2.5720311402e+00 5.1300000000e-01
2.5995859557e+00 5.1400000000e-01
2.6309014352e+00 5.1500000000e-01
2.6637352518e+00 5.1600000000e-01
2.6768220661e+00 5.1700000000e-01
2.6771226771e+00 5.1800000000e-01
2.7243720831e+00 5.1900000000e-01
2.7382664984e+00 5.2000000000e-01
2.7671455932e+00 5.2100000000e-01
2.7935560347e+00 5.2200000000e-01
2.7936699793e+00 5.2300000000e-01
2.7949219881e+00 5.2400000000e-01
2.7953315095e+00 5.2500000000e-01
2.7958828332e+00 5.2600000000e-01
2.8111307329e+00 5.2700000000e-01
2.8117466280e+00 5.2800000000e-01
2.8125340215e+00 5.2900000000e-01
2.8236372604e+00 5.3000000000e-01
2.8293985999e+00 5.3100000000e-01
2.8354057582e+00 5.3200000000e-01
2.8366002277e+00 5.3300000000e-01
2.8448125299e+00 5.3400000000e-01
2.8457870850e+00 5.3500000000e-01
2.8474931852e+00 5.3600000000e-01
2.8507052781e+00 5.3700000000e-01
2.8552059648e+00 5.3800000000e-01
2.8557364506e+00 5.3900000000e-01
2.8619108804e+00 5.4000000000e-01
2.8621444358e+00 5.4100000000e-01
2.8646061535e+00 5.4200000000e-01
2.8647744526e+00 5.4300000000e-01
2.8652653278e+00 5.4400000000e-01
2.8683541267e+00 5.4500000000e-01
2.8704741552e+00 5.4600000000e-01
2.8713409969e+00 5.4700000000e-01
2.8760132036e+00 5.4800000000e-01
2.8764663718e+00 5.4900000000e-01
2.8811858174e+00 5.5000000000e-01
2.8813301602e+00 5.5100000000e-01
2.8843226595e+00 5.5200000000e-01
2.8853507179e+00 5.5300000000e-01
2.8863004490e+00 5.5400000000e-01
2.8863004490e+00 5.5500000000e-01
2.8863117251e+00 5.5600000000e-01
2.8877551736e+00 5.5700000000e-01
2.8882204150e+00 5.5800000000e-01
2.8882204150e+00 5.5900000000e-01
2.8941408072e+00 5.6000000000e-01
2.8953329046e+00 5.6100000000e-01
2.8976435519e+00 5.6200000000e-01
2.9011605543e+00 5.6300000000e-01
2.9014145398e+00 5.6400000000e-01
2.9030160837e+00 5.6500000000e-01
2.9039661025e+00 5.6600000000e-01
2.9053349306e+00 5.6700000000e-01
2.9055367747e+00 5.6800000000e-01
2.9065459237e+00 5.6900000000e-01
2.9103072207e+00 5.7000000000e-01
2.9103377500e+00 5.7100000000e-01
2.9103424152e+00 5.7200000000e-01
2.9110425202e+00 5.7300000000e-01
2.9133168671e+00 5.7400000000e-01
2.9138625016e+00 5.7500000000e-01
2.9142933049e+00 5.7600000000e-01
2.9158453889e+00 5.7700000000e-01
2.9160117759e+00 5.7800000000e-01
2.9176451527e+00 5.7900000000e-01
2.9206789261e+00 5.8000000000e-01
2.9207213078e+00 5.8100000000e-01
2.9218951817e+00 5.8200000000e-01
2.9227760779e+00 5.8300000000e-01
2.9230761743e+00 5.8400000000e-01
2.9235855184e+00 5.8500000000e-01
2.9240485924e+00 5.8600000000e-01
2.9247607180e+00 5.8700000000e-01
2.9249803288e+00 5.8800000000e-01
2.9259513511e+00 5.8900000000e-01
2.9259554511e+00 5.9000000000e-01
2.9280030096e+00 5.9100000000e-01
2.9281762999e+00 5.9200000000e-01
2.9287017519e+00 5.9300000000e-01
2.9287191354e+00 5.9400000000e-01
2.9292772183e+00 5.9500000000e-01
2.9292772183e+00 5.9600000000e-01
2.9305403161e+00 5.9700000000e-01
2.9313095760e+00 5.9800000000e-01
2.9318464177e+00 5.9900000000e-01
2.9327818601e+00 6.0000000000e-01
2.9335572386e+00 6.0100000000e-01
2.9349486147e+00 6.0200000000e-01
2.9365381046e+00 6.0300000000e-01
2.9367726064e+00 6.0400000000e-01
2.9373302735e+00 6.0500000000e-01
2.9375298201e+00 6.0600000000e-01
2.9384665296e+00 6.0700000000e-01
2.9393942451e+00 6.0800000000e-01
2.9398258459e+00 6.0900000000e-01
2.9408982374e+00 6.1000000000e-01
2.9409659623e+00 6.1100000000e-01
2.9414329112e+00 6.1200000000e-01
2.9423931964e+00 6.1300000000e-01
2.9433425665e+00 6.1400000000e-01
2.9434882608e+00 6.1500000000e-01
2.9438138099e+00 6.1600000000e-01
2.9444009133e+00 6.1700000000e-01
2.9449141420e+00 6.1800000000e-01
2.9449141420e+00 6.1900000000e-01
2.9459014560e+00 6.2000000000e-01
2.9460385068e+00 6.2100000000e-01
2.9464716073e+00 6.2200000000e-01
2.9468609751e+00 6.2300000000e-01
2.9469655789e+00 6.2400000000e-01
2.9470555095e+00 6.2500000000e-01
2.9490516257e+00 6.2600000000e-01
2.9493180975e+00 6.2700000000e-01
2.9493964945e+00 6.2800000000e-01
2.9505554814e+00 6.2900000000e-01
2.9512447753e+00 6.3000000000e-01
2.9514177063e+00 6.3100000000e-01
2.9516674030e+00 6.3200000000e-01
2.9520636909e+00 6.3300000000e-01
2.9522890612e+00 6.3400000000e-01
2.9547057029e+00 6.3500000000e-01
2.9547057029e+00 6.3600000000e-01
2.9547728522e+00 6.3700000000e-01
2.9549750367e+00 6.3800000000e-01
2.9556183360e+00 6.3900000000e-01
2.9556342950e+00 6.4000000000e-01
2.9558339249e+00 6.4100000000e-01
2.9559388355e+00 6.4200000000e-01
2.9573925342e+00 6.4300000000e-01
2.9574534100e+00 6.4400000000e-01
2.9574534100e+00 6.4500000000e-01
2.9576979777e+00 6.4600000000e-01
2.9585332892e+00 6.4700000000e-01
2.9585417535e+00 6.4800000000e-01
2.9587054863e+00 6.4900000000e-01
2.9589677944e+00 6.5000000000e-01
2.9591791574e+00 6.5100000000e-01
2.9595893741e+00 6.5200000000e-01
2.9604115627e+00 6.5300000000e-01
2.9606775218e+00 6.5400000000e-01
2.9611974621e+00 6.5500000000e-01
2.9615037665e+00 6.5600000000e-01
2.9625298945e+00 6.5700000000e-01
2.9633386895e+00 6.5800000000e-01
2.9635895554e+00 6.5900000000e-01
2.9646225538e+00 6.6000000000e-01
2.9654704657e+00 6.6100000000e-01
2.9656810341e+00 6.6200000000e-01
2.9663206861e+00 6.6300000000e-01
2.9666421490e+00 6.6400000000e-01
2.9670402341e+00 6.6500000000e-01
2.9670402341e+00 6.6600000000e-01
2.9671837411e+00 6.6700000000e-01
2.9678009324e+00 6.6800000000e-01
2.9679806370e+00 6.6900000000e-01
2.9695811461e+00 6.7000000000e-01
2.9703089936e+00 6.7100000000e-01
2.9708680725e+00 6.7200000000e-01
2.9713188473e+00 6.7300000000e-01
2.9717184530e+00 6.7400000000e-01
2.9723487426e+00 6.7500000000e-01
2.9725015261e+00 6.7600000000e-01
2.9726022353e+00 6.7700000000e-01
2.9727202539e+00 6.7800000000e-01
2.9734008048e+00 6.7900000000e-01
2.9739261281e+00 6.8000000000e-01
2.9741702324e+00 6.8100000000e-01
2.9746492098e+00 6.8200000000e-01
2.9757130414e+00 6.8300000000e-01
2.9758007548e+00 6.8400000000e-01
2.9760216685e+00 6.8500000000e-01
2.9760817701e+00 6.8600000000e-01
2.9762532413e+00 6.8700000000e-01
2.9771648712e+00 6.8800000000e-01
2.9774776950e+00 6.8900000000e-01
2.9775779120e+00 6.9000000000e-01
2.9782446889e+00 6.9100000000e-01
2.9786558351e+00 6.9200000000e-01
2.9786725581e+00 6.9300000000e-01
2.9787302602e+00 6.9400000000e-01
2.9787381855e+00 6.9500000000e-01
2.9789548681e+00 6.9600000000e-01
2.9792010182e+00 6.9700000000e-01
2.9794916302e+00 6.9800000000e-01
2.9797462080e+00 6.9900000000e-01
2.9797786363e+00 7.0000000000e-01
2.9802821571e+00 7.0100000000e-01
2.9802968105e+00 7.0200000000e-01
2.9803273367e+00 7.0300000000e-01
2.9806171200e+00 7.0400000000e-01
2.9806238788e+00 7.0500000000e-01
2.9808808846e+00 7.0600000000e-01
2.9811159802e+00 7.0700000000e-01
2.9813525923e+00 7.0800000000e-01
2.9815992254e+00 7.0900000000e-01
2.9823118096e+00 7.1000000000e-01
2.9827569055e+00 7.1100000000e-01
2.9828701199e+00 7.1200000000e-01
2.9831564627e+00 7.1300000000e-01
2.9832802246e+00 7.1400000000e-01
2.9834911476e+00 7.1500000000e-01
2.9836901666e+00 7.1600000000e-01
2.9840604550e+00 7.1700000000e-01
2.9847161301e+00 7.1800000000e-01
2.9847333390e+00 7.1900000000e-01
2.9848205557e+00 7.2000000000e-01
2.9848205557e+00 7.2100000000e-01
2.9859213443e+00 7.2200000000e-01
2.9861295900e+00 7.2300000000e-01
2.9863575219e+00 7.2400000000e-01
2.9865039042e+00 7.2500000000e-01
2.9866238082e+00 7.2600000000e-01
2.9866909927e+00 7.2700000000e-01
2.9868672316e+00 7.2800000000e-01
2.9869722000e+00 7.2900000000e-01
2.9869722000e+00 7.3000000000e-01
2.9871455870e+00 7.3100000000e-01
2.9871955481e+00 7.3200000000e-01
2.9872557209e+00 7.3300000000e-01
2.9874862295e+00 7.3400000000e-01
2.9876759009e+00 7.3500000000e-01
2.9880033697e+00 7.3600000000e-01
2.9880329482e+00 7.3700000000e-01
2.9880456876e+00 7.3800000000e-01
2.9880794313e+00 7.3900000000e-01
2.9881000009e+00 7.4000000000e-01
2.9882045592e+00 7.4100000000e-01
2.9883488013e+00 7.4200000000e-01
2.9891086351e+00 7.4300000000e-01
2.9891119650e+00 7.4400000000e-01
2.9891850707e+00 7.4500000000e-01
2.9893804940e+00 7.4600000000e-01
2.9896957706e+00 7.4700000000e-01
2.9897492278e+00 7.4800000000e-01
2.9898198792e+00 7.4900000000e-01
2.9900081512e+00 7.5000000000e-01
2.9904230377e+00 7.5100000000e-01
2.9906607720e+00 7.5200000000e-01
2.9908861816e+00 7.5300000000e-01
2.9909914885e+00 7.5400000000e-01
2.9913352776e+00 7.5500000000e-01
2.9913801442e+00 7.5600000000e-01
2.9914469497e+00 7.5700000000e-01
2.9916631682e+00 7.5800000000e-01
2.9917111842e+00 7.5900000000e-01
2.9919614586e+00 7.6000000000e-01
2.9920031580e+00 7.6100000000e-01
2.9923607306e+00 7.6200000000e-01
2.9925227269e+00 7.6300000000e-01
2.9925262169e+00 7.6400000000e-01
2.9925522588e+00 7.6500000000e-01
2.9927445118e+00 7.6600000000e-01
2.9928667227e+00 7.6700000000e-01
2.9930362357e+00 7.6800000000e-01
2.9932531413e+00 7.6900000000e-01
2.9932679504e+00 7.7000000000e-01
2.9933828063e+00 7.7100000000e-01
2.9934840411e+00 7.7200000000e-01
2.9934854459e+00 7.7300000000e-01
2.9938214759e+00 7.7400000000e-01
2.9938722576e+00 7.7500000000e-01
2.9938909872e+00 7.7600000000e-01
2.9942312120e+00 7.7700000000e-01
2.9943200302e+00 7.7800000000e-01
2.9944471618e+00 7.7900000000e-01
2.9944602761e+00 7.8000000000e-01
2.9945196901e+00 7.8100000000e-01
2.9945372728e+00 7.8200000000e-01
2.9947249278e+00 7.8300000000e-01
2.9947559794e+00 7.8400000000e-01
2.9948994273e+00 7.8500000000e-01
2.9950329048e+00 7.8600000000e-01
2.9950651896e+00 7.8700000000e-01
2.9950757678e+00 7.8800000000e-01
2.9954368148e+00 7.8900000000e-01
2.9954772920e+00 7.9000000000e-01
2.9959141572e+00 7.9100000000e-01
2.9960053461e+00 7.9200000000e-01
2.9961703448e+00 7.9300000000e-01
2.9961947860e+00 7.9400000000e-01
2.9961994066e+00 7.9500000000e-01
2.9962852434e+00 7.9600000000e-01
2.9964142869e+00 7.9700000000e-01
2.9967948568e+00 7.9800000000e-01
2.9968113481e+00 7.9900000000e-01
2.9968228874e+00 8.0000000000e-01
2.9969841477e+00 8.0100000000e-01
2.9970080534e+00 8.0200000000e-01
2.9970149879e+00 8.0300000000e-01
2.9970753085e+00 8.0400000000e-01
2.9971422791e+00 8.0500000000e-01
2.9972741688e+00 8.0600000000e-01
2.9973387825e+00 8.0700000000e-01
2.9973423462e+00 8.0800000000e-01
2.9974465154e+00 8.0900000000e-01
2.9977691654e+00 8.1000000000e-01
2.9979815478e+00 8.1100000000e-01
2.9981227663e+00 8.1200000000e-01
2.9982373348e+00 8.1300000000e-01
2.9984314965e+00 8.1400000000e-01
2.9984837998e+00 8.1500000000e-01
2.9985630623e+00 8.1600000000e-01
2.9986005528e+00 8.1700000000e-01
2.9986900509e+00 8.1800000000e-01
2.9989231145e+00 8.1900000000e-01
2.9990149921e+00 8.2000000000e-01
2.9990214764e+00 8.2100000000e-01
2.9991077015e+00 8.2200000000e-01
2.9991166905e+00 8.2300000000e-01
2.9992657119e+00 8.2400000000e-01
2.9993193677e+00 8.2500000000e-01
2.9994477982e+00 8.2600000000e-01
2.9994782908e+00 8.2700000000e-01
2.9995179255e+00 8.2800000000e-01
2.9995903406e+00 8.2900000000e-01
2.9995932672e+00 8.3000000000e-01
2.9996064012e+00 8.3100000000e-01
2.9999116340e+00 8.3200000000e-01
3.0001566284e+00 8.3300000000e-01
3.0002471017e+00 8.3400000000e-01
3.0002588122e+00 8.3500000000e-01
3.0002971576e+00 8.3600000000e-01
3.0003522087e+00 8.3700000000e-01
3.0004041973e+00 8.3800000000e-01
3.0004143400e+00 8.3900000000e-01
3.0004888034e+00 8.4000000000e-01
3.0006025537e+00 8.4100000000e-01
3.0006091581e+00 8.4200000000e-01
3.0006513559e+00 8.4300000000e-01
3.0006664157e+00 8.4400000000e-01
3.0007038611e+00 8.4500000000e-01
3.0011755057e+00 8.4600000000e-01
3.0011755057e+00 8.4700000000e-01
3.0012053701e+00 8.4800000000e-01
3.0014940113e+00 8.4900000000e-01
3.0015137407e+00 8.5000000000e-01
3.0017514426e+00 8.5100000000e-01
3.0018247663e+00 8.5200000000e-01
3.0018941707e+00 8.5300000000e-01
3.0018941707e+00 8.5400000000e-01
3.0019048790e+00 8.5500000000e-01
3.0020196729e+00 8.5600000000e-01
3.0020229259e+00 8.5700000000e-01
3.0021061614e+00 8.5800000000e-01
3.0022616117e+00 8.5900000000e-01
3.0024643183e+00 8.6000000000e-01
3.0025488984e+00 8.6100000000e-01
3.0026407853e+00 8.6200000000e-01
3.0027560598e+00 8.6300000000e-01
3.0029050051e+00 8.6400000000e-01
3.0029851136e+00 8.6500000000e-01
3.0031336473e+00 8.6600000000e-01
3.0034641683e+00 8.6700000000e-01
3.0035173261e+00 8.6800000000e-01
3.0035737608e+00 8.6900000000e-01
3.0036667524e+00 8.7000000000e-01
3.0036978549e+00 8.7100000000e-01
3.0037516924e+00 8.7200000000e-01
3.0037516924e+00 8.7300000000e-01
3.0037530025e+00 8.7400000000e-01
3.0037643579e+00 8.7500000000e-01
3.0038830800e+00 8.7600000000e-01
3.0040336517e+00 8.7700000000e-01
3.0041941092e+00 8.7800000000e-01
3.0042606721e+00 8.7900000000e-01
3.0042649275e+00 8.8000000000e-01
3.0043196176e+00 8.8100000000e-01
3.0043501724e+00 8.8200000000e-01
3.0043713964e+00 8.8300000000e-01
3.0044636497e+00 8.8400000000e-01
3.0045409981e+00 8.8500000000e-01
3.0045409981e+00 8.8600000000e-01
3.0045560048e+00 8.8700000000e-01
3.0047412885e+00 8.8800000000e-01
3.0047553256e+00 8.8900000000e-01
3.0048397082e+00 8.9000000000e-01
3.0048686506e+00 8.9100000000e-01
3.0048926381e+00 8.9200000000e-01
3.0049407452e+00 8.9300000000e-01
3.0049523049e+00 8.9400000000e-01
3.0051669436e+00 8.9500000000e-01
3.0051743322e+00 8.9600000000e-01
3.0054794361e+00 8.9700000000e-01
3.0055956384e+00 8.9800000000e-01
3.0057079559e+00 8.9900000000e-01
3.0058417709e+00 9.0000000000e-01
3.0058853633e+00 9.0100000000e-01
3.0059405401e+00 9.0200000000e-01
3.0059588495e+00 9.0300000000e-01
3.0060920176e+00 9.0400000000e-01
3.0061463270e+00 9.0500000000e-01
3.0061660307e+00 9.0600000000e-01
3.0062171717e+00 9.0700000000e-01
3.0063264379e+00 9.0800000000e-01
3.0063305612e+00 9.0900000000e-01
3.0063950273e+00 9.1000000000e-01
3.0064303099e+00 9.1100000000e-01
3.0064384660e+00 9.1200000000e-01
3.0064729758e+00 9.1300000000e-01
3.0064864667e+00 9.1400000000e-01
3.0064913126e+00 9.1500000000e-01
3.0065464754e+00 9.1600000000e-01
3.0066644715e+00 9.1700000000e-01
3.0067355201e+00 9.1800000000e-01
3.0067661580e+00 9.1900000000e-01
3.0069053162e+00 9.2000000000e-01
3.0069156110e+00 9.2100000000e-01
3.0070282593e+00 9.2200000000e-01
3.0071381391e+00 9.2300000000e-01
3.0072096247e+00 9.2400000000e-01
3.0072236963e+00 9.2500000000e-01
3.0072646033e+00 9.2600000000e-01
3.0072905213e+00 9.2700000000e-01
3.0075024814e+00 9.2800000000e-01
3.0075046125e+00 9.2900000000e-01
3.0075108496e+00 9.3000000000e-01
3.0075422192e+00 9.3100000000e-01
3.0075565165e+00 9.3200000000e-01
3.0075784853e+00 9.3300000000e-01
3.0077301126e+00 9.3400000000e-01
3.0079300504e+00 9.3500000000e-01
3.0080311114e+00 9.3600000000e-01
3.0080332639e+00 9.3700000000e-01
3.0082051351e+00 9.3800000000e-01
3.0082546230e+00 9.3900000000e-01
3.0083829858e+00 9.4000000000e-01
3.0084301117e+00 9.4100000000e-01
3.0084301117e+00 9.4200000000e-01
3.0084911561e+00 9.4300000000e-01
3.0085023413e+00 9.4400000000e-01
3.0085536901e+00 9.4500000000e-01
3.0087629008e+00 9.4600000000e-01
3.0087838267e+00 9.4700000000e-01
3.0088120480e+00 9.4800000000e-01
3.0088455630e+00 9.4900000000e-01
3.0088455630e+00 9.5000000000e-01
3.0088455630e+00 9.5100000000e-01
3.0088556552e+00 9.5200000000e-01
3.0089398676e+00 9.5300000000e-01
3.0089460806e+00 9.5400000000e-01
3.0090804163e+00 9.5500000000e-01
3.0091661541e+00 9.5600000000e-01
3.0093147185e+00 9.5700000000e-01
3.0093198555e+00 9.5800000000e-01
3.0093786393e+00 9.5900000000e-01
3.0094304522e+00 9.6000000000e-01
3.0096990881e+00 9.6100000000e-01
3.0097309007e+00 9.6200000000e-01
3.0099054908e+00 9.6300000000e-01
3.0099926369e+00 9.6400000000e-01
3.0099926369e+00 9.6500000000e-01
3.0102135051e+00 9.6600000000e-01
3.0102298982e+00 9.6700000000e-01
3.0102395442e+00 9.6800000000e-01
3.0103625987e+00 9.6900000000e-01
3.0103625987e+00 9.7000000000e-01
3.0104749648e+00 9.7100000000e-01
3.0106152147e+00 9.7200000000e-01
3.0106336962e+00 9.7300000000e-01
3.0108790034e+00 9.7400000000e-01
3.0111756828e+00 9.7500000000e-01
3.0112010982e+00 9.7600000000e-01
3.0114005179e+00 9.7700000000e-01
3.0116518627e+00 9.7800000000e-01
3.0117516724e+00 9.7900000000e-01
3.0118597219e+00 9.8000000000e-01
3.0120446995e+00 9.8100000000e-01
3.0122206300e+00 9.8200000000e-01
3.0125614517e+00 9.8300000000e-01
3.0128625929e+00 9.8400000000e-01
3.0129552354e+00 9.8500000000e-01
3.0129923074e+00 9.8600000000e-01
3.0135083831e+00 9.8700000000e-01
3.0138384875e+00 9.8800000000e-01
3.0138777790e+00 9.8900000000e-01
3.0140370546e+00 9.9000000000e-01
3.0140941569e+00 9.9100000000e-01
3.0142686836e+00 9.9200000000e-01
3.0143884745e+00 9.9300000000e-01
3.0164434686e+00 9.9400000000e-01
3.0168841857e+00 9.9500000000e-01
3.0179659482e+00 9.9600000000e-01
3.0182180779e+00 9.9700000000e-01
3.0341126635e+00 9.9800000000e-01
3.0517500355e+00 9.9900000000e-01
5.3833268405e+00 1.0000000000e+00


==> figs_tikz/data_tikz/MACE10_1750155F1830_S5_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.4218413940e+01 1.0000000000e-03
-1.4218413940e+01 2.0000000000e-03
-1.4218413940e+01 3.0000000000e-03
-1.4218413940e+01 4.0000000000e-03
-1.4218413940e+01 5.0000000000e-03
-1.4218413940e+01 6.0000000000e-03
-1.4218413940e+01 7.0000000000e-03
-1.4218413940e+01 8.0000000000e-03
-1.4218413940e+01 9.0000000000e-03
-1.4218413940e+01 1.0000000000e-02
-1.4158247405e+01 1.1000000000e-02
-1.4158247405e+01 1.2000000000e-02
-1.4158247405e+01 1.3000000000e-02
-1.4158247405e+01 1.4000000000e-02
-1.4158247405e+01 1.5000000000e-02
-1.4158247405e+01 1.6000000000e-02
-1.4158247405e+01 1.7000000000e-02
-1.4101797667e+01 1.8000000000e-02
-1.4101797667e+01 1.9000000000e-02
-1.4101797667e+01 2.0000000000e-02
-1.4101797667e+01 2.1000000000e-02
-1.4101797667e+01 2.2000000000e-02
-1.4101797667e+01 2.3000000000e-02
-1.4101797667e+01 2.4000000000e-02
-1.4101797667e+01 2.5000000000e-02
-1.4101797667e+01 2.6000000000e-02
-1.4101797667e+01 2.7000000000e-02
-1.4101797667e+01 2.8000000000e-02
-1.4101797667e+01 2.9000000000e-02
-1.4069092590e+01 3.0000000000e-02
-1.4069092590e+01 3.1000000000e-02
-1.4069092590e+01 3.2000000000e-02
-1.4069092590e+01 3.3000000000e-02
-1.4069092590e+01 3.4000000000e-02
-1.4069092590e+01 3.5000000000e-02
-1.4069092590e+01 3.6000000000e-02
-1.4069092590e+01 3.7000000000e-02
-1.4069092590e+01 3.8000000000e-02
-1.4069092590e+01 3.9000000000e-02
-1.3921584444e+01 4.0000000000e-02
-1.3921584444e+01 4.1000000000e-02
-1.3921584444e+01 4.2000000000e-02
-1.3921584444e+01 4.3000000000e-02
-1.3921584444e+01 4.4000000000e-02
-1.3921584444e+01 4.5000000000e-02
-1.3921584444e+01 4.6000000000e-02
-1.3921584444e+01 4.7000000000e-02
-1.3921584444e+01 4.8000000000e-02
-1.3921584444e+01 4.9000000000e-02
-1.3859993086e+01 5.0000000000e-02
-1.3859993086e+01 5.1000000000e-02
-1.3859993086e+01 5.2000000000e-02
-1.3859993086e+01 5.3000000000e-02
-1.3859993086e+01 5.4000000000e-02
-1.3859993086e+01 5.5000000000e-02
-1.3859993086e+01 5.6000000000e-02
-1.3859993086e+01 5.7000000000e-02
-1.3859993086e+01 5.8000000000e-02
-1.3859993086e+01 5.9000000000e-02
-1.3775273699e+01 6.0000000000e-02
-1.3775273699e+01 6.1000000000e-02
-1.3775273699e+01 6.2000000000e-02
-1.3775273699e+01 6.3000000000e-02
-1.3775273699e+01 6.4000000000e-02
-1.3775273699e+01 6.5000000000e-02
-1.3775273699e+01 6.6000000000e-02
-1.3775273699e+01 6.7000000000e-02
-1.3775273699e+01 6.8000000000e-02
-1.3775273699e+01 6.9000000000e-02
-1.3775273699e+01 7.0000000000e-02
-1.3775273699e+01 7.1000000000e-02
-1.3775273699e+01 7.2000000000e-02
-1.3775273699e+01 7.3000000000e-02
-1.3775273699e+01 7.4000000000e-02
-1.3775273699e+01 7.5000000000e-02
-1.3775273699e+01 7.6000000000e-02
-1.3775273699e+01 7.7000000000e-02
-1.3775273699e+01 7.8000000000e-02
-1.3775273699e+01 7.9000000000e-02
-1.3775273699e+01 8.0000000000e-02
-1.3775273699e+01 8.1000000000e-02
-1.3775273699e+01 8.2000000000e-02
-1.3775273699e+01 8.3000000000e-02
-1.3775273699e+01 8.4000000000e-02
-1.3775273699e+01 8.5000000000e-02
-1.3775273699e+01 8.6000000000e-02
-1.3775273699e+01 8.7000000000e-02
-1.3775273699e+01 8.8000000000e-02
-1.3775273699e+01 8.9000000000e-02
-1.3775273699e+01 9.0000000000e-02
-1.3775273699e+01 9.1000000000e-02
-1.3775273699e+01 9.2000000000e-02
-1.3775273699e+01 9.3000000000e-02
-1.3775273699e+01 9.4000000000e-02
-1.3775273699e+01 9.5000000000e-02
-1.3775273699e+01 9.6000000000e-02
-1.3775273699e+01 9.7000000000e-02
-1.3775273699e+01 9.8000000000e-02
-1.3775273699e+01 9.9000000000e-02
-1.3775273699e+01 1.0000000000e-01
-1.3775273699e+01 1.0100000000e-01
-1.3775273699e+01 1.0200000000e-01
-1.3775273699e+01 1.0300000000e-01
-1.3775273699e+01 1.0400000000e-01
-1.3775273699e+01 1.0500000000e-01
-1.3775273699e+01 1.0600000000e-01
-1.3775273699e+01 1.0700000000e-01
-1.3775273699e+01 1.0800000000e-01
-1.3775273699e+01 1.0900000000e-01
-1.3775273699e+01 1.1000000000e-01
-1.3775273699e+01 1.1100000000e-01
-1.3775273699e+01 1.1200000000e-01
-1.3775273699e+01 1.1300000000e-01
-1.3775273699e+01 1.1400000000e-01
-1.3775273699e+01 1.1500000000e-01
-1.3775273699e+01 1.1600000000e-01
-1.3775273699e+01 1.1700000000e-01
-1.3775273699e+01 1.1800000000e-01
-1.3775273699e+01 1.1900000000e-01
-1.3775273699e+01 1.2000000000e-01
-1.3775273699e+01 1.2100000000e-01
-1.3775273699e+01 1.2200000000e-01
-1.3775273699e+01 1.2300000000e-01
-1.3775273699e+01 1.2400000000e-01
-1.3716143834e+01 1.2500000000e-01
-1.3716143834e+01 1.2600000000e-01
-1.3716143834e+01 1.2700000000e-01
-1.3716143834e+01 1.2800000000e-01
-1.3716143834e+01 1.2900000000e-01
-1.3716143834e+01 1.3000000000e-01
-1.3716143834e+01 1.3100000000e-01
-1.3716143834e+01 1.3200000000e-01
-1.3716143834e+01 1.3300000000e-01
-1.3716143834e+01 1.3400000000e-01
-1.3716143834e+01 1.3500000000e-01
-1.3716006513e+01 1.3600000000e-01
-1.3716006513e+01 1.3700000000e-01
-1.3716006513e+01 1.3800000000e-01
-1.3716006513e+01 1.3900000000e-01
-1.3716006513e+01 1.4000000000e-01
-1.3716006513e+01 1.4100000000e-01
-1.3716006513e+01 1.4200000000e-01
-1.3716006513e+01 1.4300000000e-01
-1.3716006513e+01 1.4400000000e-01
-1.3716006513e+01 1.4500000000e-01
-1.3716006513e+01 1.4600000000e-01
-1.3716006513e+01 1.4700000000e-01
-1.3716006513e+01 1.4800000000e-01
-1.3625116338e+01 1.4900000000e-01
-1.3625116338e+01 1.5000000000e-01
-1.3625116338e+01 1.5100000000e-01
-1.3625116338e+01 1.5200000000e-01
-1.3625116338e+01 1.5300000000e-01
-1.3625116338e+01 1.5400000000e-01
-1.3625116338e+01 1.5500000000e-01
-1.3625116338e+01 1.5600000000e-01
-1.3625116338e+01 1.5700000000e-01
-1.3625116338e+01 1.5800000000e-01
-1.3625116338e+01 1.5900000000e-01
-1.3625116338e+01 1.6000000000e-01
-1.3623640852e+01 1.6100000000e-01
-1.3623640852e+01 1.6200000000e-01
-1.3623640852e+01 1.6300000000e-01
-1.3623640852e+01 1.6400000000e-01
-1.3623640852e+01 1.6500000000e-01
-1.3623640852e+01 1.6600000000e-01
-1.3623640852e+01 1.6700000000e-01
-1.3623640852e+01 1.6800000000e-01
-1.3623640852e+01 1.6900000000e-01
-1.3623640852e+01 1.7000000000e-01
-1.3623640852e+01 1.7100000000e-01
-1.3623640852e+01 1.7200000000e-01
-1.3623640852e+01 1.7300000000e-01
-1.3623640852e+01 1.7400000000e-01
-1.3623640852e+01 1.7500000000e-01
-1.3623640852e+01 1.7600000000e-01
-1.3623640852e+01 1.7700000000e-01
-1.3612613627e+01 1.7800000000e-01
-1.3612613627e+01 1.7900000000e-01
-1.3612613627e+01 1.8000000000e-01
-1.3612613627e+01 1.8100000000e-01
-1.3612613627e+01 1.8200000000e-01
-1.3612613627e+01 1.8300000000e-01
-1.3612613627e+01 1.8400000000e-01
-1.3612613627e+01 1.8500000000e-01
-1.3612613627e+01 1.8600000000e-01
-1.3612613627e+01 1.8700000000e-01
-1.3612613627e+01 1.8800000000e-01
-1.3434511063e+01 1.8900000000e-01
-1.3434511063e+01 1.9000000000e-01
-1.3434511063e+01 1.9100000000e-01
-1.3434511063e+01 1.9200000000e-01
-1.3434511063e+01 1.9300000000e-01
-1.3434511063e+01 1.9400000000e-01
-1.3434511063e+01 1.9500000000e-01
-1.3434511063e+01 1.9600000000e-01
-1.3434511063e+01 1.9700000000e-01
-1.3434511063e+01 1.9800000000e-01
-1.3434511063e+01 1.9900000000e-01
-1.3434511063e+01 2.0000000000e-01
-1.3190967651e+01 2.0100000000e-01
-1.3190967651e+01 2.0200000000e-01
-1.3190967651e+01 2.0300000000e-01
-1.3190967651e+01 2.0400000000e-01
-1.3190967651e+01 2.0500000000e-01
-1.3190967651e+01 2.0600000000e-01
-1.3190967651e+01 2.0700000000e-01
-1.3190967651e+01 2.0800000000e-01
-1.3190967651e+01 2.0900000000e-01
-1.3190967651e+01 2.1000000000e-01
-1.3190967651e+01 2.1100000000e-01
-1.3190967651e+01 2.1200000000e-01
-1.3190967651e+01 2.1300000000e-01
-1.3190967651e+01 2.1400000000e-01
-1.3190967651e+01 2.1500000000e-01
-1.3190967651e+01 2.1600000000e-01
-1.3190967651e+01 2.1700000000e-01
-1.3190967651e+01 2.1800000000e-01
-1.3190967651e+01 2.1900000000e-01
-1.3091893978e+01 2.2000000000e-01
-1.3091893978e+01 2.2100000000e-01
-1.3091893978e+01 2.2200000000e-01
-1.3091893978e+01 2.2300000000e-01
-1.2554100739e+01 2.2400000000e-01
-1.2554100739e+01 2.2500000000e-01
-1.2554100739e+01 2.2600000000e-01
-1.2554100739e+01 2.2700000000e-01
-1.2554100739e+01 2.2800000000e-01
-1.2554100739e+01 2.2900000000e-01
-1.2554100739e+01 2.3000000000e-01
-1.2554100739e+01 2.3100000000e-01
-1.2554100739e+01 2.3200000000e-01
-1.2554100739e+01 2.3300000000e-01
-1.2554100739e+01 2.3400000000e-01
-1.2554100739e+01 2.3500000000e-01
-1.2439051376e+01 2.3600000000e-01
-1.2439051376e+01 2.3700000000e-01
-1.2439051376e+01 2.3800000000e-01
-1.2439051376e+01 2.3900000000e-01
-1.2439051376e+01 2.4000000000e-01
-1.2439051376e+01 2.4100000000e-01
-1.2439051376e+01 2.4200000000e-01
-1.2439051376e+01 2.4300000000e-01
-1.2439051376e+01 2.4400000000e-01
-1.2439051376e+01 2.4500000000e-01
-1.2439051376e+01 2.4600000000e-01
-1.2439051376e+01 2.4700000000e-01
-1.2439051376e+01 2.4800000000e-01
-1.2439051376e+01 2.4900000000e-01
-1.2427226541e+01 2.5000000000e-01
-1.2427226541e+01 2.5100000000e-01
-1.2427226541e+01 2.5200000000e-01
-1.2427226541e+01 2.5300000000e-01
-1.2427226541e+01 2.5400000000e-01
-1.2427226541e+01 2.5500000000e-01
-1.2427226541e+01 2.5600000000e-01
-1.2427226541e+01 2.5700000000e-01
-1.2427226541e+01 2.5800000000e-01
-1.2427226541e+01 2.5900000000e-01
-1.2427226541e+01 2.6000000000e-01
-1.2427226541e+01 2.6100000000e-01
-1.2427226541e+01 2.6200000000e-01
-1.2427226541e+01 2.6300000000e-01
-1.2427226541e+01 2.6400000000e-01
-1.2427226541e+01 2.6500000000e-01
-1.2427226541e+01 2.6600000000e-01
-1.2427226541e+01 2.6700000000e-01
-1.2427226541e+01 2.6800000000e-01
-1.2427226541e+01 2.6900000000e-01
-1.2427226541e+01 2.7000000000e-01
-1.2427226541e+01 2.7100000000e-01
-1.2427226541e+01 2.7200000000e-01
-1.2427226541e+01 2.7300000000e-01
-1.2427226541e+01 2.7400000000e-01
-1.2427226541e+01 2.7500000000e-01
-1.2427226541e+01 2.7600000000e-01
-1.2427226541e+01 2.7700000000e-01
-1.2427226541e+01 2.7800000000e-01
-1.2427226541e+01 2.7900000000e-01
-1.2427226541e+01 2.8000000000e-01
-1.2427226541e+01 2.8100000000e-01
-1.2427226541e+01 2.8200000000e-01
-1.2427226541e+01 2.8300000000e-01
-1.2427226541e+01 2.8400000000e-01
-1.2427226541e+01 2.8500000000e-01
-1.2427226541e+01 2.8600000000e-01
-1.2427226541e+01 2.8700000000e-01
-1.2427226541e+01 2.8800000000e-01
-1.2427226541e+01 2.8900000000e-01
-1.2427226541e+01 2.9000000000e-01
-1.2427226541e+01 2.9100000000e-01
-1.2427226541e+01 2.9200000000e-01
-1.2427226541e+01 2.9300000000e-01
-1.2427226541e+01 2.9400000000e-01
-1.2427226541e+01 2.9500000000e-01
-1.2427226541e+01 2.9600000000e-01
-1.2427226541e+01 2.9700000000e-01
-1.2427226541e+01 2.9800000000e-01
-1.2427226541e+01 2.9900000000e-01
-1.2427226541e+01 3.0000000000e-01
-1.2427226541e+01 3.0100000000e-01
-1.2427226541e+01 3.0200000000e-01
-1.2261777940e+01 3.0300000000e-01
-1.2261777940e+01 3.0400000000e-01
-1.2261777940e+01 3.0500000000e-01
-1.2261777940e+01 3.0600000000e-01
-1.2261777940e+01 3.0700000000e-01
-1.2261777940e+01 3.0800000000e-01
-1.2261777940e+01 3.0900000000e-01
-1.2261777940e+01 3.1000000000e-01
-1.2261777940e+01 3.1100000000e-01
-1.2261777940e+01 3.1200000000e-01
-1.2261777940e+01 3.1300000000e-01
-1.2173845579e+01 3.1400000000e-01
-1.2173845579e+01 3.1500000000e-01
-1.2173845579e+01 3.1600000000e-01
-1.2173845579e+01 3.1700000000e-01
-1.2173845579e+01 3.1800000000e-01
-1.2173845579e+01 3.1900000000e-01
-1.2173845579e+01 3.2000000000e-01
-1.2173845579e+01 3.2100000000e-01
-1.2173845579e+01 3.2200000000e-01
-1.2173845579e+01 3.2300000000e-01
-1.2173845579e+01 3.2400000000e-01
-1.2047597551e+01 3.2500000000e-01
-1.2047597551e+01 3.2600000000e-01
-1.2047597551e+01 3.2700000000e-01
-1.2047597551e+01 3.2800000000e-01
-1.2047597551e+01 3.2900000000e-01
-1.2047597551e+01 3.3000000000e-01
-1.2047597551e+01 3.3100000000e-01
-1.2047597551e+01 3.3200000000e-01
-1.2047597551e+01 3.3300000000e-01
-1.2047597551e+01 3.3400000000e-01
-1.1975062844e+01 3.3500000000e-01
-1.1975062844e+01 3.3600000000e-01
-1.1975062844e+01 3.3700000000e-01
-1.1975062844e+01 3.3800000000e-01
-1.1975062844e+01 3.3900000000e-01
-1.1975062844e+01 3.4000000000e-01
-1.1975062844e+01 3.4100000000e-01
-1.1975062844e+01 3.4200000000e-01
-1.1975062844e+01 3.4300000000e-01
-1.1975062844e+01 3.4400000000e-01
-1.1975062844e+01 3.4500000000e-01
-1.1975062844e+01 3.4600000000e-01
-1.1975062844e+01 3.4700000000e-01
-1.1975062844e+01 3.4800000000e-01
-1.1975062844e+01 3.4900000000e-01
-1.1697209131e+01 3.5000000000e-01
-1.1697209131e+01 3.5100000000e-01
-1.1697209131e+01 3.5200000000e-01
-1.1697209131e+01 3.5300000000e-01
-1.1697209131e+01 3.5400000000e-01
-1.1625787260e+01 3.5500000000e-01
-1.1625787260e+01 3.5600000000e-01
-1.1625787260e+01 3.5700000000e-01
-1.1625787260e+01 3.5800000000e-01
-1.1625787260e+01 3.5900000000e-01
-1.1625787260e+01 3.6000000000e-01
-1.1625787260e+01 3.6100000000e-01
-1.1625787260e+01 3.6200000000e-01
-1.1625787260e+01 3.6300000000e-01
-1.1625787260e+01 3.6400000000e-01
-1.1625787260e+01 3.6500000000e-01
-1.1625787260e+01 3.6600000000e-01
-1.1625787260e+01 3.6700000000e-01
-1.1625787260e+01 3.6800000000e-01
-1.1625787260e+01 3.6900000000e-01
-1.1625787260e+01 3.7000000000e-01
-1.1625787260e+01 3.7100000000e-01
-1.1625787260e+01 3.7200000000e-01
-1.1606366030e+01 3.7300000000e-01
-1.1606366030e+01 3.7400000000e-01
-1.1606366030e+01 3.7500000000e-01
-1.1606366030e+01 3.7600000000e-01
-1.1606366030e+01 3.7700000000e-01
-1.1606366030e+01 3.7800000000e-01
-1.1606366030e+01 3.7900000000e-01
-1.1606366030e+01 3.8000000000e-01
-1.1606366030e+01 3.8100000000e-01
-1.1606366030e+01 3.8200000000e-01
-1.1606366030e+01 3.8300000000e-01
-1.1606366030e+01 3.8400000000e-01
-1.1606366030e+01 3.8500000000e-01
-1.1606366030e+01 3.8600000000e-01
-1.1606366030e+01 3.8700000000e-01
-1.1580273370e+01 3.8800000000e-01
-1.1580273370e+01 3.8900000000e-01
-1.1580273370e+01 3.9000000000e-01
-1.1580273370e+01 3.9100000000e-01
-1.1580273370e+01 3.9200000000e-01
-1.1580273370e+01 3.9300000000e-01
-1.1580273370e+01 3.9400000000e-01
-1.1580273370e+01 3.9500000000e-01
-1.1580273370e+01 3.9600000000e-01
-1.1580273370e+01 3.9700000000e-01
-1.1580273370e+01 3.9800000000e-01
-1.1580273370e+01 3.9900000000e-01
-1.1580273370e+01 4.0000000000e-01
-1.1580273370e+01 4.0100000000e-01
-1.1580273370e+01 4.0200000000e-01
-1.1580273370e+01 4.0300000000e-01
-1.1580273370e+01 4.0400000000e-01
-1.1553506898e+01 4.0500000000e-01
-1.1553506898e+01 4.0600000000e-01
-1.1553506898e+01 4.0700000000e-01
-1.1553506898e+01 4.0800000000e-01
-1.1553506898e+01 4.0900000000e-01
-1.1553506898e+01 4.1000000000e-01
-1.1553506898e+01 4.1100000000e-01
-1.1521895542e+01 4.1200000000e-01
-1.1521895542e+01 4.1300000000e-01
-1.1521895542e+01 4.1400000000e-01
-1.1521895542e+01 4.1500000000e-01
-1.1521895542e+01 4.1600000000e-01
-1.1521895542e+01 4.1700000000e-01
-1.1451489322e+01 4.1800000000e-01
-1.1451489322e+01 4.1900000000e-01
-1.1451489322e+01 4.2000000000e-01
-1.1451489322e+01 4.2100000000e-01
-1.1451489322e+01 4.2200000000e-01
-1.1451489322e+01 4.2300000000e-01
-1.1451489322e+01 4.2400000000e-01
-1.1451489322e+01 4.2500000000e-01
-1.1451489322e+01 4.2600000000e-01
-1.1451489322e+01 4.2700000000e-01
-1.1451489322e+01 4.2800000000e-01
-1.1451489322e+01 4.2900000000e-01
-1.1426222327e+01 4.3000000000e-01
-1.1426222327e+01 4.3100000000e-01
-1.1426222327e+01 4.3200000000e-01
-1.1426222327e+01 4.3300000000e-01
-1.1426222327e+01 4.3400000000e-01
-1.1426222327e+01 4.3500000000e-01
-1.1426222327e+01 4.3600000000e-01
-1.1426222327e+01 4.3700000000e-01
-1.1426222327e+01 4.3800000000e-01
-1.1426222327e+01 4.3900000000e-01
-1.1426222327e+01 4.4000000000e-01
-1.1426222327e+01 4.4100000000e-01
-1.1426222327e+01 4.4200000000e-01
-1.1426222327e+01 4.4300000000e-01
-1.1426222327e+01 4.4400000000e-01
-1.1426222327e+01 4.4500000000e-01
-1.1426222327e+01 4.4600000000e-01
-1.1426222327e+01 4.4700000000e-01
-1.1426222327e+01 4.4800000000e-01
-1.1426222327e+01 4.4900000000e-01
-1.1426222327e+01 4.5000000000e-01
-1.1426222327e+01 4.5100000000e-01
-1.1426222327e+01 4.5200000000e-01
-1.1426222327e+01 4.5300000000e-01
-1.1426222327e+01 4.5400000000e-01
-1.1426222327e+01 4.5500000000e-01
-1.1426222327e+01 4.5600000000e-01
-1.1426222327e+01 4.5700000000e-01
-1.1426222327e+01 4.5800000000e-01
-1.1426222327e+01 4.5900000000e-01
-1.1426222327e+01 4.6000000000e-01
-1.1426222327e+01 4.6100000000e-01
-1.1426222327e+01 4.6200000000e-01
-1.1426222327e+01 4.6300000000e-01
-1.1426222327e+01 4.6400000000e-01
-1.1426222327e+01 4.6500000000e-01
-1.1426222327e+01 4.6600000000e-01
-1.1426222327e+01 4.6700000000e-01
-1.1426222327e+01 4.6800000000e-01
-1.1426222327e+01 4.6900000000e-01
-1.1426222327e+01 4.7000000000e-01
-1.1426222327e+01 4.7100000000e-01
-1.1426222327e+01 4.7200000000e-01
-1.1426222327e+01 4.7300000000e-01
-1.1426222327e+01 4.7400000000e-01
-1.1426222327e+01 4.7500000000e-01
-1.1426222327e+01 4.7600000000e-01
-1.1426222327e+01 4.7700000000e-01
-1.1426222327e+01 4.7800000000e-01
-1.1426222327e+01 4.7900000000e-01
-1.1426222327e+01 4.8000000000e-01
-1.1426222327e+01 4.8100000000e-01
-1.1426222327e+01 4.8200000000e-01
-1.1426222327e+01 4.8300000000e-01
-1.1426222327e+01 4.8400000000e-01
-1.1426222327e+01 4.8500000000e-01
-1.1426222327e+01 4.8600000000e-01
-1.1426222327e+01 4.8700000000e-01
-1.1426222327e+01 4.8800000000e-01
-1.1426222327e+01 4.8900000000e-01
-1.1426222327e+01 4.9000000000e-01
-1.1426222327e+01 4.9100000000e-01
-1.1426222327e+01 4.9200000000e-01
-1.1426222327e+01 4.9300000000e-01
-1.1426222327e+01 4.9400000000e-01
-1.1426222327e+01 4.9500000000e-01
-1.1426222327e+01 4.9600000000e-01
-1.1426222327e+01 4.9700000000e-01
-1.1426222327e+01 4.9800000000e-01
-1.1420396775e+01 4.9900000000e-01
-1.1420396775e+01 5.0000000000e-01
-1.1420396775e+01 5.0100000000e-01
-1.1420396775e+01 5.0200000000e-01
-1.1420396775e+01 5.0300000000e-01
-1.1420396775e+01 5.0400000000e-01
-1.1420396775e+01 5.0500000000e-01
-1.1420396775e+01 5.0600000000e-01
-1.1420396775e+01 5.0700000000e-01
-1.1420396775e+01 5.0800000000e-01
-1.1420396775e+01 5.0900000000e-01
-1.1420396775e+01 5.1000000000e-01
-1.1403526375e+01 5.1100000000e-01
-1.1403526375e+01 5.1200000000e-01
-1.1403526375e+01 5.1300000000e-01
-1.1403526375e+01 5.1400000000e-01
-1.1403526375e+01 5.1500000000e-01
-1.1403526375e+01 5.1600000000e-01
-1.1403526375e+01 5.1700000000e-01
-1.1396208845e+01 5.1800000000e-01
-1.1396208845e+01 5.1900000000e-01
-1.1396208845e+01 5.2000000000e-01
-1.1396208845e+01 5.2100000000e-01
-1.1396208845e+01 5.2200000000e-01
-1.1396208845e+01 5.2300000000e-01
-1.1396208845e+01 5.2400000000e-01
-1.1396208845e+01 5.2500000000e-01
-1.1396208845e+01 5.2600000000e-01
-1.1396208845e+01 5.2700000000e-01
-1.1396208845e+01 5.2800000000e-01
-1.1396208845e+01 5.2900000000e-01
-1.1396208845e+01 5.3000000000e-01
-1.1396208845e+01 5.3100000000e-01
-1.1378982301e+01 5.3200000000e-01
-1.1378982301e+01 5.3300000000e-01
-1.1378982301e+01 5.3400000000e-01
-1.1378982301e+01 5.3500000000e-01
-1.1378982301e+01 5.3600000000e-01
-1.1378982301e+01 5.3700000000e-01
-1.1378982301e+01 5.3800000000e-01
-1.1378982301e+01 5.3900000000e-01
-1.1378982301e+01 5.4000000000e-01
-1.1378982301e+01 5.4100000000e-01
-1.1378982301e+01 5.4200000000e-01
-1.1378982301e+01 5.4300000000e-01
-1.1378982301e+01 5.4400000000e-01
-1.1326841266e+01 5.4500000000e-01
-1.1326841266e+01 5.4600000000e-01
-1.1326841266e+01 5.4700000000e-01
-1.1326841266e+01 5.4800000000e-01
-1.1326841266e+01 5.4900000000e-01
-1.1326841266e+01 5.5000000000e-01
-1.1249042840e+01 5.5100000000e-01
-1.1249042840e+01 5.5200000000e-01
-1.1249042840e+01 5.5300000000e-01
-1.1249042840e+01 5.5400000000e-01
-1.1249042840e+01 5.5500000000e-01
-1.1249042840e+01 5.5600000000e-01
-1.1249042840e+01 5.5700000000e-01
-1.1249042840e+01 5.5800000000e-01
-1.1160042433e+01 5.5900000000e-01
-1.1160042433e+01 5.6000000000e-01
-1.1160042433e+01 5.6100000000e-01
-1.1160042433e+01 5.6200000000e-01
-1.1160042433e+01 5.6300000000e-01
-1.1160042433e+01 5.6400000000e-01
-1.1160042433e+01 5.6500000000e-01
-1.1160042433e+01 5.6600000000e-01
-1.1160042433e+01 5.6700000000e-01
-1.1160042433e+01 5.6800000000e-01
-1.1160042433e+01 5.6900000000e-01
-1.1160042433e+01 5.7000000000e-01
-1.1092158016e+01 5.7100000000e-01
-1.1092158016e+01 5.7200000000e-01
-1.1092158016e+01 5.7300000000e-01
-1.1092158016e+01 5.7400000000e-01
-1.1092158016e+01 5.7500000000e-01
-1.1092158016e+01 5.7600000000e-01
-1.1092158016e+01 5.7700000000e-01
-1.1092158016e+01 5.7800000000e-01
-1.1092158016e+01 5.7900000000e-01
-1.1092158016e+01 5.8000000000e-01
-1.1092158016e+01 5.8100000000e-01
-1.1092158016e+01 5.8200000000e-01
-1.1092158016e+01 5.8300000000e-01
-1.1092158016e+01 5.8400000000e-01
-1.1092158016e+01 5.8500000000e-01
-1.1092158016e+01 5.8600000000e-01
-1.1092158016e+01 5.8700000000e-01
-1.1092158016e+01 5.8800000000e-01
-1.1092158016e+01 5.8900000000e-01
-1.1092158016e+01 5.9000000000e-01
-1.1092158016e+01 5.9100000000e-01
-1.1092158016e+01 5.9200000000e-01
-1.1092158016e+01 5.9300000000e-01
-1.1092158016e+01 5.9400000000e-01
-1.1092158016e+01 5.9500000000e-01
-1.1092158016e+01 5.9600000000e-01
-1.1092158016e+01 5.9700000000e-01
-1.0972663931e+01 5.9800000000e-01
-1.0972663931e+01 5.9900000000e-01
-1.0972663931e+01 6.0000000000e-01
-1.0972663931e+01 6.0100000000e-01
-1.0972663931e+01 6.0200000000e-01
-1.0972663931e+01 6.0300000000e-01
-1.0972663931e+01 6.0400000000e-01
-1.0972663931e+01 6.0500000000e-01
-1.0972663931e+01 6.0600000000e-01
-1.0972663931e+01 6.0700000000e-01
-1.0972663931e+01 6.0800000000e-01
-1.0972663931e+01 6.0900000000e-01
-1.0972663931e+01 6.1000000000e-01
-1.0972663931e+01 6.1100000000e-01
-1.0972663931e+01 6.1200000000e-01
-1.0972663931e+01 6.1300000000e-01
-1.0972663931e+01 6.1400000000e-01
-1.0972663931e+01 6.1500000000e-01
-1.0972663931e+01 6.1600000000e-01
-1.0972663931e+01 6.1700000000e-01
-1.0957252518e+01 6.1800000000e-01
-1.0957252518e+01 6.1900000000e-01
-1.0957252518e+01 6.2000000000e-01
-1.0957252518e+01 6.2100000000e-01
-1.0957252518e+01 6.2200000000e-01
-1.0957252518e+01 6.2300000000e-01
-1.0957252518e+01 6.2400000000e-01
-1.0957252518e+01 6.2500000000e-01
-1.0957252518e+01 6.2600000000e-01
-1.0871439987e+01 6.2700000000e-01
-1.0871439987e+01 6.2800000000e-01
-1.0871439987e+01 6.2900000000e-01
-1.0871439987e+01 6.3000000000e-01
-1.0871439987e+01 6.3100000000e-01
-1.0871439987e+01 6.3200000000e-01
-1.0871439987e+01 6.3300000000e-01
-1.0871439987e+01 6.3400000000e-01
-1.0871439987e+01 6.3500000000e-01
-1.0871439987e+01 6.3600000000e-01
-1.0871439987e+01 6.3700000000e-01
-1.0871439987e+01 6.3800000000e-01
-1.0871439987e+01 6.3900000000e-01
-1.0871439987e+01 6.4000000000e-01
-1.0860812780e+01 6.4100000000e-01
-1.0860812780e+01 6.4200000000e-01
-1.0860812780e+01 6.4300000000e-01
-1.0860812780e+01 6.4400000000e-01
-1.0860812780e+01 6.4500000000e-01
-1.0860812780e+01 6.4600000000e-01
-1.0860812780e+01 6.4700000000e-01
-1.0860812780e+01 6.4800000000e-01
-1.0860812780e+01 6.4900000000e-01
-1.0860812780e+01 6.5000000000e-01
-1.0657730660e+01 6.5100000000e-01
-1.0657730660e+01 6.5200000000e-01
-1.0657730660e+01 6.5300000000e-01
-1.0657730660e+01 6.5400000000e-01
-1.0657730660e+01 6.5500000000e-01
-1.0657730660e+01 6.5600000000e-01
-1.0657730660e+01 6.5700000000e-01
-1.0657730660e+01 6.5800000000e-01
-1.0657730660e+01 6.5900000000e-01
-1.0657730660e+01 6.6000000000e-01
-1.0657730660e+01 6.6100000000e-01
-1.0628684634e+01 6.6200000000e-01
-1.0628684634e+01 6.6300000000e-01
-1.0628684634e+01 6.6400000000e-01
-1.0628684634e+01 6.6500000000e-01
-1.0628684634e+01 6.6600000000e-01
-1.0628684634e+01 6.6700000000e-01
-1.0628684634e+01 6.6800000000e-01
-1.0628684634e+01 6.6900000000e-01
-1.0496454061e+01 6.7000000000e-01
-1.0496454061e+01 6.7100000000e-01
-1.0496454061e+01 6.7200000000e-01
-1.0496454061e+01 6.7300000000e-01
-1.0496454061e+01 6.7400000000e-01
-1.0496454061e+01 6.7500000000e-01
-1.0496454061e+01 6.7600000000e-01
-1.0496454061e+01 6.7700000000e-01
-1.0496454061e+01 6.7800000000e-01
-1.0496454061e+01 6.7900000000e-01
-1.0496454061e+01 6.8000000000e-01
-1.0496454061e+01 6.8100000000e-01
-1.0496454061e+01 6.8200000000e-01
-1.0496454061e+01 6.8300000000e-01
-1.0496453117e+01 6.8400000000e-01
-1.0348358868e+01 6.8500000000e-01
-1.0348358868e+01 6.8600000000e-01
-1.0348358868e+01 6.8700000000e-01
-1.0348358868e+01 6.8800000000e-01
-1.0348358868e+01 6.8900000000e-01
-1.0348358868e+01 6.9000000000e-01
-1.0348358868e+01 6.9100000000e-01
-1.0348358868e+01 6.9200000000e-01
-1.0348358868e+01 6.9300000000e-01
-1.0348358868e+01 6.9400000000e-01
-1.0348358868e+01 6.9500000000e-01
-1.0276586274e+01 6.9600000000e-01
-1.0276586274e+01 6.9700000000e-01
-1.0276586274e+01 6.9800000000e-01
-1.0276586274e+01 6.9900000000e-01
-1.0276586274e+01 7.0000000000e-01
-1.0276586274e+01 7.0100000000e-01
-1.0276586274e+01 7.0200000000e-01
-1.0276586274e+01 7.0300000000e-01
-1.0276586274e+01 7.0400000000e-01
-1.0276586274e+01 7.0500000000e-01
-1.0119883282e+01 7.0600000000e-01
-1.0119883282e+01 7.0700000000e-01
-1.0119883282e+01 7.0800000000e-01
-1.0119883282e+01 7.0900000000e-01
-1.0119883282e+01 7.1000000000e-01
-1.0119883282e+01 7.1100000000e-01
-1.0119883282e+01 7.1200000000e-01
-1.0119883282e+01 7.1300000000e-01
-1.0119883282e+01 7.1400000000e-01
-1.0119883282e+01 7.1500000000e-01
-1.0119883282e+01 7.1600000000e-01
-1.0119883282e+01 7.1700000000e-01
-1.0119883282e+01 7.1800000000e-01
-1.0119883282e+01 7.1900000000e-01
-1.0119883282e+01 7.2000000000e-01
-1.0117510505e+01 7.2100000000e-01
-1.0117510505e+01 7.2200000000e-01
-1.0117510505e+01 7.2300000000e-01
-1.0117510505e+01 7.2400000000e-01
-1.0117510505e+01 7.2500000000e-01
-1.0117510505e+01 7.2600000000e-01
-1.0024878685e+01 7.2700000000e-01
-1.0024878685e+01 7.2800000000e-01
-1.0024878685e+01 7.2900000000e-01
-1.0024878685e+01 7.3000000000e-01
-1.0024878685e+01 7.3100000000e-01
-1.0024878685e+01 7.3200000000e-01
-1.0024878685e+01 7.3300000000e-01
-1.0024878685e+01 7.3400000000e-01
-1.0024878685e+01 7.3500000000e-01
-1.0024878685e+01 7.3600000000e-01
-1.0024878685e+01 7.3700000000e-01
-1.0024878685e+01 7.3800000000e-01
-9.9486232397e+00 7.3900000000e-01
-9.9486232397e+00 7.4000000000e-01
-9.9486232397e+00 7.4100000000e-01
-9.9486232397e+00 7.4200000000e-01
-9.9486232397e+00 7.4300000000e-01
-9.9486232397e+00 7.4400000000e-01
-9.9486232397e+00 7.4500000000e-01
-9.9486232397e+00 7.4600000000e-01
-9.9486232397e+00 7.4700000000e-01
-9.9486232397e+00 7.4800000000e-01
-9.9486232397e+00 7.4900000000e-01
-9.9486232397e+00 7.5000000000e-01
-9.9486232397e+00 7.5100000000e-01
-9.9486232397e+00 7.5200000000e-01
-9.9486232397e+00 7.5300000000e-01
-9.9486232397e+00 7.5400000000e-01
-9.9486232397e+00 7.5500000000e-01
-9.9486232397e+00 7.5600000000e-01
-9.9486232397e+00 7.5700000000e-01
-9.8968760600e+00 7.5800000000e-01
-9.8968760600e+00 7.5900000000e-01
-9.8968760600e+00 7.6000000000e-01
-9.8968760600e+00 7.6100000000e-01
-9.8968760600e+00 7.6200000000e-01
-9.8968760600e+00 7.6300000000e-01
-9.8968760600e+00 7.6400000000e-01
-9.8968760600e+00 7.6500000000e-01
-9.8968760600e+00 7.6600000000e-01
-9.8968760600e+00 7.6700000000e-01
-9.8968760600e+00 7.6800000000e-01
-9.8968760600e+00 7.6900000000e-01
-9.8253302634e+00 7.7000000000e-01
-9.8253302634e+00 7.7100000000e-01
-9.8253302634e+00 7.7200000000e-01
-9.8253302634e+00 7.7300000000e-01
-9.8253302634e+00 7.7400000000e-01
-9.8253302634e+00 7.7500000000e-01
-9.8253302634e+00 7.7600000000e-01
-9.8253302634e+00 7.7700000000e-01
-9.8253302634e+00 7.7800000000e-01
-9.8253302634e+00 7.7900000000e-01
-9.8253302634e+00 7.8000000000e-01
-9.8253302634e+00 7.8100000000e-01
-9.8028089126e+00 7.8200000000e-01
-9.8028089126e+00 7.8300000000e-01
-9.8028089126e+00 7.8400000000e-01
-9.8028089126e+00 7.8500000000e-01
-9.8028089126e+00 7.8600000000e-01
-9.8028089126e+00 7.8700000000e-01
-9.8028089126e+00 7.8800000000e-01
-9.8028089126e+00 7.8900000000e-01
-9.8028089126e+00 7.9000000000e-01
-9.8028089126e+00 7.9100000000e-01
-9.8028089126e+00 7.9200000000e-01
-9.8028089126e+00 7.9300000000e-01
-9.7342620267e+00 7.9400000000e-01
-9.7342620267e+00 7.9500000000e-01
-9.7342620267e+00 7.9600000000e-01
-9.7342620267e+00 7.9700000000e-01
-9.7342620267e+00 7.9800000000e-01
-9.7342620267e+00 7.9900000000e-01
-9.7342620267e+00 8.0000000000e-01
-9.7342620267e+00 8.0100000000e-01
-9.7342620267e+00 8.0200000000e-01
-9.7342620267e+00 8.0300000000e-01
-9.7342620267e+00 8.0400000000e-01
-9.7342620267e+00 8.0500000000e-01
-9.7342620267e+00 8.0600000000e-01
-9.7342620267e+00 8.0700000000e-01
-9.7342620267e+00 8.0800000000e-01
-9.7233088875e+00 8.0900000000e-01
-9.7233088875e+00 8.1000000000e-01
-9.7233088875e+00 8.1100000000e-01
-9.7233088875e+00 8.1200000000e-01
-9.7233088875e+00 8.1300000000e-01
-9.7233088875e+00 8.1400000000e-01
-9.7233088875e+00 8.1500000000e-01
-9.7233088875e+00 8.1600000000e-01
-9.7233088875e+00 8.1700000000e-01
-9.7233088875e+00 8.1800000000e-01
-9.7233088875e+00 8.1900000000e-01
-9.6765950864e+00 8.2000000000e-01
-9.6765950864e+00 8.2100000000e-01
-9.6765950864e+00 8.2200000000e-01
-9.6765950864e+00 8.2300000000e-01
-9.6765950864e+00 8.2400000000e-01
-9.6765950864e+00 8.2500000000e-01
-9.6765950864e+00 8.2600000000e-01
-9.6765950864e+00 8.2700000000e-01
-9.6765950864e+00 8.2800000000e-01
-9.6765950864e+00 8.2900000000e-01
-9.6436172561e+00 8.3000000000e-01
-9.6436172561e+00 8.3100000000e-01
-9.6436172561e+00 8.3200000000e-01
-9.6436172561e+00 8.3300000000e-01
-9.6436172561e+00 8.3400000000e-01
-9.6436172561e+00 8.3500000000e-01
-9.6436172561e+00 8.3600000000e-01
-9.6436172561e+00 8.3700000000e-01
-9.6436172561e+00 8.3800000000e-01
-9.6436172561e+00 8.3900000000e-01
-9.6436172561e+00 8.4000000000e-01
-9.5641808617e+00 8.4100000000e-01
-9.5641808617e+00 8.4200000000e-01
-9.5641808617e+00 8.4300000000e-01
-9.5641808617e+00 8.4400000000e-01
-9.5641808617e+00 8.4500000000e-01
-9.5641808617e+00 8.4600000000e-01
-9.5641808617e+00 8.4700000000e-01
-9.5641808617e+00 8.4800000000e-01
-9.3971830483e+00 8.4900000000e-01
-9.3971830483e+00 8.5000000000e-01
-9.3971830483e+00 8.5100000000e-01
-9.3971830483e+00 8.5200000000e-01
-9.3971830483e+00 8.5300000000e-01
-9.3971830483e+00 8.5400000000e-01
-9.3971830483e+00 8.5500000000e-01
-9.3971830483e+00 8.5600000000e-01
-9.3971830483e+00 8.5700000000e-01
-9.3971830483e+00 8.5800000000e-01
-9.3971830483e+00 8.5900000000e-01
-9.3971830483e+00 8.6000000000e-01
-9.3698445462e+00 8.6100000000e-01
-9.3698445462e+00 8.6200000000e-01
-9.3698445462e+00 8.6300000000e-01
-9.3698445462e+00 8.6400000000e-01
-9.3698445462e+00 8.6500000000e-01
-9.3698445462e+00 8.6600000000e-01
-9.3698445462e+00 8.6700000000e-01
-9.3698445462e+00 8.6800000000e-01
-9.3698445462e+00 8.6900000000e-01
-9.3698445462e+00 8.7000000000e-01
-9.3698445462e+00 8.7100000000e-01
-9.3698445462e+00 8.7200000000e-01
-9.3698445462e+00 8.7300000000e-01
-9.3698445462e+00 8.7400000000e-01
-9.3698445462e+00 8.7500000000e-01
-9.3424183321e+00 8.7600000000e-01
-9.3424183321e+00 8.7700000000e-01
-9.3424183321e+00 8.7800000000e-01
-9.3424183321e+00 8.7900000000e-01
-9.3424183321e+00 8.8000000000e-01
-9.3424183321e+00 8.8100000000e-01
-9.3424183321e+00 8.8200000000e-01
-9.3424183321e+00 8.8300000000e-01
-9.3424183321e+00 8.8400000000e-01
-9.3424183321e+00 8.8500000000e-01
-9.3337065986e+00 8.8600000000e-01
-9.3337065986e+00 8.8700000000e-01
-9.3337065986e+00 8.8800000000e-01
-9.3337065986e+00 8.8900000000e-01
-9.3337065986e+00 8.9000000000e-01
-9.3337065986e+00 8.9100000000e-01
-9.3337065986e+00 8.9200000000e-01
-9.3337065986e+00 8.9300000000e-01
-9.3337065986e+00 8.9400000000e-01
-9.3337065986e+00 8.9500000000e-01
-9.3337065986e+00 8.9600000000e-01
-9.3337065986e+00 8.9700000000e-01
-9.3337065986e+00 8.9800000000e-01
-9.3337065986e+00 8.9900000000e-01
-9.3337065986e+00 9.0000000000e-01
-9.3337065986e+00 9.0100000000e-01
-9.3019801394e+00 9.0200000000e-01
-9.3019801394e+00 9.0300000000e-01
-9.3019801394e+00 9.0400000000e-01
-9.3019801394e+00 9.0500000000e-01
-9.3019801394e+00 9.0600000000e-01
-9.3019801394e+00 9.0700000000e-01
-9.3019801394e+00 9.0800000000e-01
-9.3019801394e+00 9.0900000000e-01
-9.3019801394e+00 9.1000000000e-01
-9.3019801394e+00 9.1100000000e-01
-9.3019801394e+00 9.1200000000e-01
-9.2836496726e+00 9.1300000000e-01
-9.2836496726e+00 9.1400000000e-01
-9.2836496726e+00 9.1500000000e-01
-9.2836496726e+00 9.1600000000e-01
-9.2836496726e+00 9.1700000000e-01
-9.2836496726e+00 9.1800000000e-01
-9.2836496726e+00 9.1900000000e-01
-9.2836496726e+00 9.2000000000e-01
-9.2836496726e+00 9.2100000000e-01
-9.2836496726e+00 9.2200000000e-01
-9.2836496726e+00 9.2300000000e-01
-9.2836496726e+00 9.2400000000e-01
-9.2836496726e+00 9.2500000000e-01
-9.2836496726e+00 9.2600000000e-01
-8.8403385596e+00 9.2700000000e-01
-8.8403385596e+00 9.2800000000e-01
-8.8403385596e+00 9.2900000000e-01
-8.8403385596e+00 9.3000000000e-01
-8.8403385596e+00 9.3100000000e-01
-8.8403385596e+00 9.3200000000e-01
-8.8403385596e+00 9.3300000000e-01
-8.7321190758e+00 9.3400000000e-01
-8.7321190758e+00 9.3500000000e-01
-8.7321190758e+00 9.3600000000e-01
-8.7321190758e+00 9.3700000000e-01
-8.7321190758e+00 9.3800000000e-01
-8.7321190758e+00 9.3900000000e-01
-8.7321190758e+00 9.4000000000e-01
-8.7321190758e+00 9.4100000000e-01
-8.7321190758e+00 9.4200000000e-01
-8.7321190758e+00 9.4300000000e-01
-8.7321190758e+00 9.4400000000e-01
-8.5718942811e+00 9.4500000000e-01
-8.5718942811e+00 9.4600000000e-01
-8.5718942811e+00 9.4700000000e-01
-8.5718942811e+00 9.4800000000e-01
-8.5718942811e+00 9.4900000000e-01
-8.5718942811e+00 9.5000000000e-01
-8.5718942811e+00 9.5100000000e-01
-8.5718942811e+00 9.5200000000e-01
-8.5718942811e+00 9.5300000000e-01
-8.5718942811e+00 9.5400000000e-01
-8.5718942811e+00 9.5500000000e-01
-8.5718942811e+00 9.5600000000e-01
-8.5718942811e+00 9.5700000000e-01
-7.5540886170e+00 9.5800000000e-01
-7.5540886170e+00 9.5900000000e-01
-7.5540886170e+00 9.6000000000e-01
-7.5540886170e+00 9.6100000000e-01
-7.5540886170e+00 9.6200000000e-01
-7.5540886170e+00 9.6300000000e-01
-7.5540886170e+00 9.6400000000e-01
-7.5540886170e+00 9.6500000000e-01
-7.5540886170e+00 9.6600000000e-01
-7.5540886170e+00 9.6700000000e-01
-7.5540886170e+00 9.6800000000e-01
-7.5540886170e+00 9.6900000000e-01
-7.5540886170e+00 9.7000000000e-01
-7.5540886170e+00 9.7100000000e-01
-7.5540886170e+00 9.7200000000e-01
-7.5540886170e+00 9.7300000000e-01
-7.5540886170e+00 9.7400000000e-01
-7.2896974044e+00 9.7500000000e-01
-7.2896974044e+00 9.7600000000e-01
-7.2896974044e+00 9.7700000000e-01
-7.2896974044e+00 9.7800000000e-01
-7.2896974044e+00 9.7900000000e-01
-7.1029610474e+00 9.8000000000e-01
-7.1029610474e+00 9.8100000000e-01
-7.1029610474e+00 9.8200000000e-01
-7.1029610474e+00 9.8300000000e-01
-7.1029610474e+00 9.8400000000e-01
-7.1029610474e+00 9.8500000000e-01
-7.1029610474e+00 9.8600000000e-01
-7.1029610474e+00 9.8700000000e-01
-7.1029610474e+00 9.8800000000e-01
-7.0575417775e+00 9.8900000000e-01
-7.0575417775e+00 9.9000000000e-01
-7.0575417775e+00 9.9100000000e-01
-7.0575417775e+00 9.9200000000e-01
-7.0575417775e+00 9.9300000000e-01
-7.0575417775e+00 9.9400000000e-01
-7.0575417775e+00 9.9500000000e-01
-7.0575417775e+00 9.9600000000e-01
-7.0575417775e+00 9.9700000000e-01
-7.0575417775e+00 9.9800000000e-01
-7.0575417775e+00 9.9900000000e-01
-7.0575417775e+00 1.0000000000e+00


==> figs_tikz/data_tikz/MACE10_1750155F1830_S5_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-6.4896403466e+00 1.0000000000e-03
-6.2069648813e+00 2.0000000000e-03
-6.1354207145e+00 3.0000000000e-03
-6.0721551550e+00 4.0000000000e-03
-6.0721551550e+00 5.0000000000e-03
-6.0656255815e+00 6.0000000000e-03
-5.9303374261e+00 7.0000000000e-03
-5.6350849002e+00 8.0000000000e-03
-5.6281541638e+00 9.0000000000e-03
-5.5686305991e+00 1.0000000000e-02
-4.7800256101e+00 1.1000000000e-02
-2.2498192196e+00 1.2000000000e-02
-2.1726169612e+00 1.3000000000e-02
-1.5072867699e+00 1.4000000000e-02
-1.4514863866e+00 1.5000000000e-02
-1.1290425400e+00 1.6000000000e-02
-1.0265603349e+00 1.7000000000e-02
-7.7912656785e-01 1.8000000000e-02
-6.0803672969e-01 1.9000000000e-02
3.4996951695e-01 2.0000000000e-02
5.0399782794e-01 2.1000000000e-02
2.1206537858e+00 2.2000000000e-02
2.2412360870e+00 2.3000000000e-02
2.2448914780e+00 2.4000000000e-02
2.2451008460e+00 2.5000000000e-02
2.5183336697e+00 2.6000000000e-02
2.5207961837e+00 2.7000000000e-02
2.6125867713e+00 2.8000000000e-02
2.6774659190e+00 2.9000000000e-02
2.6821545618e+00 3.0000000000e-02
2.6942797803e+00 3.1000000000e-02
2.8360224032e+00 3.2000000000e-02
2.8500109873e+00 3.3000000000e-02
2.8537936523e+00 3.4000000000e-02
2.8549870051e+00 3.5000000000e-02
2.8575185090e+00 3.6000000000e-02
2.8673397899e+00 3.7000000000e-02
2.8761754741e+00 3.8000000000e-02
2.8813993270e+00 3.9000000000e-02
2.8836673324e+00 4.0000000000e-02
2.8914368884e+00 4.1000000000e-02
2.8928707920e+00 4.2000000000e-02
2.8930064610e+00 4.3000000000e-02
2.8935741508e+00 4.4000000000e-02
2.8952140672e+00 4.5000000000e-02
2.9003800384e+00 4.6000000000e-02
2.9038806078e+00 4.7000000000e-02
2.9059509748e+00 4.8000000000e-02
2.9059509748e+00 4.9000000000e-02
2.9060831675e+00 5.0000000000e-02
2.9076129689e+00 5.1000000000e-02
2.9100248184e+00 5.2000000000e-02
2.9115108608e+00 5.3000000000e-02
2.9188335212e+00 5.4000000000e-02
2.9188863522e+00 5.5000000000e-02
2.9192560220e+00 5.6000000000e-02
2.9192571771e+00 5.7000000000e-02
2.9194455728e+00 5.8000000000e-02
2.9194672774e+00 5.9000000000e-02
2.9199370661e+00 6.0000000000e-02
2.9207621365e+00 6.1000000000e-02
2.9215523536e+00 6.2000000000e-02
2.9217663490e+00 6.3000000000e-02
2.9221325083e+00 6.4000000000e-02
2.9243188158e+00 6.5000000000e-02
2.9252561092e+00 6.6000000000e-02
2.9258410553e+00 6.7000000000e-02
2.9275544920e+00 6.8000000000e-02
2.9276511117e+00 6.9000000000e-02
2.9281255535e+00 7.0000000000e-02
2.9291146559e+00 7.1000000000e-02
2.9295490749e+00 7.2000000000e-02
2.9308466008e+00 7.3000000000e-02
2.9309623102e+00 7.4000000000e-02
2.9310709198e+00 7.5000000000e-02
2.9320768072e+00 7.6000000000e-02
2.9324091835e+00 7.7000000000e-02
2.9331871354e+00 7.8000000000e-02
2.9332157510e+00 7.9000000000e-02
2.9337626937e+00 8.0000000000e-02
2.9342650707e+00 8.1000000000e-02
2.9343450487e+00 8.2000000000e-02
2.9358200327e+00 8.3000000000e-02
2.9360005955e+00 8.4000000000e-02
2.9378801258e+00 8.5000000000e-02
2.9379875516e+00 8.6000000000e-02
2.9389614375e+00 8.7000000000e-02
2.9399323313e+00 8.8000000000e-02
2.9411738831e+00 8.9000000000e-02
2.9417993932e+00 9.0000000000e-02
2.9430633353e+00 9.1000000000e-02
2.9433646970e+00 9.2000000000e-02
2.9435048059e+00 9.3000000000e-02
2.9437885010e+00 9.4000000000e-02
2.9437885010e+00 9.5000000000e-02
2.9439244292e+00 9.6000000000e-02
2.9456773595e+00 9.7000000000e-02
2.9459829986e+00 9.8000000000e-02
2.9461498214e+00 9.9000000000e-02
2.9467938486e+00 1.0000000000e-01
2.9469767898e+00 1.0100000000e-01
2.9474474457e+00 1.0200000000e-01
2.9483791543e+00 1.0300000000e-01
2.9489028316e+00 1.0400000000e-01
2.9490268807e+00 1.0500000000e-01
2.9490771294e+00 1.0600000000e-01
2.9491785019e+00 1.0700000000e-01
2.9492857698e+00 1.0800000000e-01
2.9496239627e+00 1.0900000000e-01
2.9498978254e+00 1.1000000000e-01
2.9502392352e+00 1.1100000000e-01
2.9504116524e+00 1.1200000000e-01
2.9505334341e+00 1.1300000000e-01
2.9507845267e+00 1.1400000000e-01
2.9511596703e+00 1.1500000000e-01
2.9511689161e+00 1.1600000000e-01
2.9513133336e+00 1.1700000000e-01
2.9513427218e+00 1.1800000000e-01
2.9515675985e+00 1.1900000000e-01
2.9516703336e+00 1.2000000000e-01
2.9516844085e+00 1.2100000000e-01
2.9521763432e+00 1.2200000000e-01
2.9521763432e+00 1.2300000000e-01
2.9521765790e+00 1.2400000000e-01
2.9523014325e+00 1.2500000000e-01
2.9524799853e+00 1.2600000000e-01
2.9529514585e+00 1.2700000000e-01
2.9531550574e+00 1.2800000000e-01
2.9534338858e+00 1.2900000000e-01
2.9534718565e+00 1.3000000000e-01
2.9537273788e+00 1.3100000000e-01
2.9544180777e+00 1.3200000000e-01
2.9544567451e+00 1.3300000000e-01
2.9546557153e+00 1.3400000000e-01
2.9559963985e+00 1.3500000000e-01
2.9562798116e+00 1.3600000000e-01
2.9564826546e+00 1.3700000000e-01
2.9566894605e+00 1.3800000000e-01
2.9567505918e+00 1.3900000000e-01
2.9568044800e+00 1.4000000000e-01
2.9568433051e+00 1.4100000000e-01
2.9570738810e+00 1.4200000000e-01
2.9571554760e+00 1.4300000000e-01
2.9573216657e+00 1.4400000000e-01
2.9575644661e+00 1.4500000000e-01
2.9577187207e+00 1.4600000000e-01
2.9584086176e+00 1.4700000000e-01
2.9591042761e+00 1.4800000000e-01
2.9593051434e+00 1.4900000000e-01
2.9593051434e+00 1.5000000000e-01
2.9595518568e+00 1.5100000000e-01
2.9597338529e+00 1.5200000000e-01
2.9597472525e+00 1.5300000000e-01
2.9602004750e+00 1.5400000000e-01
2.9603398540e+00 1.5500000000e-01
2.9608698896e+00 1.5600000000e-01
2.9608913481e+00 1.5700000000e-01
2.9612682551e+00 1.5800000000e-01
2.9615207377e+00 1.5900000000e-01
2.9622312734e+00 1.6000000000e-01
2.9623019935e+00 1.6100000000e-01
2.9626483304e+00 1.6200000000e-01
2.9632744754e+00 1.6300000000e-01
2.9633509163e+00 1.6400000000e-01
2.9636162110e+00 1.6500000000e-01
2.9636819384e+00 1.6600000000e-01
2.9637152448e+00 1.6700000000e-01
2.9637326755e+00 1.6800000000e-01
2.9637793356e+00 1.6900000000e-01
2.9642854368e+00 1.7000000000e-01
2.9645027966e+00 1.7100000000e-01
2.9645920712e+00 1.7200000000e-01
2.9646375694e+00 1.7300000000e-01
2.9647322790e+00 1.7400000000e-01
2.9647831541e+00 1.7500000000e-01
2.9650981996e+00 1.7600000000e-01
2.9653112589e+00 1.7700000000e-01
2.9657527001e+00 1.7800000000e-01
2.9658554241e+00 1.7900000000e-01
2.9658628564e+00 1.8000000000e-01
2.9659321912e+00 1.8100000000e-01
2.9662355010e+00 1.8200000000e-01
2.9663619749e+00 1.8300000000e-01
2.9664679798e+00 1.8400000000e-01
2.9666157962e+00 1.8500000000e-01
2.9668978087e+00 1.8600000000e-01
2.9672548580e+00 1.8700000000e-01
2.9674752336e+00 1.8800000000e-01
2.9675297969e+00 1.8900000000e-01
2.9675955765e+00 1.9000000000e-01
2.9676880524e+00 1.9100000000e-01
2.9680532606e+00 1.9200000000e-01
2.9682573101e+00 1.9300000000e-01
2.9684315085e+00 1.9400000000e-01
2.9688304975e+00 1.9500000000e-01
2.9688882569e+00 1.9600000000e-01
2.9688963509e+00 1.9700000000e-01
2.9694128921e+00 1.9800000000e-01
2.9698574732e+00 1.9900000000e-01
2.9698638328e+00 2.0000000000e-01
2.9702033322e+00 2.0100000000e-01
2.9702421308e+00 2.0200000000e-01
2.9703366050e+00 2.0300000000e-01
2.9704089697e+00 2.0400000000e-01
2.9704665346e+00 2.0500000000e-01
2.9707807210e+00 2.0600000000e-01
2.9708348576e+00 2.0700000000e-01
2.9710115337e+00 2.0800000000e-01
2.9712587090e+00 2.0900000000e-01
2.9712860481e+00 2.1000000000e-01
2.9714860584e+00 2.1100000000e-01
2.9715490060e+00 2.1200000000e-01
2.9716114544e+00 2.1300000000e-01
2.9716731326e+00 2.1400000000e-01
2.9717049633e+00 2.1500000000e-01
2.9717099322e+00 2.1600000000e-01
2.9717361914e+00 2.1700000000e-01
2.9719757321e+00 2.1800000000e-01
2.9721023601e+00 2.1900000000e-01
2.9724767794e+00 2.2000000000e-01
2.9725039754e+00 2.2100000000e-01
2.9726585698e+00 2.2200000000e-01
2.9727574224e+00 2.2300000000e-01
2.9727655916e+00 2.2400000000e-01
2.9728156441e+00 2.2500000000e-01
2.9730286645e+00 2.2600000000e-01
2.9734951520e+00 2.2700000000e-01
2.9734951520e+00 2.2800000000e-01
2.9735473760e+00 2.2900000000e-01
2.9735503005e+00 2.3000000000e-01
2.9736764405e+00 2.3100000000e-01
2.9738172808e+00 2.3200000000e-01
2.9738915709e+00 2.3300000000e-01
2.9739892097e+00 2.3400000000e-01
2.9739925785e+00 2.3500000000e-01
2.9740014288e+00 2.3600000000e-01
2.9743290882e+00 2.3700000000e-01
2.9747407658e+00 2.3800000000e-01
2.9747427715e+00 2.3900000000e-01
2.9750795733e+00 2.4000000000e-01
2.9752030779e+00 2.4100000000e-01
2.9752576069e+00 2.4200000000e-01
2.9753308224e+00 2.4300000000e-01
2.9754443883e+00 2.4400000000e-01
2.9756949278e+00 2.4500000000e-01
2.9762094739e+00 2.4600000000e-01
2.9762124960e+00 2.4700000000e-01
2.9764841045e+00 2.4800000000e-01
2.9766165536e+00 2.4900000000e-01
2.9767191429e+00 2.5000000000e-01
2.9768843175e+00 2.5100000000e-01
2.9769252197e+00 2.5200000000e-01
2.9774434509e+00 2.5300000000e-01
2.9774899158e+00 2.5400000000e-01
2.9774899158e+00 2.5500000000e-01
2.9779053625e+00 2.5600000000e-01
2.9781560498e+00 2.5700000000e-01
2.9782141755e+00 2.5800000000e-01
2.9785593816e+00 2.5900000000e-01
2.9786052297e+00 2.6000000000e-01
2.9786644981e+00 2.6100000000e-01
2.9788740803e+00 2.6200000000e-01
2.9790935624e+00 2.6300000000e-01
2.9792208233e+00 2.6400000000e-01
2.9794891809e+00 2.6500000000e-01
2.9795370902e+00 2.6600000000e-01
2.9797161257e+00 2.6700000000e-01
2.9797858237e+00 2.6800000000e-01
2.9799666106e+00 2.6900000000e-01
2.9800728639e+00 2.7000000000e-01
2.9800863513e+00 2.7100000000e-01
2.9801016805e+00 2.7200000000e-01
2.9802784158e+00 2.7300000000e-01
2.9803438986e+00 2.7400000000e-01
2.9803559481e+00 2.7500000000e-01
2.9803848435e+00 2.7600000000e-01
2.9807335962e+00 2.7700000000e-01
2.9808431909e+00 2.7800000000e-01
2.9808431909e+00 2.7900000000e-01
2.9809456275e+00 2.8000000000e-01
2.9809655639e+00 2.8100000000e-01
2.9809727373e+00 2.8200000000e-01
2.9809909618e+00 2.8300000000e-01
2.9811096759e+00 2.8400000000e-01
2.9811145334e+00 2.8500000000e-01
2.9812255164e+00 2.8600000000e-01
2.9812306614e+00 2.8700000000e-01
2.9813419044e+00 2.8800000000e-01
2.9813658143e+00 2.8900000000e-01
2.9816723229e+00 2.9000000000e-01
2.9817219350e+00 2.9100000000e-01
2.9817672488e+00 2.9200000000e-01
2.9820676381e+00 2.9300000000e-01
2.9821147327e+00 2.9400000000e-01
2.9822259905e+00 2.9500000000e-01
2.9822269509e+00 2.9600000000e-01
2.9822666281e+00 2.9700000000e-01
2.9822758337e+00 2.9800000000e-01
2.9823020507e+00 2.9900000000e-01
2.9824665106e+00 3.0000000000e-01
2.9824825467e+00 3.0100000000e-01
2.9826024611e+00 3.0200000000e-01
2.9826999648e+00 3.0300000000e-01
2.9828703333e+00 3.0400000000e-01
2.9829268802e+00 3.0500000000e-01
2.9830232540e+00 3.0600000000e-01
2.9831483387e+00 3.0700000000e-01
2.9831861516e+00 3.0800000000e-01
2.9834216140e+00 3.0900000000e-01
2.9834552339e+00 3.1000000000e-01
2.9834627364e+00 3.1100000000e-01
2.9834769422e+00 3.1200000000e-01
2.9836142002e+00 3.1300000000e-01
2.9836823268e+00 3.1400000000e-01
2.9837885976e+00 3.1500000000e-01
2.9838172901e+00 3.1600000000e-01
2.9839676920e+00 3.1700000000e-01
2.9839790399e+00 3.1800000000e-01
2.9842059953e+00 3.1900000000e-01
2.9842134073e+00 3.2000000000e-01
2.9847427244e+00 3.2100000000e-01
2.9847536148e+00 3.2200000000e-01
2.9847589820e+00 3.2300000000e-01
2.9848682721e+00 3.2400000000e-01
2.9848682721e+00 3.2500000000e-01
2.9849678434e+00 3.2600000000e-01
2.9849739730e+00 3.2700000000e-01
2.9852187888e+00 3.2800000000e-01
2.9852201557e+00 3.2900000000e-01
2.9852428618e+00 3.3000000000e-01
2.9852501529e+00 3.3100000000e-01
2.9852742239e+00 3.3200000000e-01
2.9853469868e+00 3.3300000000e-01
2.9853680071e+00 3.3400000000e-01
2.9854008778e+00 3.3500000000e-01
2.9856003500e+00 3.3600000000e-01
2.9857256269e+00 3.3700000000e-01
2.9857437069e+00 3.3800000000e-01
2.9858528112e+00 3.3900000000e-01
2.9859093710e+00 3.4000000000e-01
2.9859202456e+00 3.4100000000e-01
2.9859850191e+00 3.4200000000e-01
2.9861083082e+00 3.4300000000e-01
2.9861822801e+00 3.4400000000e-01
2.9861927442e+00 3.4500000000e-01
2.9862247339e+00 3.4600000000e-01
2.9862270504e+00 3.4700000000e-01
2.9862270504e+00 3.4800000000e-01
2.9864114523e+00 3.4900000000e-01
2.9865136059e+00 3.5000000000e-01
2.9866147909e+00 3.5100000000e-01
2.9867416155e+00 3.5200000000e-01
2.9867824595e+00 3.5300000000e-01
2.9868460897e+00 3.5400000000e-01
2.9868691375e+00 3.5500000000e-01
2.9869970834e+00 3.5600000000e-01
2.9870781875e+00 3.5700000000e-01
2.9870837060e+00 3.5800000000e-01
2.9870971494e+00 3.5900000000e-01
2.9871531374e+00 3.6000000000e-01
2.9873591355e+00 3.6100000000e-01
2.9873779384e+00 3.6200000000e-01
2.9875152377e+00 3.6300000000e-01
2.9875972777e+00 3.6400000000e-01
2.9875972777e+00 3.6500000000e-01
2.9876634201e+00 3.6600000000e-01
2.9877562817e+00 3.6700000000e-01
2.9878407023e+00 3.6800000000e-01
2.9879457249e+00 3.6900000000e-01
2.9879629088e+00 3.7000000000e-01
2.9879956406e+00 3.7100000000e-01
2.9880321117e+00 3.7200000000e-01
2.9881026662e+00 3.7300000000e-01
2.9881058294e+00 3.7400000000e-01
2.9881188427e+00 3.7500000000e-01
2.9881273140e+00 3.7600000000e-01
2.9881516925e+00 3.7700000000e-01
2.9882685032e+00 3.7800000000e-01
2.9882885974e+00 3.7900000000e-01
2.9883379082e+00 3.8000000000e-01
2.9883661171e+00 3.8100000000e-01
2.9883714828e+00 3.8200000000e-01
2.9883880394e+00 3.8300000000e-01
2.9883955370e+00 3.8400000000e-01
2.9884015208e+00 3.8500000000e-01
2.9884198736e+00 3.8600000000e-01
2.9884198736e+00 3.8700000000e-01
2.9884484993e+00 3.8800000000e-01
2.9885223974e+00 3.8900000000e-01
2.9885331447e+00 3.9000000000e-01
2.9885456704e+00 3.9100000000e-01
2.9885476561e+00 3.9200000000e-01
2.9885731393e+00 3.9300000000e-01
2.9885822838e+00 3.9400000000e-01
2.9886632432e+00 3.9500000000e-01
2.9886929105e+00 3.9600000000e-01
2.9887134765e+00 3.9700000000e-01
2.9887269195e+00 3.9800000000e-01
2.9888601380e+00 3.9900000000e-01
2.9889138130e+00 4.0000000000e-01
2.9890693676e+00 4.0100000000e-01
2.9891159252e+00 4.0200000000e-01
2.9891894725e+00 4.0300000000e-01
2.9892069047e+00 4.0400000000e-01
2.9892537664e+00 4.0500000000e-01
2.9893628862e+00 4.0600000000e-01
2.9893984711e+00 4.0700000000e-01
2.9894659787e+00 4.0800000000e-01
2.9894662943e+00 4.0900000000e-01
2.9894675340e+00 4.1000000000e-01
2.9897003396e+00 4.1100000000e-01
2.9897030000e+00 4.1200000000e-01
2.9897159549e+00 4.1300000000e-01
2.9897399250e+00 4.1400000000e-01
2.9898311777e+00 4.1500000000e-01
2.9898714489e+00 4.1600000000e-01
2.9899309617e+00 4.1700000000e-01
2.9899355893e+00 4.1800000000e-01
2.9900689480e+00 4.1900000000e-01
2.9901420659e+00 4.2000000000e-01
2.9902088945e+00 4.2100000000e-01
2.9902949832e+00 4.2200000000e-01
2.9903022889e+00 4.2300000000e-01
2.9903191372e+00 4.2400000000e-01
2.9903242641e+00 4.2500000000e-01
2.9903332701e+00 4.2600000000e-01
2.9903332701e+00 4.2700000000e-01
2.9903800516e+00 4.2800000000e-01
2.9905150686e+00 4.2900000000e-01
2.9906776162e+00 4.3000000000e-01
2.9906896838e+00 4.3100000000e-01
2.9907732508e+00 4.3200000000e-01
2.9908246641e+00 4.3300000000e-01
2.9909889713e+00 4.3400000000e-01
2.9910293441e+00 4.3500000000e-01
2.9911329103e+00 4.3600000000e-01
2.9911446076e+00 4.3700000000e-01
2.9912210984e+00 4.3800000000e-01
2.9912948640e+00 4.3900000000e-01
2.9913435674e+00 4.4000000000e-01
2.9913516126e+00 4.4100000000e-01
2.9914923459e+00 4.4200000000e-01
2.9915122626e+00 4.4300000000e-01
2.9915291117e+00 4.4400000000e-01
2.9916078300e+00 4.4500000000e-01
2.9916844334e+00 4.4600000000e-01
2.9917112937e+00 4.4700000000e-01
2.9917643144e+00 4.4800000000e-01
2.9918905070e+00 4.4900000000e-01
2.9919875446e+00 4.5000000000e-01
2.9920704234e+00 4.5100000000e-01
2.9920868875e+00 4.5200000000e-01
2.9922468783e+00 4.5300000000e-01
2.9922505438e+00 4.5400000000e-01
2.9922683073e+00 4.5500000000e-01
2.9922833830e+00 4.5600000000e-01
2.9922921801e+00 4.5700000000e-01
2.9923169079e+00 4.5800000000e-01
2.9923603380e+00 4.5900000000e-01
2.9924065034e+00 4.6000000000e-01
2.9924733093e+00 4.6100000000e-01
2.9926092615e+00 4.6200000000e-01
2.9926150561e+00 4.6300000000e-01
2.9926150739e+00 4.6400000000e-01
2.9927516689e+00 4.6500000000e-01
2.9929264039e+00 4.6600000000e-01
2.9929309185e+00 4.6700000000e-01
2.9929939463e+00 4.6800000000e-01
2.9930093532e+00 4.6900000000e-01
2.9931509120e+00 4.7000000000e-01
2.9931954527e+00 4.7100000000e-01
2.9932058231e+00 4.7200000000e-01
2.9933031385e+00 4.7300000000e-01
2.9934262228e+00 4.7400000000e-01
2.9935301484e+00 4.7500000000e-01
2.9935616132e+00 4.7600000000e-01
2.9936364987e+00 4.7700000000e-01
2.9937186590e+00 4.7800000000e-01
2.9937262393e+00 4.7900000000e-01
2.9937771948e+00 4.8000000000e-01
2.9937900257e+00 4.8100000000e-01
2.9938918579e+00 4.8200000000e-01
2.9939163468e+00 4.8300000000e-01
2.9939377532e+00 4.8400000000e-01
2.9940087625e+00 4.8500000000e-01
2.9940396206e+00 4.8600000000e-01
2.9940701421e+00 4.8700000000e-01
2.9940808559e+00 4.8800000000e-01
2.9940996817e+00 4.8900000000e-01
2.9941014072e+00 4.9000000000e-01
2.9941026316e+00 4.9100000000e-01
2.9941047018e+00 4.9200000000e-01
2.9941047018e+00 4.9300000000e-01
2.9941329705e+00 4.9400000000e-01
2.9941472807e+00 4.9500000000e-01
2.9941861007e+00 4.9600000000e-01
2.9941959951e+00 4.9700000000e-01
2.9943774148e+00 4.9800000000e-01
2.9944118303e+00 4.9900000000e-01
2.9944121992e+00 5.0000000000e-01
2.9945139814e+00 5.0100000000e-01
2.9945184870e+00 5.0200000000e-01
2.9946302592e+00 5.0300000000e-01
2.9946968407e+00 5.0400000000e-01
2.9947286080e+00 5.0500000000e-01
2.9947514306e+00 5.0600000000e-01
2.9948146673e+00 5.0700000000e-01
2.9948420819e+00 5.0800000000e-01
2.9950229890e+00 5.0900000000e-01
2.9951207284e+00 5.1000000000e-01
2.9951414235e+00 5.1100000000e-01
2.9952416190e+00 5.1200000000e-01
2.9955089258e+00 5.1300000000e-01
2.9955774065e+00 5.1400000000e-01
2.9955831399e+00 5.1500000000e-01
2.9956627357e+00 5.1600000000e-01
2.9957122009e+00 5.1700000000e-01
2.9957286843e+00 5.1800000000e-01
2.9957380086e+00 5.1900000000e-01
2.9957940050e+00 5.2000000000e-01
2.9958562702e+00 5.2100000000e-01
2.9958592136e+00 5.2200000000e-01
2.9959095513e+00 5.2300000000e-01
2.9959095513e+00 5.2400000000e-01
2.9959508348e+00 5.2500000000e-01
2.9959537859e+00 5.2600000000e-01
2.9960458528e+00 5.2700000000e-01
2.9960480662e+00 5.2800000000e-01
2.9960869281e+00 5.2900000000e-01
2.9960974407e+00 5.3000000000e-01
2.9961055995e+00 5.3100000000e-01
2.9961258915e+00 5.3200000000e-01
2.9962533166e+00 5.3300000000e-01
2.9963205515e+00 5.3400000000e-01
2.9963523099e+00 5.3500000000e-01
2.9964498128e+00 5.3600000000e-01
2.9964679765e+00 5.3700000000e-01
2.9965044025e+00 5.3800000000e-01
2.9966180682e+00 5.3900000000e-01
2.9966579058e+00 5.4000000000e-01
2.9966961681e+00 5.4100000000e-01
2.9967376928e+00 5.4200000000e-01
2.9967392496e+00 5.4300000000e-01
2.9967922234e+00 5.4400000000e-01
2.9968061984e+00 5.4500000000e-01
2.9968841506e+00 5.4600000000e-01
2.9968868478e+00 5.4700000000e-01
2.9969156474e+00 5.4800000000e-01
2.9969897700e+00 5.4900000000e-01
2.9970010330e+00 5.5000000000e-01
2.9970190680e+00 5.5100000000e-01
2.9970424696e+00 5.5200000000e-01
2.9970462268e+00 5.5300000000e-01
2.9970672196e+00 5.5400000000e-01
2.9970728174e+00 5.5500000000e-01
2.9971122267e+00 5.5600000000e-01
2.9971450151e+00 5.5700000000e-01
2.9971705841e+00 5.5800000000e-01
2.9972091950e+00 5.5900000000e-01
2.9973105641e+00 5.6000000000e-01
2.9973327629e+00 5.6100000000e-01
2.9973669893e+00 5.6200000000e-01
2.9974148902e+00 5.6300000000e-01
2.9974220834e+00 5.6400000000e-01
2.9974523587e+00 5.6500000000e-01
2.9975567044e+00 5.6600000000e-01
2.9975700243e+00 5.6700000000e-01
2.9976435082e+00 5.6800000000e-01
2.9977268764e+00 5.6900000000e-01
2.9978006336e+00 5.7000000000e-01
2.9978006336e+00 5.7100000000e-01
2.9978008293e+00 5.7200000000e-01
2.9979091675e+00 5.7300000000e-01
2.9979133267e+00 5.7400000000e-01
2.9980059347e+00 5.7500000000e-01
2.9980811475e+00 5.7600000000e-01
2.9980817769e+00 5.7700000000e-01
2.9980852283e+00 5.7800000000e-01
2.9981217710e+00 5.7900000000e-01
2.9981334562e+00 5.8000000000e-01
2.9981467708e+00 5.8100000000e-01
2.9981467708e+00 5.8200000000e-01
2.9981606425e+00 5.8300000000e-01
2.9982580882e+00 5.8400000000e-01
2.9982788119e+00 5.8500000000e-01
2.9985091693e+00 5.8600000000e-01
2.9985219622e+00 5.8700000000e-01
2.9985219622e+00 5.8800000000e-01
2.9985500400e+00 5.8900000000e-01
2.9986025059e+00 5.9000000000e-01
2.9986167014e+00 5.9100000000e-01
2.9986281182e+00 5.9200000000e-01
2.9988121562e+00 5.9300000000e-01
2.9988496334e+00 5.9400000000e-01
2.9988638158e+00 5.9500000000e-01
2.9988905651e+00 5.9600000000e-01
2.9988988923e+00 5.9700000000e-01
2.9989159903e+00 5.9800000000e-01
2.9989952734e+00 5.9900000000e-01
2.9990298723e+00 6.0000000000e-01
2.9990432030e+00 6.0100000000e-01
2.9991111961e+00 6.0200000000e-01
2.9991842457e+00 6.0300000000e-01
2.9991859439e+00 6.0400000000e-01
2.9992274813e+00 6.0500000000e-01
2.9993629049e+00 6.0600000000e-01
2.9994427553e+00 6.0700000000e-01
2.9994496776e+00 6.0800000000e-01
2.9994633712e+00 6.0900000000e-01
2.9994633712e+00 6.1000000000e-01
2.9994647712e+00 6.1100000000e-01
2.9994881260e+00 6.1200000000e-01
2.9995212384e+00 6.1300000000e-01
2.9995549121e+00 6.1400000000e-01
2.9995953452e+00 6.1500000000e-01
2.9996306835e+00 6.1600000000e-01
2.9996676712e+00 6.1700000000e-01
2.9997127528e+00 6.1800000000e-01
2.9997276679e+00 6.1900000000e-01
2.9997939108e+00 6.2000000000e-01
2.9998896241e+00 6.2100000000e-01
2.9999231853e+00 6.2200000000e-01
2.9999544189e+00 6.2300000000e-01
2.9999544189e+00 6.2400000000e-01
3.0000074399e+00 6.2500000000e-01
3.0000405313e+00 6.2600000000e-01
3.0001763042e+00 6.2700000000e-01
3.0001898477e+00 6.2800000000e-01
3.0002261166e+00 6.2900000000e-01
3.0002329057e+00 6.3000000000e-01
3.0002641454e+00 6.3100000000e-01
3.0002667933e+00 6.3200000000e-01
3.0003507311e+00 6.3300000000e-01
3.0004289635e+00 6.3400000000e-01
3.0004423869e+00 6.3500000000e-01
3.0004458569e+00 6.3600000000e-01
3.0004866085e+00 6.3700000000e-01
3.0005131680e+00 6.3800000000e-01
3.0005472876e+00 6.3900000000e-01
3.0005531524e+00 6.4000000000e-01
3.0005983651e+00 6.4100000000e-01
3.0005983651e+00 6.4200000000e-01
3.0006106025e+00 6.4300000000e-01
3.0007596764e+00 6.4400000000e-01
3.0007596764e+00 6.4500000000e-01
3.0007837986e+00 6.4600000000e-01
3.0007858998e+00 6.4700000000e-01
3.0008503602e+00 6.4800000000e-01
3.0009546906e+00 6.4900000000e-01
3.0010027618e+00 6.5000000000e-01
3.0010262212e+00 6.5100000000e-01
3.0010322510e+00 6.5200000000e-01
3.0010346921e+00 6.5300000000e-01
3.0010689569e+00 6.5400000000e-01
3.0010867031e+00 6.5500000000e-01
3.0011071314e+00 6.5600000000e-01
3.0011105331e+00 6.5700000000e-01
3.0011670260e+00 6.5800000000e-01
3.0013110747e+00 6.5900000000e-01
3.0013460766e+00 6.6000000000e-01
3.0013465559e+00 6.6100000000e-01
3.0013496261e+00 6.6200000000e-01
3.0013613759e+00 6.6300000000e-01
3.0013642528e+00 6.6400000000e-01
3.0013686269e+00 6.6500000000e-01
3.0013814916e+00 6.6600000000e-01
3.0014290834e+00 6.6700000000e-01
3.0014338087e+00 6.6800000000e-01
3.0014411288e+00 6.6900000000e-01
3.0014553650e+00 6.7000000000e-01
3.0014592166e+00 6.7100000000e-01
3.0015295396e+00 6.7200000000e-01
3.0015428925e+00 6.7300000000e-01
3.0015992688e+00 6.7400000000e-01
3.0016659775e+00 6.7500000000e-01
3.0016742232e+00 6.7600000000e-01
3.0017341867e+00 6.7700000000e-01
3.0017377646e+00 6.7800000000e-01
3.0017403593e+00 6.7900000000e-01
3.0017844424e+00 6.8000000000e-01
3.0018169006e+00 6.8100000000e-01
3.0018169799e+00 6.8200000000e-01
3.0018300674e+00 6.8300000000e-01
3.0018547153e+00 6.8400000000e-01
3.0018847844e+00 6.8500000000e-01
3.0019365586e+00 6.8600000000e-01
3.0019448390e+00 6.8700000000e-01
3.0019686000e+00 6.8800000000e-01
3.0019816598e+00 6.8900000000e-01
3.0019816598e+00 6.9000000000e-01
3.0019822601e+00 6.9100000000e-01
3.0019888087e+00 6.9200000000e-01
3.0020180347e+00 6.9300000000e-01
3.0020368654e+00 6.9400000000e-01
3.0020555519e+00 6.9500000000e-01
3.0020778303e+00 6.9600000000e-01
3.0021311149e+00 6.9700000000e-01
3.0021565440e+00 6.9800000000e-01
3.0021691606e+00 6.9900000000e-01
3.0021807144e+00 7.0000000000e-01
3.0021938093e+00 7.0100000000e-01
3.0021981945e+00 7.0200000000e-01
3.0022080855e+00 7.0300000000e-01
3.0022811854e+00 7.0400000000e-01
3.0023834553e+00 7.0500000000e-01
3.0024195590e+00 7.0600000000e-01
3.0024640541e+00 7.0700000000e-01
3.0024963431e+00 7.0800000000e-01
3.0025454384e+00 7.0900000000e-01
3.0026069748e+00 7.1000000000e-01
3.0026119573e+00 7.1100000000e-01
3.0026369431e+00 7.1200000000e-01
3.0026838397e+00 7.1300000000e-01
3.0027579787e+00 7.1400000000e-01
3.0028115332e+00 7.1500000000e-01
3.0028125929e+00 7.1600000000e-01
3.0028431873e+00 7.1700000000e-01
3.0028777382e+00 7.1800000000e-01
3.0028927893e+00 7.1900000000e-01
3.0029280888e+00 7.2000000000e-01
3.0029564856e+00 7.2100000000e-01
3.0030011061e+00 7.2200000000e-01
3.0030739241e+00 7.2300000000e-01
3.0030980150e+00 7.2400000000e-01
3.0031889787e+00 7.2500000000e-01
3.0032038810e+00 7.2600000000e-01
3.0032541817e+00 7.2700000000e-01
3.0032617722e+00 7.2800000000e-01
3.0032698434e+00 7.2900000000e-01
3.0032855202e+00 7.3000000000e-01
3.0032983412e+00 7.3100000000e-01
3.0034228751e+00 7.3200000000e-01
3.0035338026e+00 7.3300000000e-01
3.0035949921e+00 7.3400000000e-01
3.0036020018e+00 7.3500000000e-01
3.0036773983e+00 7.3600000000e-01
3.0036873229e+00 7.3700000000e-01
3.0037717346e+00 7.3800000000e-01
3.0037717346e+00 7.3900000000e-01
3.0037928387e+00 7.4000000000e-01
3.0038254155e+00 7.4100000000e-01
3.0038524861e+00 7.4200000000e-01
3.0039036399e+00 7.4300000000e-01
3.0039071964e+00 7.4400000000e-01
3.0039214813e+00 7.4500000000e-01
3.0039214813e+00 7.4600000000e-01
3.0039264505e+00 7.4700000000e-01
3.0039878710e+00 7.4800000000e-01
3.0041129430e+00 7.4900000000e-01
3.0041256856e+00 7.5000000000e-01
3.0041495570e+00 7.5100000000e-01
3.0041887406e+00 7.5200000000e-01
3.0042036213e+00 7.5300000000e-01
3.0042039574e+00 7.5400000000e-01
3.0042124760e+00 7.5500000000e-01
3.0042372406e+00 7.5600000000e-01
3.0042596308e+00 7.5700000000e-01
3.0042727658e+00 7.5800000000e-01
3.0042768601e+00 7.5900000000e-01
3.0043687581e+00 7.6000000000e-01
3.0043687581e+00 7.6100000000e-01
3.0043977490e+00 7.6200000000e-01
3.0044049319e+00 7.6300000000e-01
3.0044414510e+00 7.6400000000e-01
3.0044774201e+00 7.6500000000e-01
3.0044898854e+00 7.6600000000e-01
3.0044906631e+00 7.6700000000e-01
3.0045801297e+00 7.6800000000e-01
3.0046080586e+00 7.6900000000e-01
3.0046184367e+00 7.7000000000e-01
3.0046202006e+00 7.7100000000e-01
3.0046658191e+00 7.7200000000e-01
3.0046719811e+00 7.7300000000e-01
3.0046752907e+00 7.7400000000e-01
3.0047169261e+00 7.7500000000e-01
3.0047220193e+00 7.7600000000e-01
3.0047581633e+00 7.7700000000e-01
3.0047624608e+00 7.7800000000e-01
3.0047695900e+00 7.7900000000e-01
3.0047695900e+00 7.8000000000e-01
3.0048278440e+00 7.8100000000e-01
3.0048559659e+00 7.8200000000e-01
3.0049280298e+00 7.8300000000e-01
3.0049399948e+00 7.8400000000e-01
3.0049763282e+00 7.8500000000e-01
3.0050193643e+00 7.8600000000e-01
3.0050372441e+00 7.8700000000e-01
3.0050486889e+00 7.8800000000e-01
3.0050614486e+00 7.8900000000e-01
3.0051273306e+00 7.9000000000e-01
3.0051640852e+00 7.9100000000e-01
3.0052474055e+00 7.9200000000e-01
3.0052638634e+00 7.9300000000e-01
3.0052638634e+00 7.9400000000e-01
3.0052707365e+00 7.9500000000e-01
3.0052932866e+00 7.9600000000e-01
3.0053476344e+00 7.9700000000e-01
3.0054283036e+00 7.9800000000e-01
3.0054944762e+00 7.9900000000e-01
3.0055072687e+00 8.0000000000e-01
3.0055752867e+00 8.0100000000e-01
3.0055797748e+00 8.0200000000e-01
3.0055837336e+00 8.0300000000e-01
3.0056437672e+00 8.0400000000e-01
3.0056848625e+00 8.0500000000e-01
3.0057102214e+00 8.0600000000e-01
3.0057336632e+00 8.0700000000e-01
3.0057645311e+00 8.0800000000e-01
3.0057661856e+00 8.0900000000e-01
3.0057726511e+00 8.1000000000e-01
3.0057801481e+00 8.1100000000e-01
3.0058221560e+00 8.1200000000e-01
3.0058485511e+00 8.1300000000e-01
3.0059142873e+00 8.1400000000e-01
3.0059182883e+00 8.1500000000e-01
3.0060283341e+00 8.1600000000e-01
3.0060853983e+00 8.1700000000e-01
3.0061439498e+00 8.1800000000e-01
3.0061494552e+00 8.1900000000e-01
3.0062626486e+00 8.2000000000e-01
3.0063303639e+00 8.2100000000e-01
3.0064314941e+00 8.2200000000e-01
3.0064412871e+00 8.2300000000e-01
3.0064956949e+00 8.2400000000e-01
3.0065346358e+00 8.2500000000e-01
3.0065521612e+00 8.2600000000e-01
3.0065727786e+00 8.2700000000e-01
3.0065732450e+00 8.2800000000e-01
3.0066579431e+00 8.2900000000e-01
3.0066820786e+00 8.3000000000e-01
3.0066820786e+00 8.3100000000e-01
3.0067085712e+00 8.3200000000e-01
3.0067094403e+00 8.3300000000e-01
3.0067306885e+00 8.3400000000e-01
3.0067612035e+00 8.3500000000e-01
3.0067694377e+00 8.3600000000e-01
3.0068498845e+00 8.3700000000e-01
3.0068653423e+00 8.3800000000e-01
3.0068791440e+00 8.3900000000e-01
3.0069010550e+00 8.4000000000e-01
3.0069146646e+00 8.4100000000e-01
3.0069606485e+00 8.4200000000e-01
3.0069606485e+00 8.4300000000e-01
3.0069823128e+00 8.4400000000e-01
3.0070012493e+00 8.4500000000e-01
3.0070116600e+00 8.4600000000e-01
3.0070237981e+00 8.4700000000e-01
3.0070336210e+00 8.4800000000e-01
3.0070828976e+00 8.4900000000e-01
3.0071051824e+00 8.5000000000e-01
3.0071372084e+00 8.5100000000e-01
3.0071646860e+00 8.5200000000e-01
3.0071848272e+00 8.5300000000e-01
3.0072021555e+00 8.5400000000e-01
3.0072366471e+00 8.5500000000e-01
3.0072558837e+00 8.5600000000e-01
3.0072708423e+00 8.5700000000e-01
3.0073397579e+00 8.5800000000e-01
3.0074000051e+00 8.5900000000e-01
3.0074613735e+00 8.6000000000e-01
3.0074614958e+00 8.6100000000e-01
3.0075199867e+00 8.6200000000e-01
3.0075199867e+00 8.6300000000e-01
3.0075449475e+00 8.6400000000e-01
3.0075857351e+00 8.6500000000e-01
3.0075938701e+00 8.6600000000e-01
3.0075963712e+00 8.6700000000e-01
3.0076151966e+00 8.6800000000e-01
3.0076169105e+00 8.6900000000e-01
3.0076651636e+00 8.7000000000e-01
3.0076756127e+00 8.7100000000e-01
3.0077401278e+00 8.7200000000e-01
3.0077662331e+00 8.7300000000e-01
3.0078358615e+00 8.7400000000e-01
3.0078557136e+00 8.7500000000e-01
3.0078859164e+00 8.7600000000e-01
3.0079000552e+00 8.7700000000e-01
3.0079331359e+00 8.7800000000e-01
3.0079723423e+00 8.7900000000e-01
3.0080383184e+00 8.8000000000e-01
3.0080655298e+00 8.8100000000e-01
3.0080808320e+00 8.8200000000e-01
3.0081346835e+00 8.8300000000e-01
3.0082358476e+00 8.8400000000e-01
3.0082517085e+00 8.8500000000e-01
3.0082656451e+00 8.8600000000e-01
3.0082713569e+00 8.8700000000e-01
3.0084163006e+00 8.8800000000e-01
3.0084429708e+00 8.8900000000e-01
3.0084576445e+00 8.9000000000e-01
3.0085304450e+00 8.9100000000e-01
3.0085304450e+00 8.9200000000e-01
3.0085383801e+00 8.9300000000e-01
3.0085431276e+00 8.9400000000e-01
3.0085468359e+00 8.9500000000e-01
3.0085503053e+00 8.9600000000e-01
3.0085515712e+00 8.9700000000e-01
3.0085522134e+00 8.9800000000e-01
3.0086066327e+00 8.9900000000e-01
3.0086095988e+00 9.0000000000e-01
3.0086452201e+00 9.0100000000e-01
3.0086951102e+00 9.0200000000e-01
3.0086954223e+00 9.0300000000e-01
3.0087064365e+00 9.0400000000e-01
3.0087220875e+00 9.0500000000e-01
3.0087613814e+00 9.0600000000e-01
3.0087808593e+00 9.0700000000e-01
3.0088221957e+00 9.0800000000e-01
3.0088717988e+00 9.0900000000e-01
3.0088805550e+00 9.1000000000e-01
3.0088890535e+00 9.1100000000e-01
3.0089135352e+00 9.1200000000e-01
3.0089432778e+00 9.1300000000e-01
3.0089432778e+00 9.1400000000e-01
3.0089554833e+00 9.1500000000e-01
3.0089772830e+00 9.1600000000e-01
3.0089934102e+00 9.1700000000e-01
3.0090451518e+00 9.1800000000e-01
3.0090480747e+00 9.1900000000e-01
3.0091017046e+00 9.2000000000e-01
3.0091707429e+00 9.2100000000e-01
3.0092838065e+00 9.2200000000e-01
3.0092895155e+00 9.2300000000e-01
3.0093021222e+00 9.2400000000e-01
3.0093292427e+00 9.2500000000e-01
3.0093661637e+00 9.2600000000e-01
3.0093692246e+00 9.2700000000e-01
3.0094047392e+00 9.2800000000e-01
3.0094248430e+00 9.2900000000e-01
3.0094371081e+00 9.3000000000e-01
3.0094629410e+00 9.3100000000e-01
3.0094649098e+00 9.3200000000e-01
3.0094818577e+00 9.3300000000e-01
3.0094832964e+00 9.3400000000e-01
3.0094841995e+00 9.3500000000e-01
3.0095010562e+00 9.3600000000e-01
3.0095056702e+00 9.3700000000e-01
3.0095663039e+00 9.3800000000e-01
3.0095969338e+00 9.3900000000e-01
3.0096025374e+00 9.4000000000e-01
3.0096209123e+00 9.4100000000e-01
3.0097068192e+00 9.4200000000e-01
3.0098690157e+00 9.4300000000e-01
3.0098975499e+00 9.4400000000e-01
3.0099379369e+00 9.4500000000e-01
3.0100459751e+00 9.4600000000e-01
3.0100793629e+00 9.4700000000e-01
3.0101282634e+00 9.4800000000e-01
3.0102131441e+00 9.4900000000e-01
3.0102147151e+00 9.5000000000e-01
3.0102479730e+00 9.5100000000e-01
3.0102621032e+00 9.5200000000e-01
3.0103359898e+00 9.5300000000e-01
3.0104307791e+00 9.5400000000e-01
3.0105050394e+00 9.5500000000e-01
3.0105411325e+00 9.5600000000e-01
3.0105586937e+00 9.5700000000e-01
3.0106190081e+00 9.5800000000e-01
3.0106298499e+00 9.5900000000e-01
3.0107849068e+00 9.6000000000e-01
3.0107851671e+00 9.6100000000e-01
3.0108341946e+00 9.6200000000e-01
3.0108450107e+00 9.6300000000e-01
3.0109248120e+00 9.6400000000e-01
3.0109256386e+00 9.6500000000e-01
3.0109435035e+00 9.6600000000e-01
3.0109921520e+00 9.6700000000e-01
3.0110660324e+00 9.6800000000e-01
3.0114092257e+00 9.6900000000e-01
3.0114130273e+00 9.7000000000e-01
3.0114254339e+00 9.7100000000e-01
3.0115409949e+00 9.7200000000e-01
3.0117645943e+00 9.7300000000e-01
3.0118701530e+00 9.7400000000e-01
3.0123203780e+00 9.7500000000e-01
3.0126442115e+00 9.7600000000e-01
3.0129018978e+00 9.7700000000e-01
3.0133809772e+00 9.7800000000e-01
3.0138353808e+00 9.7900000000e-01
3.0144757583e+00 9.8000000000e-01
3.0147722167e+00 9.8100000000e-01
3.0151439302e+00 9.8200000000e-01
3.0157243410e+00 9.8300000000e-01
3.0158765905e+00 9.8400000000e-01
3.0165354202e+00 9.8500000000e-01
3.0165366477e+00 9.8600000000e-01
3.0166295304e+00 9.8700000000e-01
3.0172636907e+00 9.8800000000e-01
3.0173036063e+00 9.8900000000e-01
3.0173126123e+00 9.9000000000e-01
3.0174064351e+00 9.9100000000e-01
3.0177574874e+00 9.9200000000e-01
3.0184865744e+00 9.9300000000e-01
3.0190869832e+00 9.9400000000e-01
3.0199700143e+00 9.9500000000e-01
3.0205079374e+00 9.9600000000e-01
3.0225150844e+00 9.9700000000e-01
3.0237443145e+00 9.9800000000e-01
3.0240707665e+00 9.9900000000e-01
3.0498945700e+00 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_2880157F038_S3_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.4736943089e+01 1.0000000000e-03
-1.4736943089e+01 2.0000000000e-03
-1.4736943089e+01 3.0000000000e-03
-1.4736943089e+01 4.0000000000e-03
-1.4736943089e+01 5.0000000000e-03
-1.4736943089e+01 6.0000000000e-03
-1.4736943089e+01 7.0000000000e-03
-1.4736943089e+01 8.0000000000e-03
-1.4736943089e+01 9.0000000000e-03
-1.4736943089e+01 1.0000000000e-02
-1.4736943089e+01 1.1000000000e-02
-1.4736943089e+01 1.2000000000e-02
-1.4719626718e+01 1.3000000000e-02
-1.4719626718e+01 1.4000000000e-02
-1.4719626718e+01 1.5000000000e-02
-1.4719626718e+01 1.6000000000e-02
-1.4719626718e+01 1.7000000000e-02
-1.4719626718e+01 1.8000000000e-02
-1.4719626718e+01 1.9000000000e-02
-1.4719626718e+01 2.0000000000e-02
-1.4719626718e+01 2.1000000000e-02
-1.4719626718e+01 2.2000000000e-02
-1.4719626718e+01 2.3000000000e-02
-1.4719626718e+01 2.4000000000e-02
-1.4719626718e+01 2.5000000000e-02
-1.4719626718e+01 2.6000000000e-02
-1.4719626718e+01 2.7000000000e-02
-1.4715285296e+01 2.8000000000e-02
-1.4715285296e+01 2.9000000000e-02
-1.4715285296e+01 3.0000000000e-02
-1.4715285296e+01 3.1000000000e-02
-1.4715285296e+01 3.2000000000e-02
-1.4715285296e+01 3.3000000000e-02
-1.4715285296e+01 3.4000000000e-02
-1.4715285296e+01 3.5000000000e-02
-1.4715285296e+01 3.6000000000e-02
-1.4715285296e+01 3.7000000000e-02
-1.4715285296e+01 3.8000000000e-02
-1.4715285296e+01 3.9000000000e-02
-1.4715285296e+01 4.0000000000e-02
-1.4715285296e+01 4.1000000000e-02
-1.4715285296e+01 4.2000000000e-02
-1.4706750107e+01 4.3000000000e-02
-1.4706750107e+01 4.4000000000e-02
-1.4706750107e+01 4.5000000000e-02
-1.4706750107e+01 4.6000000000e-02
-1.4706750107e+01 4.7000000000e-02
-1.4706750107e+01 4.8000000000e-02
-1.4706750107e+01 4.9000000000e-02
-1.4706750107e+01 5.0000000000e-02
-1.4706750107e+01 5.1000000000e-02
-1.4706750107e+01 5.2000000000e-02
-1.4706750107e+01 5.3000000000e-02
-1.4706750107e+01 5.4000000000e-02
-1.4706750107e+01 5.5000000000e-02
-1.4706750107e+01 5.6000000000e-02
-1.4706750107e+01 5.7000000000e-02
-1.4706750107e+01 5.8000000000e-02
-1.4706750107e+01 5.9000000000e-02
-1.4706750107e+01 6.0000000000e-02
-1.4706750107e+01 6.1000000000e-02
-1.4706750107e+01 6.2000000000e-02
-1.4706750107e+01 6.3000000000e-02
-1.4706750107e+01 6.4000000000e-02
-1.4706750107e+01 6.5000000000e-02
-1.4706750107e+01 6.6000000000e-02
-1.4657373270e+01 6.7000000000e-02
-1.4657373270e+01 6.8000000000e-02
-1.4657373270e+01 6.9000000000e-02
-1.4657373270e+01 7.0000000000e-02
-1.4657373270e+01 7.1000000000e-02
-1.4657373270e+01 7.2000000000e-02
-1.4657373270e+01 7.3000000000e-02
-1.4657373270e+01 7.4000000000e-02
-1.4657373270e+01 7.5000000000e-02
-1.4657373270e+01 7.6000000000e-02
-1.4657373270e+01 7.7000000000e-02
-1.4657373270e+01 7.8000000000e-02
-1.4657373270e+01 7.9000000000e-02
-1.4657373270e+01 8.0000000000e-02
-1.4657373270e+01 8.1000000000e-02
-1.4657373270e+01 8.2000000000e-02
-1.4657373270e+01 8.3000000000e-02
-1.4657373270e+01 8.4000000000e-02
-1.4657373270e+01 8.5000000000e-02
-1.4657373270e+01 8.6000000000e-02
-1.4654903970e+01 8.7000000000e-02
-1.4654903970e+01 8.8000000000e-02
-1.4654903970e+01 8.9000000000e-02
-1.4654903970e+01 9.0000000000e-02
-1.4654903970e+01 9.1000000000e-02
-1.4654903970e+01 9.2000000000e-02
-1.4654903970e+01 9.3000000000e-02
-1.4651656117e+01 9.4000000000e-02
-1.4651656117e+01 9.5000000000e-02
-1.4651656117e+01 9.6000000000e-02
-1.4651656117e+01 9.7000000000e-02
-1.4651656117e+01 9.8000000000e-02
-1.4651656117e+01 9.9000000000e-02
-1.4651656117e+01 1.0000000000e-01
-1.4651656117e+01 1.0100000000e-01
-1.4651656117e+01 1.0200000000e-01
-1.4651656117e+01 1.0300000000e-01
-1.4651144859e+01 1.0400000000e-01
-1.4651144859e+01 1.0500000000e-01
-1.4651144859e+01 1.0600000000e-01
-1.4651144859e+01 1.0700000000e-01
-1.4651144859e+01 1.0800000000e-01
-1.4651144859e+01 1.0900000000e-01
-1.4651144859e+01 1.1000000000e-01
-1.4651144859e+01 1.1100000000e-01
-1.4651144859e+01 1.1200000000e-01
-1.4651144859e+01 1.1300000000e-01
-1.4651144859e+01 1.1400000000e-01
-1.4651144859e+01 1.1500000000e-01
-1.4651144859e+01 1.1600000000e-01
-1.4651144859e+01 1.1700000000e-01
-1.4650161281e+01 1.1800000000e-01
-1.4650161281e+01 1.1900000000e-01
-1.4650161281e+01 1.2000000000e-01
-1.4650161281e+01 1.2100000000e-01
-1.4650161281e+01 1.2200000000e-01
-1.4650161281e+01 1.2300000000e-01
-1.4650161281e+01 1.2400000000e-01
-1.4650161281e+01 1.2500000000e-01
-1.4650161281e+01 1.2600000000e-01
-1.4650161281e+01 1.2700000000e-01
-1.4650161281e+01 1.2800000000e-01
-1.4650161281e+01 1.2900000000e-01
-1.4650161281e+01 1.3000000000e-01
-1.4650161281e+01 1.3100000000e-01
-1.4650161281e+01 1.3200000000e-01
-1.4650161281e+01 1.3300000000e-01
-1.4650161281e+01 1.3400000000e-01
-1.4641837588e+01 1.3500000000e-01
-1.4641837588e+01 1.3600000000e-01
-1.4641837588e+01 1.3700000000e-01
-1.4641837588e+01 1.3800000000e-01
-1.4641837588e+01 1.3900000000e-01
-1.4641837588e+01 1.4000000000e-01
-1.4641837588e+01 1.4100000000e-01
-1.4641837588e+01 1.4200000000e-01
-1.4641837588e+01 1.4300000000e-01
-1.4641837588e+01 1.4400000000e-01
-1.4641837588e+01 1.4500000000e-01
-1.4641837588e+01 1.4600000000e-01
-1.4641837588e+01 1.4700000000e-01
-1.4641837588e+01 1.4800000000e-01
-1.4641837588e+01 1.4900000000e-01
-1.4641837588e+01 1.5000000000e-01
-1.4641837588e+01 1.5100000000e-01
-1.4634341379e+01 1.5200000000e-01
-1.4634341379e+01 1.5300000000e-01
-1.4634341379e+01 1.5400000000e-01
-1.4634341379e+01 1.5500000000e-01
-1.4634341379e+01 1.5600000000e-01
-1.4634341379e+01 1.5700000000e-01
-1.4634341379e+01 1.5800000000e-01
-1.4634341379e+01 1.5900000000e-01
-1.4634341379e+01 1.6000000000e-01
-1.4634341379e+01 1.6100000000e-01
-1.4634341379e+01 1.6200000000e-01
-1.4634341379e+01 1.6300000000e-01
-1.4634341379e+01 1.6400000000e-01
-1.4634341379e+01 1.6500000000e-01
-1.4622820221e+01 1.6600000000e-01
-1.4622820221e+01 1.6700000000e-01
-1.4622820221e+01 1.6800000000e-01
-1.4622820221e+01 1.6900000000e-01
-1.4622820221e+01 1.7000000000e-01
-1.4622820221e+01 1.7100000000e-01
-1.4622820221e+01 1.7200000000e-01
-1.4622820221e+01 1.7300000000e-01
-1.4622820221e+01 1.7400000000e-01
-1.4622820221e+01 1.7500000000e-01
-1.4622820221e+01 1.7600000000e-01
-1.4622820221e+01 1.7700000000e-01
-1.4622820221e+01 1.7800000000e-01
-1.4622820221e+01 1.7900000000e-01
-1.4622820221e+01 1.8000000000e-01
-1.4622820221e+01 1.8100000000e-01
-1.4622820221e+01 1.8200000000e-01
-1.4622820221e+01 1.8300000000e-01
-1.4622820221e+01 1.8400000000e-01
-1.4622820221e+01 1.8500000000e-01
-1.4622820221e+01 1.8600000000e-01
-1.4602582549e+01 1.8700000000e-01
-1.4602582549e+01 1.8800000000e-01
-1.4602582549e+01 1.8900000000e-01
-1.4602582549e+01 1.9000000000e-01
-1.4602582549e+01 1.9100000000e-01
-1.4602582549e+01 1.9200000000e-01
-1.4602582549e+01 1.9300000000e-01
-1.4602582549e+01 1.9400000000e-01
-1.4602582549e+01 1.9500000000e-01
-1.4602582549e+01 1.9600000000e-01
-1.4602582549e+01 1.9700000000e-01
-1.4602582549e+01 1.9800000000e-01
-1.4602582549e+01 1.9900000000e-01
-1.4602582549e+01 2.0000000000e-01
-1.4602582549e+01 2.0100000000e-01
-1.4602582549e+01 2.0200000000e-01
-1.4602582549e+01 2.0300000000e-01
-1.4602582549e+01 2.0400000000e-01
-1.4561607385e+01 2.0500000000e-01
-1.4561607385e+01 2.0600000000e-01
-1.4561607385e+01 2.0700000000e-01
-1.4561607385e+01 2.0800000000e-01
-1.4561607385e+01 2.0900000000e-01
-1.4561607385e+01 2.1000000000e-01
-1.4561607385e+01 2.1100000000e-01
-1.4561607385e+01 2.1200000000e-01
-1.4561607385e+01 2.1300000000e-01
-1.4561607385e+01 2.1400000000e-01
-1.4561607385e+01 2.1500000000e-01
-1.4561607385e+01 2.1600000000e-01
-1.4561607385e+01 2.1700000000e-01
-1.4561607385e+01 2.1800000000e-01
-1.4561607385e+01 2.1900000000e-01
-1.4561607385e+01 2.2000000000e-01
-1.4561607385e+01 2.2100000000e-01
-1.4561607385e+01 2.2200000000e-01
-1.4561607385e+01 2.2300000000e-01
-1.4561607385e+01 2.2400000000e-01
-1.4561607385e+01 2.2500000000e-01
-1.4560338873e+01 2.2600000000e-01
-1.4560338873e+01 2.2700000000e-01
-1.4560338873e+01 2.2800000000e-01
-1.4560338873e+01 2.2900000000e-01
-1.4560338873e+01 2.3000000000e-01
-1.4560338873e+01 2.3100000000e-01
-1.4557451817e+01 2.3200000000e-01
-1.4557451817e+01 2.3300000000e-01
-1.4557451817e+01 2.3400000000e-01
-1.4557451817e+01 2.3500000000e-01
-1.4557451817e+01 2.3600000000e-01
-1.4557451817e+01 2.3700000000e-01
-1.4557451817e+01 2.3800000000e-01
-1.4557451817e+01 2.3900000000e-01
-1.4557451817e+01 2.4000000000e-01
-1.4557451817e+01 2.4100000000e-01
-1.4557451817e+01 2.4200000000e-01
-1.4557451817e+01 2.4300000000e-01
-1.4557451817e+01 2.4400000000e-01
-1.4557451817e+01 2.4500000000e-01
-1.4557451817e+01 2.4600000000e-01
-1.4556314121e+01 2.4700000000e-01
-1.4556314121e+01 2.4800000000e-01
-1.4556314121e+01 2.4900000000e-01
-1.4556314121e+01 2.5000000000e-01
-1.4556314121e+01 2.5100000000e-01
-1.4556314121e+01 2.5200000000e-01
-1.4556314121e+01 2.5300000000e-01
-1.4556314121e+01 2.5400000000e-01
-1.4556314121e+01 2.5500000000e-01
-1.4556314121e+01 2.5600000000e-01
-1.4556314121e+01 2.5700000000e-01
-1.4556314121e+01 2.5800000000e-01
-1.4556314121e+01 2.5900000000e-01
-1.4556314121e+01 2.6000000000e-01
-1.4556314121e+01 2.6100000000e-01
-1.4556314121e+01 2.6200000000e-01
-1.4556314121e+01 2.6300000000e-01
-1.4556314121e+01 2.6400000000e-01
-1.4527092958e+01 2.6500000000e-01
-1.4527092958e+01 2.6600000000e-01
-1.4527092958e+01 2.6700000000e-01
-1.4527092958e+01 2.6800000000e-01
-1.4527092958e+01 2.6900000000e-01
-1.4527092958e+01 2.7000000000e-01
-1.4527092958e+01 2.7100000000e-01
-1.4527092958e+01 2.7200000000e-01
-1.4527092958e+01 2.7300000000e-01
-1.4525699940e+01 2.7400000000e-01
-1.4525699940e+01 2.7500000000e-01
-1.4511597129e+01 2.7600000000e-01
-1.4511597129e+01 2.7700000000e-01
-1.4511597129e+01 2.7800000000e-01
-1.4511597129e+01 2.7900000000e-01
-1.4511597129e+01 2.8000000000e-01
-1.4511597129e+01 2.8100000000e-01
-1.4511597129e+01 2.8200000000e-01
-1.4511597129e+01 2.8300000000e-01
-1.4511597129e+01 2.8400000000e-01
-1.4511597129e+01 2.8500000000e-01
-1.4511597129e+01 2.8600000000e-01
-1.4511597129e+01 2.8700000000e-01
-1.4511597129e+01 2.8800000000e-01
-1.4511597129e+01 2.8900000000e-01
-1.4511597129e+01 2.9000000000e-01
-1.4511597129e+01 2.9100000000e-01
-1.4509854899e+01 2.9200000000e-01
-1.4509854899e+01 2.9300000000e-01
-1.4509854899e+01 2.9400000000e-01
-1.4509854899e+01 2.9500000000e-01
-1.4509854899e+01 2.9600000000e-01
-1.4509854899e+01 2.9700000000e-01
-1.4509854899e+01 2.9800000000e-01
-1.4509854899e+01 2.9900000000e-01
-1.4509854899e+01 3.0000000000e-01
-1.4509854899e+01 3.0100000000e-01
-1.4509854899e+01 3.0200000000e-01
-1.4509854899e+01 3.0300000000e-01
-1.4509854899e+01 3.0400000000e-01
-1.4509854899e+01 3.0500000000e-01
-1.4509854899e+01 3.0600000000e-01
-1.4509854899e+01 3.0700000000e-01
-1.4509854899e+01 3.0800000000e-01
-1.4509854899e+01 3.0900000000e-01
-1.4509854899e+01 3.1000000000e-01
-1.4509854899e+01 3.1100000000e-01
-1.4509854899e+01 3.1200000000e-01
-1.4509854899e+01 3.1300000000e-01
-1.4509854899e+01 3.1400000000e-01
-1.4509854899e+01 3.1500000000e-01
-1.4509406267e+01 3.1600000000e-01
-1.4509406267e+01 3.1700000000e-01
-1.4509406267e+01 3.1800000000e-01
-1.4509406267e+01 3.1900000000e-01
-1.4509406267e+01 3.2000000000e-01
-1.4509406267e+01 3.2100000000e-01
-1.4509406267e+01 3.2200000000e-01
-1.4509406267e+01 3.2300000000e-01
-1.4509406267e+01 3.2400000000e-01
-1.4509406267e+01 3.2500000000e-01
-1.4509406267e+01 3.2600000000e-01
-1.4509406267e+01 3.2700000000e-01
-1.4509406267e+01 3.2800000000e-01
-1.4509406267e+01 3.2900000000e-01
-1.4509406267e+01 3.3000000000e-01
-1.4509406267e+01 3.3100000000e-01
-1.4509406267e+01 3.3200000000e-01
-1.4503452218e+01 3.3300000000e-01
-1.4503452218e+01 3.3400000000e-01
-1.4503452218e+01 3.3500000000e-01
-1.4503452218e+01 3.3600000000e-01
-1.4503452218e+01 3.3700000000e-01
-1.4503452218e+01 3.3800000000e-01
-1.4503452218e+01 3.3900000000e-01
-1.4503452218e+01 3.4000000000e-01
-1.4503452218e+01 3.4100000000e-01
-1.4503452218e+01 3.4200000000e-01
-1.4503452218e+01 3.4300000000e-01
-1.4503452218e+01 3.4400000000e-01
-1.4502624995e+01 3.4500000000e-01
-1.4502624995e+01 3.4600000000e-01
-1.4502624995e+01 3.4700000000e-01
-1.4502624995e+01 3.4800000000e-01
-1.4502624995e+01 3.4900000000e-01
-1.4502624995e+01 3.5000000000e-01
-1.4502624995e+01 3.5100000000e-01
-1.4502624995e+01 3.5200000000e-01
-1.4502624995e+01 3.5300000000e-01
-1.4502624995e+01 3.5400000000e-01
-1.4502624995e+01 3.5500000000e-01
-1.4502624995e+01 3.5600000000e-01
-1.4502624995e+01 3.5700000000e-01
-1.4502624995e+01 3.5800000000e-01
-1.4502624995e+01 3.5900000000e-01
-1.4499552482e+01 3.6000000000e-01
-1.4499552482e+01 3.6100000000e-01
-1.4499552482e+01 3.6200000000e-01
-1.4499552482e+01 3.6300000000e-01
-1.4499552482e+01 3.6400000000e-01
-1.4499552482e+01 3.6500000000e-01
-1.4499552482e+01 3.6600000000e-01
-1.4499552482e+01 3.6700000000e-01
-1.4499552482e+01 3.6800000000e-01
-1.4499552482e+01 3.6900000000e-01
-1.4498374259e+01 3.7000000000e-01
-1.4498374259e+01 3.7100000000e-01
-1.4498374259e+01 3.7200000000e-01
-1.4498374259e+01 3.7300000000e-01
-1.4498374259e+01 3.7400000000e-01
-1.4498374259e+01 3.7500000000e-01
-1.4498374259e+01 3.7600000000e-01
-1.4498374259e+01 3.7700000000e-01
-1.4498374259e+01 3.7800000000e-01
-1.4498374259e+01 3.7900000000e-01
-1.4498374259e+01 3.8000000000e-01
-1.4498374259e+01 3.8100000000e-01
-1.4498374259e+01 3.8200000000e-01
-1.4498374259e+01 3.8300000000e-01
-1.4498374259e+01 3.8400000000e-01
-1.4498374259e+01 3.8500000000e-01
-1.4491947014e+01 3.8600000000e-01
-1.4491947014e+01 3.8700000000e-01
-1.4491947014e+01 3.8800000000e-01
-1.4491947014e+01 3.8900000000e-01
-1.4491947014e+01 3.9000000000e-01
-1.4491947014e+01 3.9100000000e-01
-1.4491947014e+01 3.9200000000e-01
-1.4491947014e+01 3.9300000000e-01
-1.4491947014e+01 3.9400000000e-01
-1.4491947014e+01 3.9500000000e-01
-1.4491947014e+01 3.9600000000e-01
-1.4444577036e+01 3.9700000000e-01
-1.4444577036e+01 3.9800000000e-01
-1.4444577036e+01 3.9900000000e-01
-1.4444577036e+01 4.0000000000e-01
-1.4444577036e+01 4.0100000000e-01
-1.4444577036e+01 4.0200000000e-01
-1.4444577036e+01 4.0300000000e-01
-1.4444577036e+01 4.0400000000e-01
-1.4444577036e+01 4.0500000000e-01
-1.4444577036e+01 4.0600000000e-01
-1.4444577036e+01 4.0700000000e-01
-1.4444577036e+01 4.0800000000e-01
-1.4440395229e+01 4.0900000000e-01
-1.4440395229e+01 4.1000000000e-01
-1.4440395229e+01 4.1100000000e-01
-1.4440395229e+01 4.1200000000e-01
-1.4440395229e+01 4.1300000000e-01
-1.4440395229e+01 4.1400000000e-01
-1.4440395229e+01 4.1500000000e-01
-1.4436906946e+01 4.1600000000e-01
-1.4436906946e+01 4.1700000000e-01
-1.4436906946e+01 4.1800000000e-01
-1.4436906946e+01 4.1900000000e-01
-1.4436906946e+01 4.2000000000e-01
-1.4436906946e+01 4.2100000000e-01
-1.4436906946e+01 4.2200000000e-01
-1.4436906946e+01 4.2300000000e-01
-1.4436906946e+01 4.2400000000e-01
-1.4436906946e+01 4.2500000000e-01
-1.4436906946e+01 4.2600000000e-01
-1.4436906946e+01 4.2700000000e-01
-1.4436906946e+01 4.2800000000e-01
-1.4436906946e+01 4.2900000000e-01
-1.4436906946e+01 4.3000000000e-01
-1.4436906946e+01 4.3100000000e-01
-1.4436906946e+01 4.3200000000e-01
-1.4436906946e+01 4.3300000000e-01
-1.4436906946e+01 4.3400000000e-01
-1.4436906946e+01 4.3500000000e-01
-1.4436906946e+01 4.3600000000e-01
-1.4436906946e+01 4.3700000000e-01
-1.4436906946e+01 4.3800000000e-01
-1.4436906946e+01 4.3900000000e-01
-1.4435187540e+01 4.4000000000e-01
-1.4435187540e+01 4.4100000000e-01
-1.4435187540e+01 4.4200000000e-01
-1.4435187540e+01 4.4300000000e-01
-1.4435187540e+01 4.4400000000e-01
-1.4435187540e+01 4.4500000000e-01
-1.4435187540e+01 4.4600000000e-01
-1.4435187540e+01 4.4700000000e-01
-1.4435187540e+01 4.4800000000e-01
-1.4435187540e+01 4.4900000000e-01
-1.4435187540e+01 4.5000000000e-01
-1.4435187540e+01 4.5100000000e-01
-1.4435187540e+01 4.5200000000e-01
-1.4435187540e+01 4.5300000000e-01
-1.4435187540e+01 4.5400000000e-01
-1.4435187540e+01 4.5500000000e-01
-1.4435187540e+01 4.5600000000e-01
-1.4435187540e+01 4.5700000000e-01
-1.4432068302e+01 4.5800000000e-01
-1.4432068302e+01 4.5900000000e-01
-1.4432068302e+01 4.6000000000e-01
-1.4432068302e+01 4.6100000000e-01
-1.4432068302e+01 4.6200000000e-01
-1.4432068302e+01 4.6300000000e-01
-1.4432068302e+01 4.6400000000e-01
-1.4432068302e+01 4.6500000000e-01
-1.4432068302e+01 4.6600000000e-01
-1.4432068302e+01 4.6700000000e-01
-1.4432068302e+01 4.6800000000e-01
-1.4432068302e+01 4.6900000000e-01
-1.4432068302e+01 4.7000000000e-01
-1.4432068302e+01 4.7100000000e-01
-1.4432068302e+01 4.7200000000e-01
-1.4432068302e+01 4.7300000000e-01
-1.4432068302e+01 4.7400000000e-01
-1.4423009686e+01 4.7500000000e-01
-1.4423009686e+01 4.7600000000e-01
-1.4423009686e+01 4.7700000000e-01
-1.4423009686e+01 4.7800000000e-01
-1.4423009686e+01 4.7900000000e-01
-1.4423009686e+01 4.8000000000e-01
-1.4423009686e+01 4.8100000000e-01
-1.4423009686e+01 4.8200000000e-01
-1.4423009686e+01 4.8300000000e-01
-1.4423009686e+01 4.8400000000e-01
-1.4423009686e+01 4.8500000000e-01
-1.4423009686e+01 4.8600000000e-01
-1.4423009686e+01 4.8700000000e-01
-1.4423009686e+01 4.8800000000e-01
-1.4423009686e+01 4.8900000000e-01
-1.4423009686e+01 4.9000000000e-01
-1.4423009686e+01 4.9100000000e-01
-1.4422871236e+01 4.9200000000e-01
-1.4422871236e+01 4.9300000000e-01
-1.4422871236e+01 4.9400000000e-01
-1.4422871236e+01 4.9500000000e-01
-1.4422871236e+01 4.9600000000e-01
-1.4422871236e+01 4.9700000000e-01
-1.4422871236e+01 4.9800000000e-01
-1.4422871236e+01 4.9900000000e-01
-1.4422871236e+01 5.0000000000e-01
-1.4422871236e+01 5.0100000000e-01
-1.4422871236e+01 5.0200000000e-01
-1.4422871236e+01 5.0300000000e-01
-1.4422871236e+01 5.0400000000e-01
-1.4422871236e+01 5.0500000000e-01
-1.4421218581e+01 5.0600000000e-01
-1.4421218581e+01 5.0700000000e-01
-1.4421218581e+01 5.0800000000e-01
-1.4421218581e+01 5.0900000000e-01
-1.4421218581e+01 5.1000000000e-01
-1.4421218581e+01 5.1100000000e-01
-1.4421218581e+01 5.1200000000e-01
-1.4421218581e+01 5.1300000000e-01
-1.4421218581e+01 5.1400000000e-01
-1.4421218581e+01 5.1500000000e-01
-1.4417089886e+01 5.1600000000e-01
-1.4417089886e+01 5.1700000000e-01
-1.4417089886e+01 5.1800000000e-01
-1.4417089886e+01 5.1900000000e-01
-1.4417089886e+01 5.2000000000e-01
-1.4417089886e+01 5.2100000000e-01
-1.4417089886e+01 5.2200000000e-01
-1.4417089886e+01 5.2300000000e-01
-1.4417089886e+01 5.2400000000e-01
-1.4417089886e+01 5.2500000000e-01
-1.4417089886e+01 5.2600000000e-01
-1.4417089886e+01 5.2700000000e-01
-1.4417089886e+01 5.2800000000e-01
-1.4417089886e+01 5.2900000000e-01
-1.4403989225e+01 5.3000000000e-01
-1.4403989225e+01 5.3100000000e-01
-1.4403989225e+01 5.3200000000e-01
-1.4403989225e+01 5.3300000000e-01
-1.4403989225e+01 5.3400000000e-01
-1.4403989225e+01 5.3500000000e-01
-1.4403989225e+01 5.3600000000e-01
-1.4403989225e+01 5.3700000000e-01
-1.4403989225e+01 5.3800000000e-01
-1.4403989225e+01 5.3900000000e-01
-1.4403989225e+01 5.4000000000e-01
-1.4403989225e+01 5.4100000000e-01
-1.4403989225e+01 5.4200000000e-01
-1.4401952170e+01 5.4300000000e-01
-1.4401952170e+01 5.4400000000e-01
-1.4401952170e+01 5.4500000000e-01
-1.4401952170e+01 5.4600000000e-01
-1.4401952170e+01 5.4700000000e-01
-1.4401952170e+01 5.4800000000e-01
-1.4401952170e+01 5.4900000000e-01
-1.4401952170e+01 5.5000000000e-01
-1.4401952170e+01 5.5100000000e-01
-1.4401952170e+01 5.5200000000e-01
-1.4401952170e+01 5.5300000000e-01
-1.4401952170e+01 5.5400000000e-01
-1.4401952170e+01 5.5500000000e-01
-1.4401952170e+01 5.5600000000e-01
-1.4401952170e+01 5.5700000000e-01
-1.4401952170e+01 5.5800000000e-01
-1.4401952170e+01 5.5900000000e-01
-1.4401952170e+01 5.6000000000e-01
-1.4394590966e+01 5.6100000000e-01
-1.4394590966e+01 5.6200000000e-01
-1.4394590966e+01 5.6300000000e-01
-1.4394590966e+01 5.6400000000e-01
-1.4394590966e+01 5.6500000000e-01
-1.4394590966e+01 5.6600000000e-01
-1.4394590966e+01 5.6700000000e-01
-1.4394590966e+01 5.6800000000e-01
-1.4394590966e+01 5.6900000000e-01
-1.4394590966e+01 5.7000000000e-01
-1.4394590966e+01 5.7100000000e-01
-1.4394590966e+01 5.7200000000e-01
-1.4394590966e+01 5.7300000000e-01
-1.4394590966e+01 5.7400000000e-01
-1.4394590966e+01 5.7500000000e-01
-1.4394590966e+01 5.7600000000e-01
-1.4390134515e+01 5.7700000000e-01
-1.4390134515e+01 5.7800000000e-01
-1.4390134515e+01 5.7900000000e-01
-1.4390134515e+01 5.8000000000e-01
-1.4390134515e+01 5.8100000000e-01
-1.4390134515e+01 5.8200000000e-01
-1.4390134515e+01 5.8300000000e-01
-1.4390134515e+01 5.8400000000e-01
-1.4390134515e+01 5.8500000000e-01
-1.4390134515e+01 5.8600000000e-01
-1.4390134515e+01 5.8700000000e-01
-1.4386237888e+01 5.8800000000e-01
-1.4386237888e+01 5.8900000000e-01
-1.4386237888e+01 5.9000000000e-01
-1.4386237888e+01 5.9100000000e-01
-1.4386237888e+01 5.9200000000e-01
-1.4386237888e+01 5.9300000000e-01
-1.4386237888e+01 5.9400000000e-01
-1.4386237888e+01 5.9500000000e-01
-1.4386237888e+01 5.9600000000e-01
-1.4386237888e+01 5.9700000000e-01
-1.4386237888e+01 5.9800000000e-01
-1.4386237888e+01 5.9900000000e-01
-1.4386237888e+01 6.0000000000e-01
-1.4386237888e+01 6.0100000000e-01
-1.4386237888e+01 6.0200000000e-01
-1.4386237888e+01 6.0300000000e-01
-1.4386237888e+01 6.0400000000e-01
-1.4384325620e+01 6.0500000000e-01
-1.4384325620e+01 6.0600000000e-01
-1.4384325620e+01 6.0700000000e-01
-1.4384325620e+01 6.0800000000e-01
-1.4384325620e+01 6.0900000000e-01
-1.4384325620e+01 6.1000000000e-01
-1.4384325620e+01 6.1100000000e-01
-1.4384325620e+01 6.1200000000e-01
-1.4384325620e+01 6.1300000000e-01
-1.4384325620e+01 6.1400000000e-01
-1.4384325620e+01 6.1500000000e-01
-1.4384325620e+01 6.1600000000e-01
-1.4384325620e+01 6.1700000000e-01
-1.4384325620e+01 6.1800000000e-01
-1.4384325620e+01 6.1900000000e-01
-1.4384325620e+01 6.2000000000e-01
-1.4384325620e+01 6.2100000000e-01
-1.4377777811e+01 6.2200000000e-01
-1.4377777811e+01 6.2300000000e-01
-1.4377777811e+01 6.2400000000e-01
-1.4377777811e+01 6.2500000000e-01
-1.4377777811e+01 6.2600000000e-01
-1.4377777811e+01 6.2700000000e-01
-1.4377777811e+01 6.2800000000e-01
-1.4377777811e+01 6.2900000000e-01
-1.4377777811e+01 6.3000000000e-01
-1.4377777811e+01 6.3100000000e-01
-1.4377777811e+01 6.3200000000e-01
-1.4374563961e+01 6.3300000000e-01
-1.4374563961e+01 6.3400000000e-01
-1.4374563961e+01 6.3500000000e-01
-1.4374563961e+01 6.3600000000e-01
-1.4374563961e+01 6.3700000000e-01
-1.4374563961e+01 6.3800000000e-01
-1.4374563961e+01 6.3900000000e-01
-1.4374563961e+01 6.4000000000e-01
-1.4374563961e+01 6.4100000000e-01
-1.4374563961e+01 6.4200000000e-01
-1.4374563961e+01 6.4300000000e-01
-1.4374563961e+01 6.4400000000e-01
-1.4374563961e+01 6.4500000000e-01
-1.4374563961e+01 6.4600000000e-01
-1.4374563961e+01 6.4700000000e-01
-1.4374563961e+01 6.4800000000e-01
-1.4369065780e+01 6.4900000000e-01
-1.4369065780e+01 6.5000000000e-01
-1.4369065780e+01 6.5100000000e-01
-1.4369065780e+01 6.5200000000e-01
-1.4369065780e+01 6.5300000000e-01
-1.4369065780e+01 6.5400000000e-01
-1.4369065780e+01 6.5500000000e-01
-1.4359817109e+01 6.5600000000e-01
-1.4359817109e+01 6.5700000000e-01
-1.4359817109e+01 6.5800000000e-01
-1.4359817109e+01 6.5900000000e-01
-1.4359817109e+01 6.6000000000e-01
-1.4359817109e+01 6.6100000000e-01
-1.4359817109e+01 6.6200000000e-01
-1.4359817109e+01 6.6300000000e-01
-1.4359817109e+01 6.6400000000e-01
-1.4359817109e+01 6.6500000000e-01
-1.4353558405e+01 6.6600000000e-01
-1.4353558405e+01 6.6700000000e-01
-1.4353558405e+01 6.6800000000e-01
-1.4353558405e+01 6.6900000000e-01
-1.4353558405e+01 6.7000000000e-01
-1.4353558405e+01 6.7100000000e-01
-1.4353558405e+01 6.7200000000e-01
-1.4353558405e+01 6.7300000000e-01
-1.4353558405e+01 6.7400000000e-01
-1.4353558405e+01 6.7500000000e-01
-1.4353558405e+01 6.7600000000e-01
-1.4353558405e+01 6.7700000000e-01
-1.4353558405e+01 6.7800000000e-01
-1.4353558405e+01 6.7900000000e-01
-1.4353558405e+01 6.8000000000e-01
-1.4353558405e+01 6.8100000000e-01
-1.4353558405e+01 6.8200000000e-01
-1.4353558405e+01 6.8300000000e-01
-1.4353558405e+01 6.8400000000e-01
-1.4343195407e+01 6.8500000000e-01
-1.4343195407e+01 6.8600000000e-01
-1.4343195407e+01 6.8700000000e-01
-1.4343195407e+01 6.8800000000e-01
-1.4343195407e+01 6.8900000000e-01
-1.4343195407e+01 6.9000000000e-01
-1.4343195407e+01 6.9100000000e-01
-1.4343195407e+01 6.9200000000e-01
-1.4343195407e+01 6.9300000000e-01
-1.4343195407e+01 6.9400000000e-01
-1.4343195407e+01 6.9500000000e-01
-1.4337388081e+01 6.9600000000e-01
-1.4337388081e+01 6.9700000000e-01
-1.4337388081e+01 6.9800000000e-01
-1.4337388081e+01 6.9900000000e-01
-1.4337388081e+01 7.0000000000e-01
-1.4337388081e+01 7.0100000000e-01
-1.4337388081e+01 7.0200000000e-01
-1.4337388081e+01 7.0300000000e-01
-1.4337388081e+01 7.0400000000e-01
-1.4337388081e+01 7.0500000000e-01
-1.4337388081e+01 7.0600000000e-01
-1.4337388081e+01 7.0700000000e-01
-1.4337388081e+01 7.0800000000e-01
-1.4337388081e+01 7.0900000000e-01
-1.4337388081e+01 7.1000000000e-01
-1.4337388081e+01 7.1100000000e-01
-1.4336250577e+01 7.1200000000e-01
-1.4336250577e+01 7.1300000000e-01
-1.4336250577e+01 7.1400000000e-01
-1.4336250577e+01 7.1500000000e-01
-1.4336250577e+01 7.1600000000e-01
-1.4336250577e+01 7.1700000000e-01
-1.4336250577e+01 7.1800000000e-01
-1.4336250577e+01 7.1900000000e-01
-1.4336250577e+01 7.2000000000e-01
-1.4336250577e+01 7.2100000000e-01
-1.4329562682e+01 7.2200000000e-01
-1.4329562682e+01 7.2300000000e-01
-1.4329562682e+01 7.2400000000e-01
-1.4329562682e+01 7.2500000000e-01
-1.4329562682e+01 7.2600000000e-01
-1.4329562682e+01 7.2700000000e-01
-1.4329562682e+01 7.2800000000e-01
-1.4329562682e+01 7.2900000000e-01
-1.4329562682e+01 7.3000000000e-01
-1.4329562682e+01 7.3100000000e-01
-1.4329562682e+01 7.3200000000e-01
-1.4329562682e+01 7.3300000000e-01
-1.4329562682e+01 7.3400000000e-01
-1.4329562682e+01 7.3500000000e-01
-1.4329562682e+01 7.3600000000e-01
-1.4329562682e+01 7.3700000000e-01
-1.4329562682e+01 7.3800000000e-01
-1.4329562682e+01 7.3900000000e-01
-1.4329562682e+01 7.4000000000e-01
-1.4329562682e+01 7.4100000000e-01
-1.4314666341e+01 7.4200000000e-01
-1.4314666341e+01 7.4300000000e-01
-1.4314666341e+01 7.4400000000e-01
-1.4314666341e+01 7.4500000000e-01
-1.4314666341e+01 7.4600000000e-01
-1.4314666341e+01 7.4700000000e-01
-1.4314666341e+01 7.4800000000e-01
-1.4314666341e+01 7.4900000000e-01
-1.4314666341e+01 7.5000000000e-01
-1.4314666341e+01 7.5100000000e-01
-1.4314666341e+01 7.5200000000e-01
-1.4314666341e+01 7.5300000000e-01
-1.4314666341e+01 7.5400000000e-01
-1.4307748426e+01 7.5500000000e-01
-1.4307748426e+01 7.5600000000e-01
-1.4307748426e+01 7.5700000000e-01
-1.4307748426e+01 7.5800000000e-01
-1.4307748426e+01 7.5900000000e-01
-1.4307748426e+01 7.6000000000e-01
-1.4307748426e+01 7.6100000000e-01
-1.4307748426e+01 7.6200000000e-01
-1.4307748426e+01 7.6300000000e-01
-1.4307748426e+01 7.6400000000e-01
-1.4307748426e+01 7.6500000000e-01
-1.4307748426e+01 7.6600000000e-01
-1.4290382817e+01 7.6700000000e-01
-1.4290382817e+01 7.6800000000e-01
-1.4290382817e+01 7.6900000000e-01
-1.4290382817e+01 7.7000000000e-01
-1.4290382817e+01 7.7100000000e-01
-1.4290382817e+01 7.7200000000e-01
-1.4290382817e+01 7.7300000000e-01
-1.4290382817e+01 7.7400000000e-01
-1.4290382817e+01 7.7500000000e-01
-1.4290382817e+01 7.7600000000e-01
-1.4290382817e+01 7.7700000000e-01
-1.4290382817e+01 7.7800000000e-01
-1.4290382817e+01 7.7900000000e-01
-1.4290382817e+01 7.8000000000e-01
-1.4290382817e+01 7.8100000000e-01
-1.4290382817e+01 7.8200000000e-01
-1.4280019203e+01 7.8300000000e-01
-1.4280019203e+01 7.8400000000e-01
-1.4280019203e+01 7.8500000000e-01
-1.4280019203e+01 7.8600000000e-01
-1.4280019203e+01 7.8700000000e-01
-1.4280019203e+01 7.8800000000e-01
-1.4280019203e+01 7.8900000000e-01
-1.4280019203e+01 7.9000000000e-01
-1.4280019203e+01 7.9100000000e-01
-1.4280019203e+01 7.9200000000e-01
-1.4280019203e+01 7.9300000000e-01
-1.4278753682e+01 7.9400000000e-01
-1.4278753682e+01 7.9500000000e-01
-1.4278753682e+01 7.9600000000e-01
-1.4278753682e+01 7.9700000000e-01
-1.4278753682e+01 7.9800000000e-01
-1.4278753682e+01 7.9900000000e-01
-1.4278753682e+01 8.0000000000e-01
-1.4278753682e+01 8.0100000000e-01
-1.4278753682e+01 8.0200000000e-01
-1.4278753682e+01 8.0300000000e-01
-1.4278753682e+01 8.0400000000e-01
-1.4278753682e+01 8.0500000000e-01
-1.4278753682e+01 8.0600000000e-01
-1.4278753682e+01 8.0700000000e-01
-1.4278753682e+01 8.0800000000e-01
-1.4278753682e+01 8.0900000000e-01
-1.4278753682e+01 8.1000000000e-01
-1.4278753682e+01 8.1100000000e-01
-1.4278753682e+01 8.1200000000e-01
-1.4278753682e+01 8.1300000000e-01
-1.4278753682e+01 8.1400000000e-01
-1.4276753355e+01 8.1500000000e-01
-1.4276753355e+01 8.1600000000e-01
-1.4276753355e+01 8.1700000000e-01
-1.4276753355e+01 8.1800000000e-01
-1.4276753355e+01 8.1900000000e-01
-1.4276753355e+01 8.2000000000e-01
-1.4276753355e+01 8.2100000000e-01
-1.4276753355e+01 8.2200000000e-01
-1.4276753355e+01 8.2300000000e-01
-1.4276753355e+01 8.2400000000e-01
-1.4276753355e+01 8.2500000000e-01
-1.4276753355e+01 8.2600000000e-01
-1.4276753355e+01 8.2700000000e-01
-1.4276753355e+01 8.2800000000e-01
-1.4274687314e+01 8.2900000000e-01
-1.4274687314e+01 8.3000000000e-01
-1.4274687314e+01 8.3100000000e-01
-1.4274687314e+01 8.3200000000e-01
-1.4274687314e+01 8.3300000000e-01
-1.4274687314e+01 8.3400000000e-01
-1.4274687314e+01 8.3500000000e-01
-1.4274687314e+01 8.3600000000e-01
-1.4274687314e+01 8.3700000000e-01
-1.4274687314e+01 8.3800000000e-01
-1.4274687314e+01 8.3900000000e-01
-1.4274687314e+01 8.4000000000e-01
-1.4274687314e+01 8.4100000000e-01
-1.4274687314e+01 8.4200000000e-01
-1.4274687314e+01 8.4300000000e-01
-1.4274687314e+01 8.4400000000e-01
-1.4274687314e+01 8.4500000000e-01
-1.4274687314e+01 8.4600000000e-01
-1.4274687314e+01 8.4700000000e-01
-1.4274687314e+01 8.4800000000e-01
-1.4274687314e+01 8.4900000000e-01
-1.4273488421e+01 8.5000000000e-01
-1.4273488421e+01 8.5100000000e-01
-1.4273488421e+01 8.5200000000e-01
-1.4273488421e+01 8.5300000000e-01
-1.4273488421e+01 8.5400000000e-01
-1.4273488421e+01 8.5500000000e-01
-1.4273488421e+01 8.5600000000e-01
-1.4273488421e+01 8.5700000000e-01
-1.4273488421e+01 8.5800000000e-01
-1.4273488421e+01 8.5900000000e-01
-1.4273488421e+01 8.6000000000e-01
-1.4273488421e+01 8.6100000000e-01
-1.4273488421e+01 8.6200000000e-01
-1.4273488421e+01 8.6300000000e-01
-1.4273488421e+01 8.6400000000e-01
-1.4273488421e+01 8.6500000000e-01
-1.4269779089e+01 8.6600000000e-01
-1.4269779089e+01 8.6700000000e-01
-1.4269779089e+01 8.6800000000e-01
-1.4269779089e+01 8.6900000000e-01
-1.4269779089e+01 8.7000000000e-01
-1.4269779089e+01 8.7100000000e-01
-1.4269779089e+01 8.7200000000e-01
-1.4269779089e+01 8.7300000000e-01
-1.4269779089e+01 8.7400000000e-01
-1.4269779089e+01 8.7500000000e-01
-1.4269779089e+01 8.7600000000e-01
-1.4269779089e+01 8.7700000000e-01
-1.4269779089e+01 8.7800000000e-01
-1.4269779089e+01 8.7900000000e-01
-1.4269779089e+01 8.8000000000e-01
-1.4269779089e+01 8.8100000000e-01
-1.4269779089e+01 8.8200000000e-01
-1.4269779089e+01 8.8300000000e-01
-1.4268460180e+01 8.8400000000e-01
-1.4268460180e+01 8.8500000000e-01
-1.4268460180e+01 8.8600000000e-01
-1.4268460180e+01 8.8700000000e-01
-1.4268460180e+01 8.8800000000e-01
-1.4268460180e+01 8.8900000000e-01
-1.4268460180e+01 8.9000000000e-01
-1.4268460180e+01 8.9100000000e-01
-1.4268460180e+01 8.9200000000e-01
-1.4268460180e+01 8.9300000000e-01
-1.4268460180e+01 8.9400000000e-01
-1.4268460180e+01 8.9500000000e-01
-1.4268460180e+01 8.9600000000e-01
-1.4268460180e+01 8.9700000000e-01
-1.4268460180e+01 8.9800000000e-01
-1.4268460180e+01 8.9900000000e-01
-1.4268460180e+01 9.0000000000e-01
-1.4268460180e+01 9.0100000000e-01
-1.4231995456e+01 9.0200000000e-01
-1.4231995456e+01 9.0300000000e-01
-1.4231995456e+01 9.0400000000e-01
-1.4231995456e+01 9.0500000000e-01
-1.4231995456e+01 9.0600000000e-01
-1.4231995456e+01 9.0700000000e-01
-1.4231995456e+01 9.0800000000e-01
-1.4231995456e+01 9.0900000000e-01
-1.4231995456e+01 9.1000000000e-01
-1.4231995456e+01 9.1100000000e-01
-1.4231995456e+01 9.1200000000e-01
-1.4231995456e+01 9.1300000000e-01
-1.4231995456e+01 9.1400000000e-01
-1.4231995456e+01 9.1500000000e-01
-1.4211974805e+01 9.1600000000e-01
-1.4211974805e+01 9.1700000000e-01
-1.4211974805e+01 9.1800000000e-01
-1.4211974805e+01 9.1900000000e-01
-1.4211974805e+01 9.2000000000e-01
-1.4211974805e+01 9.2100000000e-01
-1.4211974805e+01 9.2200000000e-01
-1.4211974805e+01 9.2300000000e-01
-1.4211974805e+01 9.2400000000e-01
-1.4211974805e+01 9.2500000000e-01
-1.4211974805e+01 9.2600000000e-01
-1.4211974805e+01 9.2700000000e-01
-1.4211974805e+01 9.2800000000e-01
-1.4211974805e+01 9.2900000000e-01
-1.4211974805e+01 9.3000000000e-01
-1.4211974805e+01 9.3100000000e-01
-1.4211974805e+01 9.3200000000e-01
-1.4211974805e+01 9.3300000000e-01
-1.4205439822e+01 9.3400000000e-01
-1.4205439822e+01 9.3500000000e-01
-1.4205439822e+01 9.3600000000e-01
-1.4205439822e+01 9.3700000000e-01
-1.4205439822e+01 9.3800000000e-01
-1.4205439822e+01 9.3900000000e-01
-1.4205439822e+01 9.4000000000e-01
-1.4205439822e+01 9.4100000000e-01
-1.4205439822e+01 9.4200000000e-01
-1.4205439822e+01 9.4300000000e-01
-1.4205439822e+01 9.4400000000e-01
-1.4205439822e+01 9.4500000000e-01
-1.4205439822e+01 9.4600000000e-01
-1.4205439822e+01 9.4700000000e-01
-1.4205439822e+01 9.4800000000e-01
-1.4177907077e+01 9.4900000000e-01
-1.4177907077e+01 9.5000000000e-01
-1.4177907077e+01 9.5100000000e-01
-1.4177907077e+01 9.5200000000e-01
-1.4177907077e+01 9.5300000000e-01
-1.4177907077e+01 9.5400000000e-01
-1.4177907077e+01 9.5500000000e-01
-1.4177907077e+01 9.5600000000e-01
-1.4177907077e+01 9.5700000000e-01
-1.4177907077e+01 9.5800000000e-01
-1.4177907077e+01 9.5900000000e-01
-1.4177907077e+01 9.6000000000e-01
-1.4177907077e+01 9.6100000000e-01
-1.4177907077e+01 9.6200000000e-01
-1.4177907077e+01 9.6300000000e-01
-1.4177907077e+01 9.6400000000e-01
-1.4177907077e+01 9.6500000000e-01
-1.4177907077e+01 9.6600000000e-01
-1.4177907077e+01 9.6700000000e-01
-1.4177907077e+01 9.6800000000e-01
-1.4177907077e+01 9.6900000000e-01
-1.4159703162e+01 9.7000000000e-01
-1.4159703162e+01 9.7100000000e-01
-1.4159703162e+01 9.7200000000e-01
-1.4159703162e+01 9.7300000000e-01
-1.4159703162e+01 9.7400000000e-01
-1.4159703162e+01 9.7500000000e-01
-1.4159703162e+01 9.7600000000e-01
-1.4159703162e+01 9.7700000000e-01
-1.4159703162e+01 9.7800000000e-01
-1.4159703162e+01 9.7900000000e-01
-1.4159703162e+01 9.8000000000e-01
-1.4159703162e+01 9.8100000000e-01
-1.4159703162e+01 9.8200000000e-01
-1.4159703162e+01 9.8300000000e-01
-1.4154711119e+01 9.8400000000e-01
-1.4154711119e+01 9.8500000000e-01
-1.4154711119e+01 9.8600000000e-01
-1.4154711119e+01 9.8700000000e-01
-1.4154711119e+01 9.8800000000e-01
-1.4154711119e+01 9.8900000000e-01
-1.4154711119e+01 9.9000000000e-01
-1.4154711119e+01 9.9100000000e-01
-1.4154711119e+01 9.9200000000e-01
-1.4154711119e+01 9.9300000000e-01
-1.4154711119e+01 9.9400000000e-01
-1.4154711119e+01 9.9500000000e-01
-1.4154711119e+01 9.9600000000e-01
-1.4154711119e+01 9.9700000000e-01
-1.4154711119e+01 9.9800000000e-01
-1.4154711119e+01 9.9900000000e-01
-1.4154711119e+01 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_2880157F038_S3_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-5.5790230542e+00 1.0000000000e-03
-5.1710995911e+00 2.0000000000e-03
-3.4116340785e+00 3.0000000000e-03
-3.0323656424e+00 4.0000000000e-03
-1.7474155001e+00 5.0000000000e-03
-1.6638345486e+00 6.0000000000e-03
8.2623223971e-01 7.0000000000e-03
1.1708628957e+00 8.0000000000e-03
1.1860309134e+00 9.0000000000e-03
1.1905520661e+00 1.0000000000e-02
1.3356196087e+00 1.1000000000e-02
1.5071679069e+00 1.2000000000e-02
1.5196231978e+00 1.3000000000e-02
1.5230849751e+00 1.4000000000e-02
1.5414085481e+00 1.5000000000e-02
1.6062886825e+00 1.6000000000e-02
1.7136263830e+00 1.7000000000e-02
1.7506944860e+00 1.8000000000e-02
1.7938156181e+00 1.9000000000e-02
1.7939263179e+00 2.0000000000e-02
1.8100358947e+00 2.1000000000e-02
1.8122044985e+00 2.2000000000e-02
1.8205981605e+00 2.3000000000e-02
1.8335709850e+00 2.4000000000e-02
1.8350064474e+00 2.5000000000e-02
1.8432791128e+00 2.6000000000e-02
1.8579644348e+00 2.7000000000e-02
1.8638940714e+00 2.8000000000e-02
1.8660940357e+00 2.9000000000e-02
1.8749751318e+00 3.0000000000e-02
1.8788699604e+00 3.1000000000e-02
1.9029652070e+00 3.2000000000e-02
1.9169234756e+00 3.3000000000e-02
1.9597787780e+00 3.4000000000e-02
1.9597787780e+00 3.5000000000e-02
1.9678744748e+00 3.6000000000e-02
1.9739399040e+00 3.7000000000e-02
1.9924682878e+00 3.8000000000e-02
2.0036646349e+00 3.9000000000e-02
2.0241068589e+00 4.0000000000e-02
2.0491017974e+00 4.1000000000e-02
2.0865444379e+00 4.2000000000e-02
2.0872331778e+00 4.3000000000e-02
2.0891529958e+00 4.4000000000e-02
2.1563538090e+00 4.5000000000e-02
2.1821507499e+00 4.6000000000e-02
2.1891075175e+00 4.7000000000e-02
2.1930718994e+00 4.8000000000e-02
2.2106953505e+00 4.9000000000e-02
2.2178562656e+00 5.0000000000e-02
2.2178562656e+00 5.1000000000e-02
2.2358080824e+00 5.2000000000e-02
2.2775672110e+00 5.3000000000e-02
2.2815580862e+00 5.4000000000e-02
2.2821194827e+00 5.5000000000e-02
2.2912763411e+00 5.6000000000e-02
2.2925052699e+00 5.7000000000e-02
2.2934969875e+00 5.8000000000e-02
2.2965387451e+00 5.9000000000e-02
2.3113415387e+00 6.0000000000e-02
2.3114360305e+00 6.1000000000e-02
2.3120079119e+00 6.2000000000e-02
2.3134055182e+00 6.3000000000e-02
2.3194715224e+00 6.4000000000e-02
2.3197256445e+00 6.5000000000e-02
2.3206282688e+00 6.6000000000e-02
2.3232622045e+00 6.7000000000e-02
2.3340383444e+00 6.8000000000e-02
2.3448313876e+00 6.9000000000e-02
2.3453403025e+00 7.0000000000e-02
2.3462278315e+00 7.1000000000e-02
2.3517572464e+00 7.2000000000e-02
2.3775545342e+00 7.3000000000e-02
2.3886861595e+00 7.4000000000e-02
2.3922550169e+00 7.5000000000e-02
2.3994969661e+00 7.6000000000e-02
2.4071584223e+00 7.7000000000e-02
2.4154791436e+00 7.8000000000e-02
2.4155518081e+00 7.9000000000e-02
2.4324220943e+00 8.0000000000e-02
2.4338963389e+00 8.1000000000e-02
2.4347787262e+00 8.2000000000e-02
2.4358794595e+00 8.3000000000e-02
2.4362551754e+00 8.4000000000e-02
2.4438949217e+00 8.5000000000e-02
2.4466319829e+00 8.6000000000e-02
2.4491480624e+00 8.7000000000e-02
2.4541687024e+00 8.8000000000e-02
2.4601422107e+00 8.9000000000e-02
2.4630574478e+00 9.0000000000e-02
2.4663956152e+00 9.1000000000e-02
2.4672910939e+00 9.2000000000e-02
2.4693700411e+00 9.3000000000e-02
2.4705414077e+00 9.4000000000e-02
2.4708704673e+00 9.5000000000e-02
2.4759192952e+00 9.6000000000e-02
2.4821361525e+00 9.7000000000e-02
2.4842857552e+00 9.8000000000e-02
2.4844205087e+00 9.9000000000e-02
2.5051299354e+00 1.0000000000e-01
2.5080749264e+00 1.0100000000e-01
2.5096275089e+00 1.0200000000e-01
2.5138589575e+00 1.0300000000e-01
2.5198799561e+00 1.0400000000e-01
2.5411543991e+00 1.0500000000e-01
2.5413219459e+00 1.0600000000e-01
2.5508174645e+00 1.0700000000e-01
2.5576063967e+00 1.0800000000e-01
2.5593428821e+00 1.0900000000e-01
2.5612077596e+00 1.1000000000e-01
2.5676840821e+00 1.1100000000e-01
2.5820247592e+00 1.1200000000e-01
2.5874543890e+00 1.1300000000e-01
2.5885618734e+00 1.1400000000e-01
2.5926700148e+00 1.1500000000e-01
2.5928530188e+00 1.1600000000e-01
2.6063276484e+00 1.1700000000e-01
2.6063711797e+00 1.1800000000e-01
2.6189010474e+00 1.1900000000e-01
2.6260375225e+00 1.2000000000e-01
2.6279992173e+00 1.2100000000e-01
2.6333538735e+00 1.2200000000e-01
2.6439098391e+00 1.2300000000e-01
2.6475169826e+00 1.2400000000e-01
2.6571829944e+00 1.2500000000e-01
2.6577365340e+00 1.2600000000e-01
2.6585071459e+00 1.2700000000e-01
2.6640858254e+00 1.2800000000e-01
2.6686731427e+00 1.2900000000e-01
2.6767256986e+00 1.3000000000e-01
2.6838809444e+00 1.3100000000e-01
2.6864906143e+00 1.3200000000e-01
2.6885241004e+00 1.3300000000e-01
2.6895484536e+00 1.3400000000e-01
2.7007349046e+00 1.3500000000e-01
2.7022206086e+00 1.3600000000e-01
2.7028238037e+00 1.3700000000e-01
2.7033405345e+00 1.3800000000e-01
2.7088987431e+00 1.3900000000e-01
2.7251228166e+00 1.4000000000e-01
2.7273326756e+00 1.4100000000e-01
2.7275702315e+00 1.4200000000e-01
2.7382832753e+00 1.4300000000e-01
2.7396394050e+00 1.4400000000e-01
2.7459794323e+00 1.4500000000e-01
2.7549021462e+00 1.4600000000e-01
2.7611840260e+00 1.4700000000e-01
2.7617986739e+00 1.4800000000e-01
2.7618391128e+00 1.4900000000e-01
2.7658463723e+00 1.5000000000e-01
2.7661469297e+00 1.5100000000e-01
2.7714120517e+00 1.5200000000e-01
2.7725637353e+00 1.5300000000e-01
2.7749242111e+00 1.5400000000e-01
2.7771098003e+00 1.5500000000e-01
2.7799901465e+00 1.5600000000e-01
2.7835338374e+00 1.5700000000e-01
2.7860945030e+00 1.5800000000e-01
2.7948886701e+00 1.5900000000e-01
2.7995183775e+00 1.6000000000e-01
2.8050923821e+00 1.6100000000e-01
2.8052967583e+00 1.6200000000e-01
2.8110312712e+00 1.6300000000e-01
2.8121432474e+00 1.6400000000e-01
2.8174711907e+00 1.6500000000e-01
2.8243038633e+00 1.6600000000e-01
2.8302365290e+00 1.6700000000e-01
2.8311228215e+00 1.6800000000e-01
2.8402935504e+00 1.6900000000e-01
2.8404575962e+00 1.7000000000e-01
2.8424155329e+00 1.7100000000e-01
2.8430925353e+00 1.7200000000e-01
2.8439398186e+00 1.7300000000e-01
2.8460506980e+00 1.7400000000e-01
2.8467825173e+00 1.7500000000e-01
2.8477318171e+00 1.7600000000e-01
2.8489625865e+00 1.7700000000e-01
2.8527338056e+00 1.7800000000e-01
2.8544801252e+00 1.7900000000e-01
2.8552307594e+00 1.8000000000e-01
2.8552917508e+00 1.8100000000e-01
2.8564432803e+00 1.8200000000e-01
2.8593630678e+00 1.8300000000e-01
2.8618605337e+00 1.8400000000e-01
2.8655919404e+00 1.8500000000e-01
2.8664838482e+00 1.8600000000e-01
2.8700380093e+00 1.8700000000e-01
2.8702573374e+00 1.8800000000e-01
2.8706233899e+00 1.8900000000e-01
2.8708873713e+00 1.9000000000e-01
2.8708873713e+00 1.9100000000e-01
2.8713718983e+00 1.9200000000e-01
2.8723240854e+00 1.9300000000e-01
2.8729432154e+00 1.9400000000e-01
2.8742507290e+00 1.9500000000e-01
2.8755032505e+00 1.9600000000e-01
2.8758367306e+00 1.9700000000e-01
2.8758699304e+00 1.9800000000e-01
2.8787718628e+00 1.9900000000e-01
2.8790407731e+00 2.0000000000e-01
2.8790590328e+00 2.0100000000e-01
2.8804370337e+00 2.0200000000e-01
2.8807135570e+00 2.0300000000e-01
2.8810613208e+00 2.0400000000e-01
2.8811806269e+00 2.0500000000e-01
2.8813803738e+00 2.0600000000e-01
2.8821994454e+00 2.0700000000e-01
2.8834485264e+00 2.0800000000e-01
2.8851455782e+00 2.0900000000e-01
2.8864243566e+00 2.1000000000e-01
2.8866066087e+00 2.1100000000e-01
2.8870259701e+00 2.1200000000e-01
2.8871242952e+00 2.1300000000e-01
2.8876599553e+00 2.1400000000e-01
2.8877124419e+00 2.1500000000e-01
2.8881074190e+00 2.1600000000e-01
2.8884960886e+00 2.1700000000e-01
2.8886079442e+00 2.1800000000e-01
2.8888842483e+00 2.1900000000e-01
2.8890026517e+00 2.2000000000e-01
2.8907391880e+00 2.2100000000e-01
2.8912711249e+00 2.2200000000e-01
2.8913004340e+00 2.2300000000e-01
2.8924477110e+00 2.2400000000e-01
2.8926590437e+00 2.2500000000e-01
2.8931970525e+00 2.2600000000e-01
2.8934918768e+00 2.2700000000e-01
2.8937261763e+00 2.2800000000e-01
2.8949002137e+00 2.2900000000e-01
2.8954705131e+00 2.3000000000e-01
2.8966121061e+00 2.3100000000e-01
2.8967744747e+00 2.3200000000e-01
2.8975216498e+00 2.3300000000e-01
2.8975691092e+00 2.3400000000e-01
2.8984715093e+00 2.3500000000e-01
2.8994338420e+00 2.3600000000e-01
2.8998729722e+00 2.3700000000e-01
2.9003959792e+00 2.3800000000e-01
2.9012534960e+00 2.3900000000e-01
2.9012732053e+00 2.4000000000e-01
2.9012861733e+00 2.4100000000e-01
2.9014547002e+00 2.4200000000e-01
2.9019778934e+00 2.4300000000e-01
2.9033283174e+00 2.4400000000e-01
2.9039692361e+00 2.4500000000e-01
2.9039692361e+00 2.4600000000e-01
2.9041973222e+00 2.4700000000e-01
2.9042740110e+00 2.4800000000e-01
2.9049664098e+00 2.4900000000e-01
2.9050631593e+00 2.5000000000e-01
2.9051726976e+00 2.5100000000e-01
2.9055733219e+00 2.5200000000e-01
2.9064123501e+00 2.5300000000e-01
2.9065469282e+00 2.5400000000e-01
2.9067997381e+00 2.5500000000e-01
2.9069518534e+00 2.5600000000e-01
2.9069518534e+00 2.5700000000e-01
2.9071433457e+00 2.5800000000e-01
2.9078770107e+00 2.5900000000e-01
2.9079847013e+00 2.6000000000e-01
2.9082414819e+00 2.6100000000e-01
2.9082975419e+00 2.6200000000e-01
2.9085185503e+00 2.6300000000e-01
2.9086724818e+00 2.6400000000e-01
2.9091136767e+00 2.6500000000e-01
2.9093999688e+00 2.6600000000e-01
2.9099001646e+00 2.6700000000e-01
2.9101800769e+00 2.6800000000e-01
2.9114432925e+00 2.6900000000e-01
2.9115589841e+00 2.7000000000e-01
2.9119985336e+00 2.7100000000e-01
2.9123065794e+00 2.7200000000e-01
2.9127681496e+00 2.7300000000e-01
2.9129976513e+00 2.7400000000e-01
2.9131566996e+00 2.7500000000e-01
2.9131743061e+00 2.7600000000e-01
2.9133225458e+00 2.7700000000e-01
2.9137743869e+00 2.7800000000e-01
2.9138903224e+00 2.7900000000e-01
2.9139472235e+00 2.8000000000e-01
2.9142097318e+00 2.8100000000e-01
2.9142576784e+00 2.8200000000e-01
2.9147788158e+00 2.8300000000e-01
2.9150900907e+00 2.8400000000e-01
2.9153813215e+00 2.8500000000e-01
2.9160410325e+00 2.8600000000e-01
2.9166469154e+00 2.8700000000e-01
2.9167003156e+00 2.8800000000e-01
2.9167292690e+00 2.8900000000e-01
2.9167320031e+00 2.9000000000e-01
2.9167320031e+00 2.9100000000e-01
2.9168083505e+00 2.9200000000e-01
2.9169518495e+00 2.9300000000e-01
2.9171998156e+00 2.9400000000e-01
2.9175259132e+00 2.9500000000e-01
2.9176623676e+00 2.9600000000e-01
2.9178476846e+00 2.9700000000e-01
2.9183492871e+00 2.9800000000e-01
2.9183988160e+00 2.9900000000e-01
2.9186227577e+00 3.0000000000e-01
2.9187501948e+00 3.0100000000e-01
2.9189258220e+00 3.0200000000e-01
2.9190845302e+00 3.0300000000e-01
2.9192579645e+00 3.0400000000e-01
2.9196119514e+00 3.0500000000e-01
2.9199673068e+00 3.0600000000e-01
2.9202000338e+00 3.0700000000e-01
2.9208459236e+00 3.0800000000e-01
2.9209211135e+00 3.0900000000e-01
2.9209324988e+00 3.1000000000e-01
2.9219751762e+00 3.1100000000e-01
2.9220611398e+00 3.1200000000e-01
2.9228177304e+00 3.1300000000e-01
2.9235740816e+00 3.1400000000e-01
2.9238223681e+00 3.1500000000e-01
2.9238292473e+00 3.1600000000e-01
2.9238768695e+00 3.1700000000e-01
2.9241289780e+00 3.1800000000e-01
2.9243061801e+00 3.1900000000e-01
2.9247767941e+00 3.2000000000e-01
2.9252343233e+00 3.2100000000e-01
2.9255037064e+00 3.2200000000e-01
2.9256192770e+00 3.2300000000e-01
2.9256645186e+00 3.2400000000e-01
2.9256753895e+00 3.2500000000e-01
2.9257584354e+00 3.2600000000e-01
2.9262136137e+00 3.2700000000e-01
2.9263136970e+00 3.2800000000e-01
2.9270577917e+00 3.2900000000e-01
2.9271210224e+00 3.3000000000e-01
2.9272089021e+00 3.3100000000e-01
2.9279941463e+00 3.3200000000e-01
2.9290889497e+00 3.3300000000e-01
2.9291855753e+00 3.3400000000e-01
2.9298712329e+00 3.3500000000e-01
2.9300852354e+00 3.3600000000e-01
2.9306235725e+00 3.3700000000e-01
2.9307063155e+00 3.3800000000e-01
2.9308421617e+00 3.3900000000e-01
2.9308429586e+00 3.4000000000e-01
2.9310155999e+00 3.4100000000e-01
2.9311168236e+00 3.4200000000e-01
2.9311584935e+00 3.4300000000e-01
2.9313292054e+00 3.4400000000e-01
2.9314345410e+00 3.4500000000e-01
2.9315362915e+00 3.4600000000e-01
2.9317625542e+00 3.4700000000e-01
2.9321952380e+00 3.4800000000e-01
2.9326023536e+00 3.4900000000e-01
2.9326130050e+00 3.5000000000e-01
2.9330251252e+00 3.5100000000e-01
2.9330970488e+00 3.5200000000e-01
2.9333219745e+00 3.5300000000e-01
2.9335042041e+00 3.5400000000e-01
2.9335080410e+00 3.5500000000e-01
2.9341304305e+00 3.5600000000e-01
2.9344602995e+00 3.5700000000e-01
2.9351147313e+00 3.5800000000e-01
2.9353670453e+00 3.5900000000e-01
2.9357728928e+00 3.6000000000e-01
2.9360422287e+00 3.6100000000e-01
2.9360942622e+00 3.6200000000e-01
2.9361338866e+00 3.6300000000e-01
2.9364753908e+00 3.6400000000e-01
2.9365135375e+00 3.6500000000e-01
2.9366296673e+00 3.6600000000e-01
2.9367748727e+00 3.6700000000e-01
2.9372052322e+00 3.6800000000e-01
2.9376104906e+00 3.6900000000e-01
2.9377019613e+00 3.7000000000e-01
2.9378689524e+00 3.7100000000e-01
2.9379367368e+00 3.7200000000e-01
2.9382599791e+00 3.7300000000e-01
2.9389598057e+00 3.7400000000e-01
2.9391092584e+00 3.7500000000e-01
2.9391283622e+00 3.7600000000e-01
2.9394185261e+00 3.7700000000e-01
2.9400201967e+00 3.7800000000e-01
2.9401479889e+00 3.7900000000e-01
2.9402812911e+00 3.8000000000e-01
2.9403014731e+00 3.8100000000e-01
2.9411631595e+00 3.8200000000e-01
2.9415215772e+00 3.8300000000e-01
2.9416214853e+00 3.8400000000e-01
2.9416684070e+00 3.8500000000e-01
2.9419225188e+00 3.8600000000e-01
2.9421714910e+00 3.8700000000e-01
2.9425216143e+00 3.8800000000e-01
2.9425943635e+00 3.8900000000e-01
2.9430668910e+00 3.9000000000e-01
2.9435045290e+00 3.9100000000e-01
2.9437093721e+00 3.9200000000e-01
2.9438098107e+00 3.9300000000e-01
2.9439411680e+00 3.9400000000e-01
2.9439689233e+00 3.9500000000e-01
2.9440839946e+00 3.9600000000e-01
2.9441182785e+00 3.9700000000e-01
2.9443007100e+00 3.9800000000e-01
2.9447565879e+00 3.9900000000e-01
2.9448937449e+00 4.0000000000e-01
2.9449773465e+00 4.0100000000e-01
2.9451819178e+00 4.0200000000e-01
2.9452696172e+00 4.0300000000e-01
2.9458925751e+00 4.0400000000e-01
2.9461353764e+00 4.0500000000e-01
2.9462870254e+00 4.0600000000e-01
2.9470016622e+00 4.0700000000e-01
2.9471233549e+00 4.0800000000e-01
2.9474100344e+00 4.0900000000e-01
2.9475986812e+00 4.1000000000e-01
2.9482369133e+00 4.1100000000e-01
2.9488507785e+00 4.1200000000e-01
2.9489133363e+00 4.1300000000e-01
2.9490750692e+00 4.1400000000e-01
2.9491692030e+00 4.1500000000e-01
2.9491807981e+00 4.1600000000e-01
2.9492292873e+00 4.1700000000e-01
2.9492916801e+00 4.1800000000e-01
2.9493135402e+00 4.1900000000e-01
2.9493670019e+00 4.2000000000e-01
2.9496660464e+00 4.2100000000e-01
2.9508118557e+00 4.2200000000e-01
2.9508819989e+00 4.2300000000e-01
2.9509726165e+00 4.2400000000e-01
2.9510167129e+00 4.2500000000e-01
2.9511215418e+00 4.2600000000e-01
2.9513038924e+00 4.2700000000e-01
2.9521346478e+00 4.2800000000e-01
2.9521627500e+00 4.2900000000e-01
2.9529126680e+00 4.3000000000e-01
2.9534738665e+00 4.3100000000e-01
2.9534922828e+00 4.3200000000e-01
2.9536134712e+00 4.3300000000e-01
2.9538505690e+00 4.3400000000e-01
2.9539938989e+00 4.3500000000e-01
2.9540823519e+00 4.3600000000e-01
2.9545028961e+00 4.3700000000e-01
2.9547076385e+00 4.3800000000e-01
2.9547551368e+00 4.3900000000e-01
2.9548152728e+00 4.4000000000e-01
2.9553679757e+00 4.4100000000e-01
2.9557309171e+00 4.4200000000e-01
2.9561536069e+00 4.4300000000e-01
2.9562099061e+00 4.4400000000e-01
2.9568458860e+00 4.4500000000e-01
2.9569887735e+00 4.4600000000e-01
2.9571390007e+00 4.4700000000e-01
2.9574841460e+00 4.4800000000e-01
2.9576542015e+00 4.4900000000e-01
2.9579049471e+00 4.5000000000e-01
2.9580601534e+00 4.5100000000e-01
2.9581780604e+00 4.5200000000e-01
2.9584953974e+00 4.5300000000e-01
2.9585016519e+00 4.5400000000e-01
2.9585144867e+00 4.5500000000e-01
2.9585198513e+00 4.5600000000e-01
2.9585619630e+00 4.5700000000e-01
2.9586085093e+00 4.5800000000e-01
2.9587876558e+00 4.5900000000e-01
2.9588322881e+00 4.6000000000e-01
2.9588585134e+00 4.6100000000e-01
2.9588676698e+00 4.6200000000e-01
2.9589487215e+00 4.6300000000e-01
2.9590435961e+00 4.6400000000e-01
2.9591732433e+00 4.6500000000e-01
2.9591840363e+00 4.6600000000e-01
2.9593630088e+00 4.6700000000e-01
2.9600130109e+00 4.6800000000e-01
2.9600312144e+00 4.6900000000e-01
2.9602187052e+00 4.7000000000e-01
2.9603112098e+00 4.7100000000e-01
2.9603432566e+00 4.7200000000e-01
2.9608657143e+00 4.7300000000e-01
2.9611497555e+00 4.7400000000e-01
2.9611580328e+00 4.7500000000e-01
2.9613994947e+00 4.7600000000e-01
2.9614023979e+00 4.7700000000e-01
2.9614273268e+00 4.7800000000e-01
2.9614597881e+00 4.7900000000e-01
2.9614773931e+00 4.8000000000e-01
2.9614922504e+00 4.8100000000e-01
2.9616555010e+00 4.8200000000e-01
2.9620166975e+00 4.8300000000e-01
2.9621909828e+00 4.8400000000e-01
2.9623564909e+00 4.8500000000e-01
2.9629431126e+00 4.8600000000e-01
2.9631342397e+00 4.8700000000e-01
2.9631561226e+00 4.8800000000e-01
2.9633795883e+00 4.8900000000e-01
2.9635387163e+00 4.9000000000e-01
2.9636245573e+00 4.9100000000e-01
2.9636971596e+00 4.9200000000e-01
2.9638562620e+00 4.9300000000e-01
2.9639869906e+00 4.9400000000e-01
2.9642366546e+00 4.9500000000e-01
2.9642735138e+00 4.9600000000e-01
2.9643002354e+00 4.9700000000e-01
2.9643285251e+00 4.9800000000e-01
2.9645140999e+00 4.9900000000e-01
2.9648867805e+00 5.0000000000e-01
2.9649392585e+00 5.0100000000e-01
2.9652613482e+00 5.0200000000e-01
2.9653243132e+00 5.0300000000e-01
2.9653417668e+00 5.0400000000e-01
2.9653419367e+00 5.0500000000e-01
2.9656146666e+00 5.0600000000e-01
2.9657616179e+00 5.0700000000e-01
2.9657710046e+00 5.0800000000e-01
2.9658599386e+00 5.0900000000e-01
2.9658729198e+00 5.1000000000e-01
2.9661399322e+00 5.1100000000e-01
2.9661399322e+00 5.1200000000e-01
2.9664654207e+00 5.1300000000e-01
2.9672650436e+00 5.1400000000e-01
2.9672729643e+00 5.1500000000e-01
2.9672734433e+00 5.1600000000e-01
2.9673268856e+00 5.1700000000e-01
2.9675075468e+00 5.1800000000e-01
2.9675234126e+00 5.1900000000e-01
2.9675854561e+00 5.2000000000e-01
2.9676818995e+00 5.2100000000e-01
2.9676995932e+00 5.2200000000e-01
2.9679076511e+00 5.2300000000e-01
2.9679774032e+00 5.2400000000e-01
2.9680544744e+00 5.2500000000e-01
2.9680675580e+00 5.2600000000e-01
2.9680963521e+00 5.2700000000e-01
2.9681067382e+00 5.2800000000e-01
2.9682414954e+00 5.2900000000e-01
2.9682579077e+00 5.3000000000e-01
2.9683169121e+00 5.3100000000e-01
2.9683901901e+00 5.3200000000e-01
2.9685069658e+00 5.3300000000e-01
2.9687143433e+00 5.3400000000e-01
2.9691140463e+00 5.3500000000e-01
2.9691172080e+00 5.3600000000e-01
2.9691596315e+00 5.3700000000e-01
2.9692199444e+00 5.3800000000e-01
2.9692450127e+00 5.3900000000e-01
2.9692601313e+00 5.4000000000e-01
2.9695744335e+00 5.4100000000e-01
2.9698062967e+00 5.4200000000e-01
2.9698413701e+00 5.4300000000e-01
2.9698629834e+00 5.4400000000e-01
2.9698798938e+00 5.4500000000e-01
2.9699301588e+00 5.4600000000e-01
2.9700780352e+00 5.4700000000e-01
2.9701024410e+00 5.4800000000e-01
2.9701041295e+00 5.4900000000e-01
2.9702654222e+00 5.5000000000e-01
2.9704769229e+00 5.5100000000e-01
2.9707423896e+00 5.5200000000e-01
2.9707716015e+00 5.5300000000e-01
2.9707809161e+00 5.5400000000e-01
2.9708246808e+00 5.5500000000e-01
2.9710415951e+00 5.5600000000e-01
2.9711184219e+00 5.5700000000e-01
2.9711850285e+00 5.5800000000e-01
2.9713393018e+00 5.5900000000e-01
2.9714158534e+00 5.6000000000e-01
2.9716133538e+00 5.6100000000e-01
2.9716279956e+00 5.6200000000e-01
2.9717081668e+00 5.6300000000e-01
2.9717271281e+00 5.6400000000e-01
2.9717369156e+00 5.6500000000e-01
2.9717680562e+00 5.6600000000e-01
2.9718161389e+00 5.6700000000e-01
2.9719220202e+00 5.6800000000e-01
2.9725409781e+00 5.6900000000e-01
2.9726315623e+00 5.7000000000e-01
2.9727340804e+00 5.7100000000e-01
2.9727496067e+00 5.7200000000e-01
2.9727564262e+00 5.7300000000e-01
2.9727739628e+00 5.7400000000e-01
2.9731130877e+00 5.7500000000e-01
2.9732975292e+00 5.7600000000e-01
2.9733142784e+00 5.7700000000e-01
2.9733183436e+00 5.7800000000e-01
2.9733248007e+00 5.7900000000e-01
2.9733879320e+00 5.8000000000e-01
2.9737884253e+00 5.8100000000e-01
2.9738745872e+00 5.8200000000e-01
2.9739644944e+00 5.8300000000e-01
2.9739895951e+00 5.8400000000e-01
2.9740483953e+00 5.8500000000e-01
2.9741393857e+00 5.8600000000e-01
2.9742185398e+00 5.8700000000e-01
2.9746133367e+00 5.8800000000e-01
2.9747272553e+00 5.8900000000e-01
2.9749070613e+00 5.9000000000e-01
2.9749088793e+00 5.9100000000e-01
2.9749088793e+00 5.9200000000e-01
2.9749434356e+00 5.9300000000e-01
2.9751625129e+00 5.9400000000e-01
2.9751904689e+00 5.9500000000e-01
2.9753283887e+00 5.9600000000e-01
2.9753285640e+00 5.9700000000e-01
2.9755682520e+00 5.9800000000e-01
2.9755790619e+00 5.9900000000e-01
2.9755918939e+00 6.0000000000e-01
2.9756425552e+00 6.0100000000e-01
2.9757114433e+00 6.0200000000e-01
2.9757386649e+00 6.0300000000e-01
2.9758228178e+00 6.0400000000e-01
2.9758945179e+00 6.0500000000e-01
2.9759824095e+00 6.0600000000e-01
2.9761577390e+00 6.0700000000e-01
2.9761577390e+00 6.0800000000e-01
2.9762196397e+00 6.0900000000e-01
2.9763493200e+00 6.1000000000e-01
2.9764667851e+00 6.1100000000e-01
2.9766414766e+00 6.1200000000e-01
2.9767345046e+00 6.1300000000e-01
2.9767654294e+00 6.1400000000e-01
2.9768043978e+00 6.1500000000e-01
2.9771201088e+00 6.1600000000e-01
2.9771641727e+00 6.1700000000e-01
2.9771750327e+00 6.1800000000e-01
2.9772506752e+00 6.1900000000e-01
2.9774038210e+00 6.2000000000e-01
2.9774393096e+00 6.2100000000e-01
2.9774617069e+00 6.2200000000e-01
2.9775491194e+00 6.2300000000e-01
2.9775860247e+00 6.2400000000e-01
2.9775868267e+00 6.2500000000e-01
2.9776055367e+00 6.2600000000e-01
2.9776233258e+00 6.2700000000e-01
2.9776608455e+00 6.2800000000e-01
2.9779454813e+00 6.2900000000e-01
2.9779473162e+00 6.3000000000e-01
2.9780338177e+00 6.3100000000e-01
2.9780675123e+00 6.3200000000e-01
2.9782660341e+00 6.3300000000e-01
2.9783819800e+00 6.3400000000e-01
2.9783857100e+00 6.3500000000e-01
2.9784144577e+00 6.3600000000e-01
2.9787334096e+00 6.3700000000e-01
2.9788670246e+00 6.3800000000e-01
2.9789077307e+00 6.3900000000e-01
2.9790314379e+00 6.4000000000e-01
2.9791219934e+00 6.4100000000e-01
2.9791397398e+00 6.4200000000e-01
2.9792605448e+00 6.4300000000e-01
2.9792941393e+00 6.4400000000e-01
2.9794478983e+00 6.4500000000e-01
2.9795076765e+00 6.4600000000e-01
2.9796421385e+00 6.4700000000e-01
2.9796709688e+00 6.4800000000e-01
2.9796714670e+00 6.4900000000e-01
2.9796756653e+00 6.5000000000e-01
2.9797123041e+00 6.5100000000e-01
2.9797415504e+00 6.5200000000e-01
2.9797665887e+00 6.5300000000e-01
2.9797863368e+00 6.5400000000e-01
2.9798160576e+00 6.5500000000e-01
2.9798813909e+00 6.5600000000e-01
2.9799379622e+00 6.5700000000e-01
2.9799758602e+00 6.5800000000e-01
2.9799847334e+00 6.5900000000e-01
2.9799893175e+00 6.6000000000e-01
2.9800282385e+00 6.6100000000e-01
2.9800482561e+00 6.6200000000e-01
2.9800602956e+00 6.6300000000e-01
2.9801189747e+00 6.6400000000e-01
2.9801804673e+00 6.6500000000e-01
2.9802159590e+00 6.6600000000e-01
2.9802886812e+00 6.6700000000e-01
2.9803168107e+00 6.6800000000e-01
2.9803457376e+00 6.6900000000e-01
2.9805462961e+00 6.7000000000e-01
2.9805582557e+00 6.7100000000e-01
2.9807761384e+00 6.7200000000e-01
2.9809180720e+00 6.7300000000e-01
2.9809308855e+00 6.7400000000e-01
2.9810956217e+00 6.7500000000e-01
2.9812917599e+00 6.7600000000e-01
2.9812917599e+00 6.7700000000e-01
2.9812986105e+00 6.7800000000e-01
2.9813292420e+00 6.7900000000e-01
2.9813484209e+00 6.8000000000e-01
2.9813931466e+00 6.8100000000e-01
2.9814738593e+00 6.8200000000e-01
2.9815119659e+00 6.8300000000e-01
2.9815605228e+00 6.8400000000e-01
2.9816720884e+00 6.8500000000e-01
2.9816825697e+00 6.8600000000e-01
2.9817452318e+00 6.8700000000e-01
2.9817642858e+00 6.8800000000e-01
2.9818098252e+00 6.8900000000e-01
2.9819203691e+00 6.9000000000e-01
2.9819938433e+00 6.9100000000e-01
2.9820678372e+00 6.9200000000e-01
2.9820881931e+00 6.9300000000e-01
2.9821407086e+00 6.9400000000e-01
2.9822437660e+00 6.9500000000e-01
2.9823009262e+00 6.9600000000e-01
2.9823034685e+00 6.9700000000e-01
2.9823370384e+00 6.9800000000e-01
2.9824745113e+00 6.9900000000e-01
2.9825023529e+00 7.0000000000e-01
2.9825656698e+00 7.0100000000e-01
2.9826066023e+00 7.0200000000e-01
2.9826681069e+00 7.0300000000e-01
2.9827292247e+00 7.0400000000e-01
2.9828872274e+00 7.0500000000e-01
2.9829218153e+00 7.0600000000e-01
2.9830568787e+00 7.0700000000e-01
2.9830766949e+00 7.0800000000e-01
2.9831019206e+00 7.0900000000e-01
2.9831064111e+00 7.1000000000e-01
2.9831387922e+00 7.1100000000e-01
2.9831866602e+00 7.1200000000e-01
2.9834921991e+00 7.1300000000e-01
2.9835884961e+00 7.1400000000e-01
2.9837086264e+00 7.1500000000e-01
2.9838762029e+00 7.1600000000e-01
2.9839108595e+00 7.1700000000e-01
2.9839686426e+00 7.1800000000e-01
2.9839898026e+00 7.1900000000e-01
2.9840876184e+00 7.2000000000e-01
2.9842399077e+00 7.2100000000e-01
2.9842570303e+00 7.2200000000e-01
2.9842746083e+00 7.2300000000e-01
2.9843579032e+00 7.2400000000e-01
2.9843617918e+00 7.2500000000e-01
2.9844708760e+00 7.2600000000e-01
2.9844903477e+00 7.2700000000e-01
2.9844955124e+00 7.2800000000e-01
2.9845086976e+00 7.2900000000e-01
2.9845450700e+00 7.3000000000e-01
2.9846854142e+00 7.3100000000e-01
2.9847246745e+00 7.3200000000e-01
2.9847648005e+00 7.3300000000e-01
2.9847648005e+00 7.3400000000e-01
2.9847765124e+00 7.3500000000e-01
2.9848487172e+00 7.3600000000e-01
2.9849828998e+00 7.3700000000e-01
2.9850049928e+00 7.3800000000e-01
2.9850367922e+00 7.3900000000e-01
2.9850941740e+00 7.4000000000e-01
2.9850941740e+00 7.4100000000e-01
2.9853837893e+00 7.4200000000e-01
2.9854497532e+00 7.4300000000e-01
2.9854961403e+00 7.4400000000e-01
2.9855134102e+00 7.4500000000e-01
2.9857578795e+00 7.4600000000e-01
2.9859160930e+00 7.4700000000e-01
2.9860754092e+00 7.4800000000e-01
2.9861758166e+00 7.4900000000e-01
2.9861891005e+00 7.5000000000e-01
2.9862602407e+00 7.5100000000e-01
2.9863845897e+00 7.5200000000e-01
2.9865575066e+00 7.5300000000e-01
2.9866771137e+00 7.5400000000e-01
2.9867352666e+00 7.5500000000e-01
2.9867355170e+00 7.5600000000e-01
2.9868231217e+00 7.5700000000e-01
2.9868431645e+00 7.5800000000e-01
2.9869208388e+00 7.5900000000e-01
2.9869578597e+00 7.6000000000e-01
2.9870162392e+00 7.6100000000e-01
2.9871647147e+00 7.6200000000e-01
2.9873562895e+00 7.6300000000e-01
2.9876286981e+00 7.6400000000e-01
2.9877189561e+00 7.6500000000e-01
2.9877189561e+00 7.6600000000e-01
2.9878743298e+00 7.6700000000e-01
2.9879016881e+00 7.6800000000e-01
2.9879136368e+00 7.6900000000e-01
2.9879203764e+00 7.7000000000e-01
2.9880162699e+00 7.7100000000e-01
2.9881311311e+00 7.7200000000e-01
2.9882392880e+00 7.7300000000e-01
2.9882640936e+00 7.7400000000e-01
2.9883557964e+00 7.7500000000e-01
2.9887694005e+00 7.7600000000e-01
2.9887694005e+00 7.7700000000e-01
2.9888491210e+00 7.7800000000e-01
2.9889976809e+00 7.7900000000e-01
2.9889996230e+00 7.8000000000e-01
2.9891187149e+00 7.8100000000e-01
2.9891712841e+00 7.8200000000e-01
2.9891811389e+00 7.8300000000e-01
2.9892782382e+00 7.8400000000e-01
2.9893708854e+00 7.8500000000e-01
2.9894683777e+00 7.8600000000e-01
2.9895641302e+00 7.8700000000e-01
2.9896652298e+00 7.8800000000e-01
2.9896652298e+00 7.8900000000e-01
2.9898891820e+00 7.9000000000e-01
2.9899257883e+00 7.9100000000e-01
2.9899487259e+00 7.9200000000e-01
2.9899532565e+00 7.9300000000e-01
2.9899712467e+00 7.9400000000e-01
2.9899712467e+00 7.9500000000e-01
2.9901526598e+00 7.9600000000e-01
2.9901545799e+00 7.9700000000e-01
2.9903644866e+00 7.9800000000e-01
2.9903842257e+00 7.9900000000e-01
2.9904383484e+00 8.0000000000e-01
2.9905245224e+00 8.0100000000e-01
2.9905377158e+00 8.0200000000e-01
2.9906675240e+00 8.0300000000e-01
2.9907402737e+00 8.0400000000e-01
2.9908329248e+00 8.0500000000e-01
2.9908332630e+00 8.0600000000e-01
2.9908990594e+00 8.0700000000e-01
2.9908990594e+00 8.0800000000e-01
2.9910479854e+00 8.0900000000e-01
2.9911605453e+00 8.1000000000e-01
2.9912003695e+00 8.1100000000e-01
2.9913113178e+00 8.1200000000e-01
2.9914516110e+00 8.1300000000e-01
2.9916321371e+00 8.1400000000e-01
2.9917613646e+00 8.1500000000e-01
2.9917975444e+00 8.1600000000e-01
2.9918197297e+00 8.1700000000e-01
2.9918618942e+00 8.1800000000e-01
2.9921343295e+00 8.1900000000e-01
2.9921931118e+00 8.2000000000e-01
2.9922111219e+00 8.2100000000e-01
2.9922667944e+00 8.2200000000e-01
2.9923659539e+00 8.2300000000e-01
2.9924467724e+00 8.2400000000e-01
2.9925933780e+00 8.2500000000e-01
2.9926268134e+00 8.2600000000e-01
2.9927178298e+00 8.2700000000e-01
2.9927194195e+00 8.2800000000e-01
2.9929517440e+00 8.2900000000e-01
2.9930716974e+00 8.3000000000e-01
2.9933453562e+00 8.3100000000e-01
2.9936213243e+00 8.3200000000e-01
2.9936416435e+00 8.3300000000e-01
2.9937528984e+00 8.3400000000e-01
2.9937705886e+00 8.3500000000e-01
2.9937902328e+00 8.3600000000e-01
2.9938247258e+00 8.3700000000e-01
2.9940371912e+00 8.3800000000e-01
2.9940710022e+00 8.3900000000e-01
2.9942640731e+00 8.4000000000e-01
2.9942807840e+00 8.4100000000e-01
2.9949500229e+00 8.4200000000e-01
2.9949800280e+00 8.4300000000e-01
2.9952499806e+00 8.4400000000e-01
2.9953210274e+00 8.4500000000e-01
2.9954230329e+00 8.4600000000e-01
2.9955743207e+00 8.4700000000e-01
2.9955780107e+00 8.4800000000e-01
2.9956891371e+00 8.4900000000e-01
2.9957153288e+00 8.5000000000e-01
2.9958843154e+00 8.5100000000e-01
2.9961757707e+00 8.5200000000e-01
2.9963131163e+00 8.5300000000e-01
2.9963688582e+00 8.5400000000e-01
2.9966079453e+00 8.5500000000e-01
2.9966643912e+00 8.5600000000e-01
2.9966694606e+00 8.5700000000e-01
2.9969042722e+00 8.5800000000e-01
2.9971081194e+00 8.5900000000e-01
2.9971610051e+00 8.6000000000e-01
2.9971859399e+00 8.6100000000e-01
2.9972905976e+00 8.6200000000e-01
2.9973565193e+00 8.6300000000e-01
2.9973777370e+00 8.6400000000e-01
2.9973777370e+00 8.6500000000e-01
2.9975496088e+00 8.6600000000e-01
2.9978270939e+00 8.6700000000e-01
2.9978581387e+00 8.6800000000e-01
2.9978879406e+00 8.6900000000e-01
2.9981536892e+00 8.7000000000e-01
2.9982215074e+00 8.7100000000e-01
2.9982523170e+00 8.7200000000e-01
2.9983310018e+00 8.7300000000e-01
2.9984427976e+00 8.7400000000e-01
2.9984436347e+00 8.7500000000e-01
2.9985928549e+00 8.7600000000e-01
2.9987888171e+00 8.7700000000e-01
2.9991577955e+00 8.7800000000e-01
2.9991789840e+00 8.7900000000e-01
2.9992393588e+00 8.8000000000e-01
2.9992474455e+00 8.8100000000e-01
2.9992594366e+00 8.8200000000e-01
2.9993232242e+00 8.8300000000e-01
2.9994163665e+00 8.8400000000e-01
2.9995719680e+00 8.8500000000e-01
2.9998737547e+00 8.8600000000e-01
3.0000172543e+00 8.8700000000e-01
3.0001104776e+00 8.8800000000e-01
3.0002696936e+00 8.8900000000e-01
3.0004627876e+00 8.9000000000e-01
3.0009044064e+00 8.9100000000e-01
3.0009508966e+00 8.9200000000e-01
3.0009533744e+00 8.9300000000e-01
3.0010993243e+00 8.9400000000e-01
3.0012033754e+00 8.9500000000e-01
3.0012049999e+00 8.9600000000e-01
3.0012611245e+00 8.9700000000e-01
3.0013024182e+00 8.9800000000e-01
3.0013415418e+00 8.9900000000e-01
3.0014252539e+00 9.0000000000e-01
3.0015584719e+00 9.0100000000e-01
3.0016835875e+00 9.0200000000e-01
3.0021183336e+00 9.0300000000e-01
3.0024380976e+00 9.0400000000e-01
3.0024942826e+00 9.0500000000e-01
3.0026350712e+00 9.0600000000e-01
3.0026555664e+00 9.0700000000e-01
3.0028031190e+00 9.0800000000e-01
3.0032458850e+00 9.0900000000e-01
3.0032971620e+00 9.1000000000e-01
3.0033037943e+00 9.1100000000e-01
3.0034239216e+00 9.1200000000e-01
3.0034940747e+00 9.1300000000e-01
3.0036384908e+00 9.1400000000e-01
3.0037079157e+00 9.1500000000e-01
3.0037956976e+00 9.1600000000e-01
3.0040234507e+00 9.1700000000e-01
3.0040267578e+00 9.1800000000e-01
3.0040469542e+00 9.1900000000e-01
3.0042712295e+00 9.2000000000e-01
3.0046246445e+00 9.2100000000e-01
3.0048168590e+00 9.2200000000e-01
3.0049526074e+00 9.2300000000e-01
3.0052181540e+00 9.2400000000e-01
3.0053641732e+00 9.2500000000e-01
3.0065100631e+00 9.2600000000e-01
3.0068237598e+00 9.2700000000e-01
3.0081988478e+00 9.2800000000e-01
3.0083027926e+00 9.2900000000e-01
3.0092676437e+00 9.3000000000e-01
3.0095032915e+00 9.3100000000e-01
3.0095078957e+00 9.3200000000e-01
3.0102550692e+00 9.3300000000e-01
3.0125708332e+00 9.3400000000e-01
3.0131608152e+00 9.3500000000e-01
3.0180715889e+00 9.3600000000e-01
3.0208126182e+00 9.3700000000e-01
3.0209014919e+00 9.3800000000e-01
3.0218490538e+00 9.3900000000e-01
3.0225892270e+00 9.4000000000e-01
3.0240804691e+00 9.4100000000e-01
3.0259300001e+00 9.4200000000e-01
3.0291798341e+00 9.4300000000e-01
3.0295459200e+00 9.4400000000e-01
3.0314087061e+00 9.4500000000e-01
3.0325772343e+00 9.4600000000e-01
3.0327917379e+00 9.4700000000e-01
3.0328893652e+00 9.4800000000e-01
3.0339924468e+00 9.4900000000e-01
3.0342364311e+00 9.5000000000e-01
3.0351553970e+00 9.5100000000e-01
3.0362402789e+00 9.5200000000e-01
3.0379654300e+00 9.5300000000e-01
3.0380535106e+00 9.5400000000e-01
3.0395750532e+00 9.5500000000e-01
3.0411222546e+00 9.5600000000e-01
3.0411569359e+00 9.5700000000e-01
3.0422109844e+00 9.5800000000e-01
3.0422997778e+00 9.5900000000e-01
3.0428997257e+00 9.6000000000e-01
3.0431480209e+00 9.6100000000e-01
3.0433567512e+00 9.6200000000e-01
3.0447594705e+00 9.6300000000e-01
3.0457884926e+00 9.6400000000e-01
3.0464296903e+00 9.6500000000e-01
3.0483594876e+00 9.6600000000e-01
3.0484526589e+00 9.6700000000e-01
3.0486853728e+00 9.6800000000e-01
3.0488759768e+00 9.6900000000e-01
3.0490277964e+00 9.7000000000e-01
3.0490630844e+00 9.7100000000e-01
3.0492190013e+00 9.7200000000e-01
3.0492340215e+00 9.7300000000e-01
3.0501893058e+00 9.7400000000e-01
3.0528946275e+00 9.7500000000e-01
3.0541358568e+00 9.7600000000e-01
3.0545239561e+00 9.7700000000e-01
3.0545448468e+00 9.7800000000e-01
3.0549808461e+00 9.7900000000e-01
3.0549844031e+00 9.8000000000e-01
3.0550749420e+00 9.8100000000e-01
3.0562321524e+00 9.8200000000e-01
3.0570217267e+00 9.8300000000e-01
3.0578345063e+00 9.8400000000e-01
3.0584993284e+00 9.8500000000e-01
3.0591346922e+00 9.8600000000e-01
3.0594603031e+00 9.8700000000e-01
3.0602858552e+00 9.8800000000e-01
3.0608826524e+00 9.8900000000e-01
3.0610459688e+00 9.9000000000e-01
3.0614970772e+00 9.9100000000e-01
3.0617080518e+00 9.9200000000e-01
3.0626920705e+00 9.9300000000e-01
3.0628960502e+00 9.9400000000e-01
3.0643931374e+00 9.9500000000e-01
3.0645433396e+00 9.9600000000e-01
3.0648634936e+00 9.9700000000e-01
3.0654554887e+00 9.9800000000e-01
3.0670177548e+00 9.9900000000e-01
3.0953184992e+00 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_2941154F038_S3_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.6043790996e+01 1.0000000000e-03
-1.6043790996e+01 2.0000000000e-03
-1.6043790996e+01 3.0000000000e-03
-1.6043790996e+01 4.0000000000e-03
-1.6043790996e+01 5.0000000000e-03
-1.6043790996e+01 6.0000000000e-03
-1.6043790996e+01 7.0000000000e-03
-1.6043790996e+01 8.0000000000e-03
-1.6043790996e+01 9.0000000000e-03
-1.6043790996e+01 1.0000000000e-02
-1.6043790996e+01 1.1000000000e-02
-1.6043790996e+01 1.2000000000e-02
-1.6043790996e+01 1.3000000000e-02
-1.6043790996e+01 1.4000000000e-02
-1.6043790996e+01 1.5000000000e-02
-1.6043790996e+01 1.6000000000e-02
-1.6043790996e+01 1.7000000000e-02
-1.6043790996e+01 1.8000000000e-02
-1.6008581569e+01 1.9000000000e-02
-1.6008581569e+01 2.0000000000e-02
-1.6008581569e+01 2.1000000000e-02
-1.6008581569e+01 2.2000000000e-02
-1.6008581569e+01 2.3000000000e-02
-1.6008581569e+01 2.4000000000e-02
-1.6008581569e+01 2.5000000000e-02
-1.6008581569e+01 2.6000000000e-02
-1.6008581569e+01 2.7000000000e-02
-1.6008581569e+01 2.8000000000e-02
-1.6008581569e+01 2.9000000000e-02
-1.5995523045e+01 3.0000000000e-02
-1.5995523045e+01 3.1000000000e-02
-1.5995523045e+01 3.2000000000e-02
-1.5995523045e+01 3.3000000000e-02
-1.5995523045e+01 3.4000000000e-02
-1.5995523045e+01 3.5000000000e-02
-1.5995523045e+01 3.6000000000e-02
-1.5995523045e+01 3.7000000000e-02
-1.5995523045e+01 3.8000000000e-02
-1.5995523045e+01 3.9000000000e-02
-1.5991034659e+01 4.0000000000e-02
-1.5991034659e+01 4.1000000000e-02
-1.5991034659e+01 4.2000000000e-02
-1.5991034659e+01 4.3000000000e-02
-1.5991034659e+01 4.4000000000e-02
-1.5991034659e+01 4.5000000000e-02
-1.5991034659e+01 4.6000000000e-02
-1.5991034659e+01 4.7000000000e-02
-1.5991034659e+01 4.8000000000e-02
-1.5991034659e+01 4.9000000000e-02
-1.5991034659e+01 5.0000000000e-02
-1.5991034659e+01 5.1000000000e-02
-1.5991034659e+01 5.2000000000e-02
-1.5991034659e+01 5.3000000000e-02
-1.5977430716e+01 5.4000000000e-02
-1.5977430716e+01 5.5000000000e-02
-1.5977430716e+01 5.6000000000e-02
-1.5977430716e+01 5.7000000000e-02
-1.5977430716e+01 5.8000000000e-02
-1.5977430716e+01 5.9000000000e-02
-1.5977430716e+01 6.0000000000e-02
-1.5977430716e+01 6.1000000000e-02
-1.5977430716e+01 6.2000000000e-02
-1.5977430716e+01 6.3000000000e-02
-1.5977430716e+01 6.4000000000e-02
-1.5977430716e+01 6.5000000000e-02
-1.5977430716e+01 6.6000000000e-02
-1.5977430716e+01 6.7000000000e-02
-1.5977430716e+01 6.8000000000e-02
-1.5977430716e+01 6.9000000000e-02
-1.5940486039e+01 7.0000000000e-02
-1.5940486039e+01 7.1000000000e-02
-1.5940486039e+01 7.2000000000e-02
-1.5940486039e+01 7.3000000000e-02
-1.5940486039e+01 7.4000000000e-02
-1.5940486039e+01 7.5000000000e-02
-1.5940486039e+01 7.6000000000e-02
-1.5940486039e+01 7.7000000000e-02
-1.5940486039e+01 7.8000000000e-02
-1.5940486039e+01 7.9000000000e-02
-1.5940486039e+01 8.0000000000e-02
-1.5940486039e+01 8.1000000000e-02
-1.5940486039e+01 8.2000000000e-02
-1.5940486039e+01 8.3000000000e-02
-1.5940486039e+01 8.4000000000e-02
-1.5907867587e+01 8.5000000000e-02
-1.5907867587e+01 8.6000000000e-02
-1.5907867587e+01 8.7000000000e-02
-1.5907867587e+01 8.8000000000e-02
-1.5907867587e+01 8.9000000000e-02
-1.5907867587e+01 9.0000000000e-02
-1.5907867587e+01 9.1000000000e-02
-1.5907867587e+01 9.2000000000e-02
-1.5907867587e+01 9.3000000000e-02
-1.5907867587e+01 9.4000000000e-02
-1.5907867587e+01 9.5000000000e-02
-1.5907867587e+01 9.6000000000e-02
-1.5907867587e+01 9.7000000000e-02
-1.5907867587e+01 9.8000000000e-02
-1.5907867587e+01 9.9000000000e-02
-1.5907867587e+01 1.0000000000e-01
-1.5907129192e+01 1.0100000000e-01
-1.5907129192e+01 1.0200000000e-01
-1.5907129192e+01 1.0300000000e-01
-1.5907129192e+01 1.0400000000e-01
-1.5907129192e+01 1.0500000000e-01
-1.5907129192e+01 1.0600000000e-01
-1.5907129192e+01 1.0700000000e-01
-1.5907129192e+01 1.0800000000e-01
-1.5907129192e+01 1.0900000000e-01
-1.5907129192e+01 1.1000000000e-01
-1.5907129192e+01 1.1100000000e-01
-1.5907129192e+01 1.1200000000e-01
-1.5907129192e+01 1.1300000000e-01
-1.5907129192e+01 1.1400000000e-01
-1.5907129192e+01 1.1500000000e-01
-1.5907129192e+01 1.1600000000e-01
-1.5907129192e+01 1.1700000000e-01
-1.5907129192e+01 1.1800000000e-01
-1.5907129192e+01 1.1900000000e-01
-1.5907129192e+01 1.2000000000e-01
-1.5898552531e+01 1.2100000000e-01
-1.5898552531e+01 1.2200000000e-01
-1.5898552531e+01 1.2300000000e-01
-1.5898552531e+01 1.2400000000e-01
-1.5898552531e+01 1.2500000000e-01
-1.5898552531e+01 1.2600000000e-01
-1.5898552531e+01 1.2700000000e-01
-1.5898552531e+01 1.2800000000e-01
-1.5898552531e+01 1.2900000000e-01
-1.5898552531e+01 1.3000000000e-01
-1.5898552531e+01 1.3100000000e-01
-1.5898552531e+01 1.3200000000e-01
-1.5887060290e+01 1.3300000000e-01
-1.5887060290e+01 1.3400000000e-01
-1.5887060290e+01 1.3500000000e-01
-1.5887060290e+01 1.3600000000e-01
-1.5887060290e+01 1.3700000000e-01
-1.5887060290e+01 1.3800000000e-01
-1.5886032181e+01 1.3900000000e-01
-1.5886032181e+01 1.4000000000e-01
-1.5886032181e+01 1.4100000000e-01
-1.5886032181e+01 1.4200000000e-01
-1.5886032181e+01 1.4300000000e-01
-1.5886032181e+01 1.4400000000e-01
-1.5886032181e+01 1.4500000000e-01
-1.5886032181e+01 1.4600000000e-01
-1.5886032181e+01 1.4700000000e-01
-1.5886032181e+01 1.4800000000e-01
-1.5886032181e+01 1.4900000000e-01
-1.5886032181e+01 1.5000000000e-01
-1.5886032181e+01 1.5100000000e-01
-1.5886032181e+01 1.5200000000e-01
-1.5886032181e+01 1.5300000000e-01
-1.5886032181e+01 1.5400000000e-01
-1.5886032181e+01 1.5500000000e-01
-1.5886032181e+01 1.5600000000e-01
-1.5886032181e+01 1.5700000000e-01
-1.5886032181e+01 1.5800000000e-01
-1.5886032181e+01 1.5900000000e-01
-1.5876771202e+01 1.6000000000e-01
-1.5876771202e+01 1.6100000000e-01
-1.5876771202e+01 1.6200000000e-01
-1.5876771202e+01 1.6300000000e-01
-1.5876771202e+01 1.6400000000e-01
-1.5876771202e+01 1.6500000000e-01
-1.5876771202e+01 1.6600000000e-01
-1.5876771202e+01 1.6700000000e-01
-1.5876771202e+01 1.6800000000e-01
-1.5876771202e+01 1.6900000000e-01
-1.5876771202e+01 1.7000000000e-01
-1.5876771202e+01 1.7100000000e-01
-1.5876771202e+01 1.7200000000e-01
-1.5876771202e+01 1.7300000000e-01
-1.5876771202e+01 1.7400000000e-01
-1.5876771202e+01 1.7500000000e-01
-1.5876771202e+01 1.7600000000e-01
-1.5876771202e+01 1.7700000000e-01
-1.5861634535e+01 1.7800000000e-01
-1.5861634535e+01 1.7900000000e-01
-1.5861634535e+01 1.8000000000e-01
-1.5861634535e+01 1.8100000000e-01
-1.5861634535e+01 1.8200000000e-01
-1.5861634535e+01 1.8300000000e-01
-1.5861634535e+01 1.8400000000e-01
-1.5859252971e+01 1.8500000000e-01
-1.5859252971e+01 1.8600000000e-01
-1.5859252971e+01 1.8700000000e-01
-1.5859252971e+01 1.8800000000e-01
-1.5859252971e+01 1.8900000000e-01
-1.5859252971e+01 1.9000000000e-01
-1.5859252971e+01 1.9100000000e-01
-1.5859252971e+01 1.9200000000e-01
-1.5859252971e+01 1.9300000000e-01
-1.5859252971e+01 1.9400000000e-01
-1.5859252971e+01 1.9500000000e-01
-1.5859252971e+01 1.9600000000e-01
-1.5859252971e+01 1.9700000000e-01
-1.5859252971e+01 1.9800000000e-01
-1.5846904790e+01 1.9900000000e-01
-1.5846904790e+01 2.0000000000e-01
-1.5846904790e+01 2.0100000000e-01
-1.5846904790e+01 2.0200000000e-01
-1.5846904790e+01 2.0300000000e-01
-1.5846904790e+01 2.0400000000e-01
-1.5846904790e+01 2.0500000000e-01
-1.5846904790e+01 2.0600000000e-01
-1.5846904790e+01 2.0700000000e-01
-1.5846904790e+01 2.0800000000e-01
-1.5846904790e+01 2.0900000000e-01
-1.5846904790e+01 2.1000000000e-01
-1.5846904790e+01 2.1100000000e-01
-1.5846904790e+01 2.1200000000e-01
-1.5836897642e+01 2.1300000000e-01
-1.5836897642e+01 2.1400000000e-01
-1.5836897642e+01 2.1500000000e-01
-1.5836897642e+01 2.1600000000e-01
-1.5836897642e+01 2.1700000000e-01
-1.5836897642e+01 2.1800000000e-01
-1.5836897642e+01 2.1900000000e-01
-1.5836897642e+01 2.2000000000e-01
-1.5836897642e+01 2.2100000000e-01
-1.5836897642e+01 2.2200000000e-01
-1.5836897642e+01 2.2300000000e-01
-1.5836897642e+01 2.2400000000e-01
-1.5836897642e+01 2.2500000000e-01
-1.5836897642e+01 2.2600000000e-01
-1.5836897642e+01 2.2700000000e-01
-1.5836897642e+01 2.2800000000e-01
-1.5836897642e+01 2.2900000000e-01
-1.5836897642e+01 2.3000000000e-01
-1.5836897642e+01 2.3100000000e-01
-1.5836897642e+01 2.3200000000e-01
-1.5836897642e+01 2.3300000000e-01
-1.5836897642e+01 2.3400000000e-01
-1.5836897642e+01 2.3500000000e-01
-1.5836897642e+01 2.3600000000e-01
-1.5818721095e+01 2.3700000000e-01
-1.5818721095e+01 2.3800000000e-01
-1.5818721095e+01 2.3900000000e-01
-1.5818721095e+01 2.4000000000e-01
-1.5818721095e+01 2.4100000000e-01
-1.5818721095e+01 2.4200000000e-01
-1.5818721095e+01 2.4300000000e-01
-1.5818721095e+01 2.4400000000e-01
-1.5818721095e+01 2.4500000000e-01
-1.5818721095e+01 2.4600000000e-01
-1.5818721095e+01 2.4700000000e-01
-1.5818721095e+01 2.4800000000e-01
-1.5818721095e+01 2.4900000000e-01
-1.5818721095e+01 2.5000000000e-01
-1.5818721095e+01 2.5100000000e-01
-1.5818721095e+01 2.5200000000e-01
-1.5818721095e+01 2.5300000000e-01
-1.5815325629e+01 2.5400000000e-01
-1.5815325629e+01 2.5500000000e-01
-1.5815325629e+01 2.5600000000e-01
-1.5815325629e+01 2.5700000000e-01
-1.5815325629e+01 2.5800000000e-01
-1.5815325629e+01 2.5900000000e-01
-1.5815325629e+01 2.6000000000e-01
-1.5815325629e+01 2.6100000000e-01
-1.5815325629e+01 2.6200000000e-01
-1.5813943724e+01 2.6300000000e-01
-1.5813943724e+01 2.6400000000e-01
-1.5813943724e+01 2.6500000000e-01
-1.5813943724e+01 2.6600000000e-01
-1.5813943724e+01 2.6700000000e-01
-1.5813943724e+01 2.6800000000e-01
-1.5813943724e+01 2.6900000000e-01
-1.5813943724e+01 2.7000000000e-01
-1.5813943724e+01 2.7100000000e-01
-1.5813943724e+01 2.7200000000e-01
-1.5813943724e+01 2.7300000000e-01
-1.5813943724e+01 2.7400000000e-01
-1.5813943724e+01 2.7500000000e-01
-1.5813943724e+01 2.7600000000e-01
-1.5813943724e+01 2.7700000000e-01
-1.5813943724e+01 2.7800000000e-01
-1.5813943724e+01 2.7900000000e-01
-1.5810857201e+01 2.8000000000e-01
-1.5810857201e+01 2.8100000000e-01
-1.5810857201e+01 2.8200000000e-01
-1.5810857201e+01 2.8300000000e-01
-1.5810857201e+01 2.8400000000e-01
-1.5810857201e+01 2.8500000000e-01
-1.5810857201e+01 2.8600000000e-01
-1.5810857201e+01 2.8700000000e-01
-1.5810857201e+01 2.8800000000e-01
-1.5810857201e+01 2.8900000000e-01
-1.5810857201e+01 2.9000000000e-01
-1.5810857201e+01 2.9100000000e-01
-1.5810857201e+01 2.9200000000e-01
-1.5810857201e+01 2.9300000000e-01
-1.5810857201e+01 2.9400000000e-01
-1.5810857201e+01 2.9500000000e-01
-1.5807219832e+01 2.9600000000e-01
-1.5807219832e+01 2.9700000000e-01
-1.5807219832e+01 2.9800000000e-01
-1.5807219832e+01 2.9900000000e-01
-1.5807219832e+01 3.0000000000e-01
-1.5807219832e+01 3.0100000000e-01
-1.5807219832e+01 3.0200000000e-01
-1.5807219832e+01 3.0300000000e-01
-1.5807219832e+01 3.0400000000e-01
-1.5807219832e+01 3.0500000000e-01
-1.5807219832e+01 3.0600000000e-01
-1.5805634143e+01 3.0700000000e-01
-1.5805634143e+01 3.0800000000e-01
-1.5805634143e+01 3.0900000000e-01
-1.5805634143e+01 3.1000000000e-01
-1.5805634143e+01 3.1100000000e-01
-1.5805634143e+01 3.1200000000e-01
-1.5805634143e+01 3.1300000000e-01
-1.5805634143e+01 3.1400000000e-01
-1.5805634143e+01 3.1500000000e-01
-1.5805634143e+01 3.1600000000e-01
-1.5805634143e+01 3.1700000000e-01
-1.5805634143e+01 3.1800000000e-01
-1.5805634143e+01 3.1900000000e-01
-1.5805634143e+01 3.2000000000e-01
-1.5805634143e+01 3.2100000000e-01
-1.5804482521e+01 3.2200000000e-01
-1.5804482521e+01 3.2300000000e-01
-1.5804482521e+01 3.2400000000e-01
-1.5804482521e+01 3.2500000000e-01
-1.5804482521e+01 3.2600000000e-01
-1.5804482521e+01 3.2700000000e-01
-1.5804482521e+01 3.2800000000e-01
-1.5804482521e+01 3.2900000000e-01
-1.5804482521e+01 3.3000000000e-01
-1.5804482521e+01 3.3100000000e-01
-1.5804482521e+01 3.3200000000e-01
-1.5798689184e+01 3.3300000000e-01
-1.5798689184e+01 3.3400000000e-01
-1.5798689184e+01 3.3500000000e-01
-1.5798689184e+01 3.3600000000e-01
-1.5798689184e+01 3.3700000000e-01
-1.5798689184e+01 3.3800000000e-01
-1.5798689184e+01 3.3900000000e-01
-1.5798689184e+01 3.4000000000e-01
-1.5798689184e+01 3.4100000000e-01
-1.5798031407e+01 3.4200000000e-01
-1.5798031407e+01 3.4300000000e-01
-1.5798031407e+01 3.4400000000e-01
-1.5798031407e+01 3.4500000000e-01
-1.5798031407e+01 3.4600000000e-01
-1.5798031407e+01 3.4700000000e-01
-1.5798031407e+01 3.4800000000e-01
-1.5798031407e+01 3.4900000000e-01
-1.5798031407e+01 3.5000000000e-01
-1.5798031407e+01 3.5100000000e-01
-1.5798031407e+01 3.5200000000e-01
-1.5798031407e+01 3.5300000000e-01
-1.5798031407e+01 3.5400000000e-01
-1.5798031407e+01 3.5500000000e-01
-1.5793455311e+01 3.5600000000e-01
-1.5793455311e+01 3.5700000000e-01
-1.5793455311e+01 3.5800000000e-01
-1.5793455311e+01 3.5900000000e-01
-1.5793455311e+01 3.6000000000e-01
-1.5793455311e+01 3.6100000000e-01
-1.5793455311e+01 3.6200000000e-01
-1.5793455311e+01 3.6300000000e-01
-1.5793455311e+01 3.6400000000e-01
-1.5793455311e+01 3.6500000000e-01
-1.5793455311e+01 3.6600000000e-01
-1.5793455311e+01 3.6700000000e-01
-1.5793455311e+01 3.6800000000e-01
-1.5793455311e+01 3.6900000000e-01
-1.5793455311e+01 3.7000000000e-01
-1.5793455311e+01 3.7100000000e-01
-1.5793455311e+01 3.7200000000e-01
-1.5792449616e+01 3.7300000000e-01
-1.5792449616e+01 3.7400000000e-01
-1.5792449616e+01 3.7500000000e-01
-1.5792449616e+01 3.7600000000e-01
-1.5792449616e+01 3.7700000000e-01
-1.5792449616e+01 3.7800000000e-01
-1.5792449616e+01 3.7900000000e-01
-1.5792449616e+01 3.8000000000e-01
-1.5792449616e+01 3.8100000000e-01
-1.5792449616e+01 3.8200000000e-01
-1.5792449616e+01 3.8300000000e-01
-1.5792449616e+01 3.8400000000e-01
-1.5792449616e+01 3.8500000000e-01
-1.5792449616e+01 3.8600000000e-01
-1.5792449616e+01 3.8700000000e-01
-1.5792449616e+01 3.8800000000e-01
-1.5792449616e+01 3.8900000000e-01
-1.5783223937e+01 3.9000000000e-01
-1.5783223937e+01 3.9100000000e-01
-1.5783223937e+01 3.9200000000e-01
-1.5783223937e+01 3.9300000000e-01
-1.5783223937e+01 3.9400000000e-01
-1.5783223937e+01 3.9500000000e-01
-1.5783223937e+01 3.9600000000e-01
-1.5783223937e+01 3.9700000000e-01
-1.5783223937e+01 3.9800000000e-01
-1.5783223937e+01 3.9900000000e-01
-1.5783223937e+01 4.0000000000e-01
-1.5783223937e+01 4.0100000000e-01
-1.5783223937e+01 4.0200000000e-01
-1.5783223937e+01 4.0300000000e-01
-1.5783223937e+01 4.0400000000e-01
-1.5783223937e+01 4.0500000000e-01
-1.5783223937e+01 4.0600000000e-01
-1.5783223937e+01 4.0700000000e-01
-1.5780600107e+01 4.0800000000e-01
-1.5780600107e+01 4.0900000000e-01
-1.5780600107e+01 4.1000000000e-01
-1.5780600107e+01 4.1100000000e-01
-1.5780600107e+01 4.1200000000e-01
-1.5780600107e+01 4.1300000000e-01
-1.5780600107e+01 4.1400000000e-01
-1.5780600107e+01 4.1500000000e-01
-1.5780600107e+01 4.1600000000e-01
-1.5780600107e+01 4.1700000000e-01
-1.5780600107e+01 4.1800000000e-01
-1.5780600107e+01 4.1900000000e-01
-1.5780600107e+01 4.2000000000e-01
-1.5780600107e+01 4.2100000000e-01
-1.5780600107e+01 4.2200000000e-01
-1.5780600107e+01 4.2300000000e-01
-1.5780600107e+01 4.2400000000e-01
-1.5772915711e+01 4.2500000000e-01
-1.5772915711e+01 4.2600000000e-01
-1.5772915711e+01 4.2700000000e-01
-1.5772915711e+01 4.2800000000e-01
-1.5772915711e+01 4.2900000000e-01
-1.5772915711e+01 4.3000000000e-01
-1.5772915711e+01 4.3100000000e-01
-1.5772915711e+01 4.3200000000e-01
-1.5772915711e+01 4.3300000000e-01
-1.5772915711e+01 4.3400000000e-01
-1.5772915711e+01 4.3500000000e-01
-1.5772915711e+01 4.3600000000e-01
-1.5772915711e+01 4.3700000000e-01
-1.5772915711e+01 4.3800000000e-01
-1.5772915711e+01 4.3900000000e-01
-1.5768960467e+01 4.4000000000e-01
-1.5768960467e+01 4.4100000000e-01
-1.5768960467e+01 4.4200000000e-01
-1.5768960467e+01 4.4300000000e-01
-1.5768960467e+01 4.4400000000e-01
-1.5768960467e+01 4.4500000000e-01
-1.5768960467e+01 4.4600000000e-01
-1.5768960467e+01 4.4700000000e-01
-1.5768960467e+01 4.4800000000e-01
-1.5768960467e+01 4.4900000000e-01
-1.5768960467e+01 4.5000000000e-01
-1.5768960467e+01 4.5100000000e-01
-1.5768960467e+01 4.5200000000e-01
-1.5768960467e+01 4.5300000000e-01
-1.5768960467e+01 4.5400000000e-01
-1.5768960467e+01 4.5500000000e-01
-1.5768960467e+01 4.5600000000e-01
-1.5768960467e+01 4.5700000000e-01
-1.5768960467e+01 4.5800000000e-01
-1.5768960467e+01 4.5900000000e-01
-1.5768960467e+01 4.6000000000e-01
-1.5764176158e+01 4.6100000000e-01
-1.5764176158e+01 4.6200000000e-01
-1.5764176158e+01 4.6300000000e-01
-1.5764176158e+01 4.6400000000e-01
-1.5764176158e+01 4.6500000000e-01
-1.5764176158e+01 4.6600000000e-01
-1.5764176158e+01 4.6700000000e-01
-1.5764176158e+01 4.6800000000e-01
-1.5764176158e+01 4.6900000000e-01
-1.5764176158e+01 4.7000000000e-01
-1.5764176158e+01 4.7100000000e-01
-1.5764176158e+01 4.7200000000e-01
-1.5764176158e+01 4.7300000000e-01
-1.5764176158e+01 4.7400000000e-01
-1.5764176158e+01 4.7500000000e-01
-1.5764176158e+01 4.7600000000e-01
-1.5764176158e+01 4.7700000000e-01
-1.5764176158e+01 4.7800000000e-01
-1.5764176158e+01 4.7900000000e-01
-1.5763383235e+01 4.8000000000e-01
-1.5763383235e+01 4.8100000000e-01
-1.5763383235e+01 4.8200000000e-01
-1.5763383235e+01 4.8300000000e-01
-1.5763383235e+01 4.8400000000e-01
-1.5763383235e+01 4.8500000000e-01
-1.5763383235e+01 4.8600000000e-01
-1.5763383235e+01 4.8700000000e-01
-1.5763383235e+01 4.8800000000e-01
-1.5763383235e+01 4.8900000000e-01
-1.5763383235e+01 4.9000000000e-01
-1.5763383235e+01 4.9100000000e-01
-1.5763383235e+01 4.9200000000e-01
-1.5763383235e+01 4.9300000000e-01
-1.5763383235e+01 4.9400000000e-01
-1.5763383235e+01 4.9500000000e-01
-1.5763383235e+01 4.9600000000e-01
-1.5763383235e+01 4.9700000000e-01
-1.5763383235e+01 4.9800000000e-01
-1.5763383235e+01 4.9900000000e-01
-1.5763383235e+01 5.0000000000e-01
-1.5757883767e+01 5.0100000000e-01
-1.5757883767e+01 5.0200000000e-01
-1.5757883767e+01 5.0300000000e-01
-1.5757883767e+01 5.0400000000e-01
-1.5757883767e+01 5.0500000000e-01
-1.5757883767e+01 5.0600000000e-01
-1.5757883767e+01 5.0700000000e-01
-1.5757883767e+01 5.0800000000e-01
-1.5757883767e+01 5.0900000000e-01
-1.5757883767e+01 5.1000000000e-01
-1.5757883767e+01 5.1100000000e-01
-1.5757883767e+01 5.1200000000e-01
-1.5757883767e+01 5.1300000000e-01
-1.5757883767e+01 5.1400000000e-01
-1.5757883767e+01 5.1500000000e-01
-1.5757618235e+01 5.1600000000e-01
-1.5757618235e+01 5.1700000000e-01
-1.5757618235e+01 5.1800000000e-01
-1.5757618235e+01 5.1900000000e-01
-1.5757618235e+01 5.2000000000e-01
-1.5757618235e+01 5.2100000000e-01
-1.5757618235e+01 5.2200000000e-01
-1.5757618235e+01 5.2300000000e-01
-1.5757618235e+01 5.2400000000e-01
-1.5757618235e+01 5.2500000000e-01
-1.5757618235e+01 5.2600000000e-01
-1.5757618235e+01 5.2700000000e-01
-1.5757618235e+01 5.2800000000e-01
-1.5757618235e+01 5.2900000000e-01
-1.5757618235e+01 5.3000000000e-01
-1.5757618235e+01 5.3100000000e-01
-1.5756462070e+01 5.3200000000e-01
-1.5756462070e+01 5.3300000000e-01
-1.5756462070e+01 5.3400000000e-01
-1.5756462070e+01 5.3500000000e-01
-1.5756462070e+01 5.3600000000e-01
-1.5756462070e+01 5.3700000000e-01
-1.5756462070e+01 5.3800000000e-01
-1.5756462070e+01 5.3900000000e-01
-1.5756462070e+01 5.4000000000e-01
-1.5756462070e+01 5.4100000000e-01
-1.5756462070e+01 5.4200000000e-01
-1.5756462070e+01 5.4300000000e-01
-1.5756462070e+01 5.4400000000e-01
-1.5756462070e+01 5.4500000000e-01
-1.5756462070e+01 5.4600000000e-01
-1.5756462070e+01 5.4700000000e-01
-1.5751923312e+01 5.4800000000e-01
-1.5751923312e+01 5.4900000000e-01
-1.5751923312e+01 5.5000000000e-01
-1.5751923312e+01 5.5100000000e-01
-1.5751923312e+01 5.5200000000e-01
-1.5751923312e+01 5.5300000000e-01
-1.5751923312e+01 5.5400000000e-01
-1.5751923312e+01 5.5500000000e-01
-1.5751923312e+01 5.5600000000e-01
-1.5751923312e+01 5.5700000000e-01
-1.5751923312e+01 5.5800000000e-01
-1.5751923312e+01 5.5900000000e-01
-1.5751923312e+01 5.6000000000e-01
-1.5748682369e+01 5.6100000000e-01
-1.5748682369e+01 5.6200000000e-01
-1.5748682369e+01 5.6300000000e-01
-1.5748682369e+01 5.6400000000e-01
-1.5748682369e+01 5.6500000000e-01
-1.5748682369e+01 5.6600000000e-01
-1.5748682369e+01 5.6700000000e-01
-1.5748682369e+01 5.6800000000e-01
-1.5748682369e+01 5.6900000000e-01
-1.5748682369e+01 5.7000000000e-01
-1.5748682369e+01 5.7100000000e-01
-1.5748682369e+01 5.7200000000e-01
-1.5748682369e+01 5.7300000000e-01
-1.5748682369e+01 5.7400000000e-01
-1.5748682369e+01 5.7500000000e-01
-1.5747943370e+01 5.7600000000e-01
-1.5747943370e+01 5.7700000000e-01
-1.5747943370e+01 5.7800000000e-01
-1.5747943370e+01 5.7900000000e-01
-1.5747943370e+01 5.8000000000e-01
-1.5747943370e+01 5.8100000000e-01
-1.5747943370e+01 5.8200000000e-01
-1.5747943370e+01 5.8300000000e-01
-1.5747943370e+01 5.8400000000e-01
-1.5747943370e+01 5.8500000000e-01
-1.5747450767e+01 5.8600000000e-01
-1.5747450767e+01 5.8700000000e-01
-1.5747450767e+01 5.8800000000e-01
-1.5747450767e+01 5.8900000000e-01
-1.5747450767e+01 5.9000000000e-01
-1.5747450767e+01 5.9100000000e-01
-1.5747450767e+01 5.9200000000e-01
-1.5747450767e+01 5.9300000000e-01
-1.5747450767e+01 5.9400000000e-01
-1.5747450767e+01 5.9500000000e-01
-1.5747450767e+01 5.9600000000e-01
-1.5747450767e+01 5.9700000000e-01
-1.5747450767e+01 5.9800000000e-01
-1.5747450767e+01 5.9900000000e-01
-1.5747450767e+01 6.0000000000e-01
-1.5747450767e+01 6.0100000000e-01
-1.5744293013e+01 6.0200000000e-01
-1.5744293013e+01 6.0300000000e-01
-1.5744293013e+01 6.0400000000e-01
-1.5744293013e+01 6.0500000000e-01
-1.5744293013e+01 6.0600000000e-01
-1.5744293013e+01 6.0700000000e-01
-1.5744293013e+01 6.0800000000e-01
-1.5744293013e+01 6.0900000000e-01
-1.5744293013e+01 6.1000000000e-01
-1.5744293013e+01 6.1100000000e-01
-1.5744293013e+01 6.1200000000e-01
-1.5744293013e+01 6.1300000000e-01
-1.5744293013e+01 6.1400000000e-01
-1.5744293013e+01 6.1500000000e-01
-1.5744293013e+01 6.1600000000e-01
-1.5744293013e+01 6.1700000000e-01
-1.5744293013e+01 6.1800000000e-01
-1.5737949055e+01 6.1900000000e-01
-1.5737949055e+01 6.2000000000e-01
-1.5737949055e+01 6.2100000000e-01
-1.5737949055e+01 6.2200000000e-01
-1.5737949055e+01 6.2300000000e-01
-1.5737949055e+01 6.2400000000e-01
-1.5737949055e+01 6.2500000000e-01
-1.5737949055e+01 6.2600000000e-01
-1.5737949055e+01 6.2700000000e-01
-1.5737949055e+01 6.2800000000e-01
-1.5719277801e+01 6.2900000000e-01
-1.5719277801e+01 6.3000000000e-01
-1.5719277801e+01 6.3100000000e-01
-1.5719277801e+01 6.3200000000e-01
-1.5719277801e+01 6.3300000000e-01
-1.5719277801e+01 6.3400000000e-01
-1.5719277801e+01 6.3500000000e-01
-1.5719277801e+01 6.3600000000e-01
-1.5719277801e+01 6.3700000000e-01
-1.5719277801e+01 6.3800000000e-01
-1.5719277801e+01 6.3900000000e-01
-1.5719277801e+01 6.4000000000e-01
-1.5712187165e+01 6.4100000000e-01
-1.5712187165e+01 6.4200000000e-01
-1.5712187165e+01 6.4300000000e-01
-1.5712187165e+01 6.4400000000e-01
-1.5712187165e+01 6.4500000000e-01
-1.5712187165e+01 6.4600000000e-01
-1.5712187165e+01 6.4700000000e-01
-1.5712187165e+01 6.4800000000e-01
-1.5712187165e+01 6.4900000000e-01
-1.5712187165e+01 6.5000000000e-01
-1.5712187165e+01 6.5100000000e-01
-1.5712187165e+01 6.5200000000e-01
-1.5705126455e+01 6.5300000000e-01
-1.5705126455e+01 6.5400000000e-01
-1.5695330880e+01 6.5500000000e-01
-1.5695330880e+01 6.5600000000e-01
-1.5695330880e+01 6.5700000000e-01
-1.5695330880e+01 6.5800000000e-01
-1.5695330880e+01 6.5900000000e-01
-1.5695330880e+01 6.6000000000e-01
-1.5695330880e+01 6.6100000000e-01
-1.5695330880e+01 6.6200000000e-01
-1.5695330880e+01 6.6300000000e-01
-1.5695330880e+01 6.6400000000e-01
-1.5695330880e+01 6.6500000000e-01
-1.5695330880e+01 6.6600000000e-01
-1.5695330880e+01 6.6700000000e-01
-1.5695330880e+01 6.6800000000e-01
-1.5695330880e+01 6.6900000000e-01
-1.5671797742e+01 6.7000000000e-01
-1.5671797742e+01 6.7100000000e-01
-1.5671797742e+01 6.7200000000e-01
-1.5671797742e+01 6.7300000000e-01
-1.5671797742e+01 6.7400000000e-01
-1.5671797742e+01 6.7500000000e-01
-1.5671797742e+01 6.7600000000e-01
-1.5671797742e+01 6.7700000000e-01
-1.5671797742e+01 6.7800000000e-01
-1.5671797742e+01 6.7900000000e-01
-1.5671797742e+01 6.8000000000e-01
-1.5669109789e+01 6.8100000000e-01
-1.5669109789e+01 6.8200000000e-01
-1.5669109789e+01 6.8300000000e-01
-1.5669109789e+01 6.8400000000e-01
-1.5669109789e+01 6.8500000000e-01
-1.5669109789e+01 6.8600000000e-01
-1.5669109789e+01 6.8700000000e-01
-1.5669109789e+01 6.8800000000e-01
-1.5669109789e+01 6.8900000000e-01
-1.5669109789e+01 6.9000000000e-01
-1.5669109789e+01 6.9100000000e-01
-1.5669109789e+01 6.9200000000e-01
-1.5669109789e+01 6.9300000000e-01
-1.5669109789e+01 6.9400000000e-01
-1.5669109789e+01 6.9500000000e-01
-1.5669109789e+01 6.9600000000e-01
-1.5669109789e+01 6.9700000000e-01
-1.5669109789e+01 6.9800000000e-01
-1.5659938495e+01 6.9900000000e-01
-1.5659938495e+01 7.0000000000e-01
-1.5659938495e+01 7.0100000000e-01
-1.5659938495e+01 7.0200000000e-01
-1.5659938495e+01 7.0300000000e-01
-1.5659938495e+01 7.0400000000e-01
-1.5659938495e+01 7.0500000000e-01
-1.5650937170e+01 7.0600000000e-01
-1.5650937170e+01 7.0700000000e-01
-1.5650937170e+01 7.0800000000e-01
-1.5650937170e+01 7.0900000000e-01
-1.5650937170e+01 7.1000000000e-01
-1.5650937170e+01 7.1100000000e-01
-1.5650937170e+01 7.1200000000e-01
-1.5650937170e+01 7.1300000000e-01
-1.5650937170e+01 7.1400000000e-01
-1.5650937170e+01 7.1500000000e-01
-1.5650937170e+01 7.1600000000e-01
-1.5650937170e+01 7.1700000000e-01
-1.5650937170e+01 7.1800000000e-01
-1.5650937170e+01 7.1900000000e-01
-1.5650937170e+01 7.2000000000e-01
-1.5650937170e+01 7.2100000000e-01
-1.5650937170e+01 7.2200000000e-01
-1.5650937170e+01 7.2300000000e-01
-1.5650937170e+01 7.2400000000e-01
-1.5650937170e+01 7.2500000000e-01
-1.5650937170e+01 7.2600000000e-01
-1.5647925298e+01 7.2700000000e-01
-1.5647925298e+01 7.2800000000e-01
-1.5647925298e+01 7.2900000000e-01
-1.5647925298e+01 7.3000000000e-01
-1.5647925298e+01 7.3100000000e-01
-1.5647925298e+01 7.3200000000e-01
-1.5647925298e+01 7.3300000000e-01
-1.5647925298e+01 7.3400000000e-01
-1.5647925298e+01 7.3500000000e-01
-1.5647925298e+01 7.3600000000e-01
-1.5647925298e+01 7.3700000000e-01
-1.5647925298e+01 7.3800000000e-01
-1.5647925298e+01 7.3900000000e-01
-1.5647925298e+01 7.4000000000e-01
-1.5647925298e+01 7.4100000000e-01
-1.5647925298e+01 7.4200000000e-01
-1.5647925298e+01 7.4300000000e-01
-1.5647925298e+01 7.4400000000e-01
-1.5638786833e+01 7.4500000000e-01
-1.5638786833e+01 7.4600000000e-01
-1.5638786833e+01 7.4700000000e-01
-1.5638786833e+01 7.4800000000e-01
-1.5638786833e+01 7.4900000000e-01
-1.5638786833e+01 7.5000000000e-01
-1.5638786833e+01 7.5100000000e-01
-1.5638786833e+01 7.5200000000e-01
-1.5638786833e+01 7.5300000000e-01
-1.5638786833e+01 7.5400000000e-01
-1.5638786833e+01 7.5500000000e-01
-1.5638786833e+01 7.5600000000e-01
-1.5638786833e+01 7.5700000000e-01
-1.5638786833e+01 7.5800000000e-01
-1.5638254567e+01 7.5900000000e-01
-1.5638254567e+01 7.6000000000e-01
-1.5638254567e+01 7.6100000000e-01
-1.5638254567e+01 7.6200000000e-01
-1.5638254567e+01 7.6300000000e-01
-1.5638254567e+01 7.6400000000e-01
-1.5638254567e+01 7.6500000000e-01
-1.5638254567e+01 7.6600000000e-01
-1.5638254567e+01 7.6700000000e-01
-1.5638254567e+01 7.6800000000e-01
-1.5638254567e+01 7.6900000000e-01
-1.5638254567e+01 7.7000000000e-01
-1.5638254567e+01 7.7100000000e-01
-1.5638254567e+01 7.7200000000e-01
-1.5638254567e+01 7.7300000000e-01
-1.5638254567e+01 7.7400000000e-01
-1.5638254567e+01 7.7500000000e-01
-1.5638254567e+01 7.7600000000e-01
-1.5636568482e+01 7.7700000000e-01
-1.5636568482e+01 7.7800000000e-01
-1.5636568482e+01 7.7900000000e-01
-1.5636568482e+01 7.8000000000e-01
-1.5636568482e+01 7.8100000000e-01
-1.5636568482e+01 7.8200000000e-01
-1.5636568482e+01 7.8300000000e-01
-1.5636568482e+01 7.8400000000e-01
-1.5636568482e+01 7.8500000000e-01
-1.5636568482e+01 7.8600000000e-01
-1.5636568482e+01 7.8700000000e-01
-1.5636568482e+01 7.8800000000e-01
-1.5636568482e+01 7.8900000000e-01
-1.5635203284e+01 7.9000000000e-01
-1.5635203284e+01 7.9100000000e-01
-1.5635203284e+01 7.9200000000e-01
-1.5635203284e+01 7.9300000000e-01
-1.5635203284e+01 7.9400000000e-01
-1.5635203284e+01 7.9500000000e-01
-1.5635203284e+01 7.9600000000e-01
-1.5635203284e+01 7.9700000000e-01
-1.5635203284e+01 7.9800000000e-01
-1.5635203284e+01 7.9900000000e-01
-1.5635203284e+01 8.0000000000e-01
-1.5635203284e+01 8.0100000000e-01
-1.5635203284e+01 8.0200000000e-01
-1.5635203284e+01 8.0300000000e-01
-1.5635203284e+01 8.0400000000e-01
-1.5635203284e+01 8.0500000000e-01
-1.5635203284e+01 8.0600000000e-01
-1.5635203284e+01 8.0700000000e-01
-1.5635203284e+01 8.0800000000e-01
-1.5635203284e+01 8.0900000000e-01
-1.5635170904e+01 8.1000000000e-01
-1.5635170904e+01 8.1100000000e-01
-1.5635170904e+01 8.1200000000e-01
-1.5635170904e+01 8.1300000000e-01
-1.5635170904e+01 8.1400000000e-01
-1.5635170904e+01 8.1500000000e-01
-1.5635170904e+01 8.1600000000e-01
-1.5635170904e+01 8.1700000000e-01
-1.5635170904e+01 8.1800000000e-01
-1.5635170904e+01 8.1900000000e-01
-1.5635170904e+01 8.2000000000e-01
-1.5635170904e+01 8.2100000000e-01
-1.5635170904e+01 8.2200000000e-01
-1.5635170904e+01 8.2300000000e-01
-1.5635170904e+01 8.2400000000e-01
-1.5635170904e+01 8.2500000000e-01
-1.5633800874e+01 8.2600000000e-01
-1.5633800874e+01 8.2700000000e-01
-1.5633800874e+01 8.2800000000e-01
-1.5633800874e+01 8.2900000000e-01
-1.5633800874e+01 8.3000000000e-01
-1.5633800874e+01 8.3100000000e-01
-1.5633800874e+01 8.3200000000e-01
-1.5633800874e+01 8.3300000000e-01
-1.5633800874e+01 8.3400000000e-01
-1.5633800874e+01 8.3500000000e-01
-1.5633800874e+01 8.3600000000e-01
-1.5633800874e+01 8.3700000000e-01
-1.5633800874e+01 8.3800000000e-01
-1.5633800874e+01 8.3900000000e-01
-1.5631674766e+01 8.4000000000e-01
-1.5631674766e+01 8.4100000000e-01
-1.5631674766e+01 8.4200000000e-01
-1.5631674766e+01 8.4300000000e-01
-1.5631674766e+01 8.4400000000e-01
-1.5631674766e+01 8.4500000000e-01
-1.5631674766e+01 8.4600000000e-01
-1.5631674766e+01 8.4700000000e-01
-1.5631674766e+01 8.4800000000e-01
-1.5631674766e+01 8.4900000000e-01
-1.5631674766e+01 8.5000000000e-01
-1.5631674766e+01 8.5100000000e-01
-1.5621976490e+01 8.5200000000e-01
-1.5621976490e+01 8.5300000000e-01
-1.5621976490e+01 8.5400000000e-01
-1.5621976490e+01 8.5500000000e-01
-1.5621976490e+01 8.5600000000e-01
-1.5621976490e+01 8.5700000000e-01
-1.5621976490e+01 8.5800000000e-01
-1.5621976490e+01 8.5900000000e-01
-1.5621976490e+01 8.6000000000e-01
-1.5621976490e+01 8.6100000000e-01
-1.5619280465e+01 8.6200000000e-01
-1.5619280465e+01 8.6300000000e-01
-1.5619280465e+01 8.6400000000e-01
-1.5619280465e+01 8.6500000000e-01
-1.5619280465e+01 8.6600000000e-01
-1.5619280465e+01 8.6700000000e-01
-1.5619280465e+01 8.6800000000e-01
-1.5619280465e+01 8.6900000000e-01
-1.5619280465e+01 8.7000000000e-01
-1.5619280465e+01 8.7100000000e-01
-1.5619280465e+01 8.7200000000e-01
-1.5619280465e+01 8.7300000000e-01
-1.5619280465e+01 8.7400000000e-01
-1.5619280465e+01 8.7500000000e-01
-1.5619280465e+01 8.7600000000e-01
-1.5619280465e+01 8.7700000000e-01
-1.5619280465e+01 8.7800000000e-01
-1.5619280465e+01 8.7900000000e-01
-1.5619280465e+01 8.8000000000e-01
-1.5619280465e+01 8.8100000000e-01
-1.5619280465e+01 8.8200000000e-01
-1.5619280465e+01 8.8300000000e-01
-1.5619280465e+01 8.8400000000e-01
-1.5619280465e+01 8.8500000000e-01
-1.5618941936e+01 8.8600000000e-01
-1.5618941936e+01 8.8700000000e-01
-1.5618941936e+01 8.8800000000e-01
-1.5618941936e+01 8.8900000000e-01
-1.5618941936e+01 8.9000000000e-01
-1.5618941936e+01 8.9100000000e-01
-1.5618941936e+01 8.9200000000e-01
-1.5618199784e+01 8.9300000000e-01
-1.5618199784e+01 8.9400000000e-01
-1.5618199784e+01 8.9500000000e-01
-1.5618199784e+01 8.9600000000e-01
-1.5618199784e+01 8.9700000000e-01
-1.5618199784e+01 8.9800000000e-01
-1.5618199784e+01 8.9900000000e-01
-1.5618199784e+01 9.0000000000e-01
-1.5618199784e+01 9.0100000000e-01
-1.5618199784e+01 9.0200000000e-01
-1.5618199784e+01 9.0300000000e-01
-1.5618199784e+01 9.0400000000e-01
-1.5613440385e+01 9.0500000000e-01
-1.5613440385e+01 9.0600000000e-01
-1.5613440385e+01 9.0700000000e-01
-1.5613440385e+01 9.0800000000e-01
-1.5613440385e+01 9.0900000000e-01
-1.5613440385e+01 9.1000000000e-01
-1.5613440385e+01 9.1100000000e-01
-1.5613440385e+01 9.1200000000e-01
-1.5613440385e+01 9.1300000000e-01
-1.5613440385e+01 9.1400000000e-01
-1.5613440385e+01 9.1500000000e-01
-1.5613440385e+01 9.1600000000e-01
-1.5613440385e+01 9.1700000000e-01
-1.5613440385e+01 9.1800000000e-01
-1.5613440385e+01 9.1900000000e-01
-1.5613440385e+01 9.2000000000e-01
-1.5613440385e+01 9.2100000000e-01
-1.5613440385e+01 9.2200000000e-01
-1.5613440385e+01 9.2300000000e-01
-1.5613440385e+01 9.2400000000e-01
-1.5613440385e+01 9.2500000000e-01
-1.5597797276e+01 9.2600000000e-01
-1.5597797276e+01 9.2700000000e-01
-1.5597797276e+01 9.2800000000e-01
-1.5597797276e+01 9.2900000000e-01
-1.5597797276e+01 9.3000000000e-01
-1.5597797276e+01 9.3100000000e-01
-1.5597797276e+01 9.3200000000e-01
-1.5597797276e+01 9.3300000000e-01
-1.5597797276e+01 9.3400000000e-01
-1.5597797276e+01 9.3500000000e-01
-1.5597797276e+01 9.3600000000e-01
-1.5597797276e+01 9.3700000000e-01
-1.5597797276e+01 9.3800000000e-01
-1.5597797276e+01 9.3900000000e-01
-1.5597797276e+01 9.4000000000e-01
-1.5597797276e+01 9.4100000000e-01
-1.5592519587e+01 9.4200000000e-01
-1.5592519587e+01 9.4300000000e-01
-1.5592519587e+01 9.4400000000e-01
-1.5592519587e+01 9.4500000000e-01
-1.5592519587e+01 9.4600000000e-01
-1.5592519587e+01 9.4700000000e-01
-1.5592519587e+01 9.4800000000e-01
-1.5592519587e+01 9.4900000000e-01
-1.5592519587e+01 9.5000000000e-01
-1.5592519587e+01 9.5100000000e-01
-1.5592519587e+01 9.5200000000e-01
-1.5592519587e+01 9.5300000000e-01
-1.5592519587e+01 9.5400000000e-01
-1.5592519587e+01 9.5500000000e-01
-1.5592519587e+01 9.5600000000e-01
-1.5592519587e+01 9.5700000000e-01
-1.5592519587e+01 9.5800000000e-01
-1.5592519587e+01 9.5900000000e-01
-1.5569274577e+01 9.6000000000e-01
-1.5569274577e+01 9.6100000000e-01
-1.5569274577e+01 9.6200000000e-01
-1.5569274577e+01 9.6300000000e-01
-1.5569274577e+01 9.6400000000e-01
-1.5569274577e+01 9.6500000000e-01
-1.5569274577e+01 9.6600000000e-01
-1.5569274577e+01 9.6700000000e-01
-1.5569274577e+01 9.6800000000e-01
-1.5569274577e+01 9.6900000000e-01
-1.5569274577e+01 9.7000000000e-01
-1.5569274577e+01 9.7100000000e-01
-1.5569274577e+01 9.7200000000e-01
-1.5569274577e+01 9.7300000000e-01
-1.5569274577e+01 9.7400000000e-01
-1.5569274577e+01 9.7500000000e-01
-1.5569274577e+01 9.7600000000e-01
-1.5569274577e+01 9.7700000000e-01
-1.5569274577e+01 9.7800000000e-01
-1.5569274577e+01 9.7900000000e-01
-1.5569274577e+01 9.8000000000e-01
-1.5569274577e+01 9.8100000000e-01
-1.5569274577e+01 9.8200000000e-01
-1.5569274577e+01 9.8300000000e-01
-1.5553948922e+01 9.8400000000e-01
-1.5553948922e+01 9.8500000000e-01
-1.5553948922e+01 9.8600000000e-01
-1.5553948922e+01 9.8700000000e-01
-1.5553948922e+01 9.8800000000e-01
-1.5553948922e+01 9.8900000000e-01
-1.5553948922e+01 9.9000000000e-01
-1.5553948922e+01 9.9100000000e-01
-1.5553948922e+01 9.9200000000e-01
-1.5553948922e+01 9.9300000000e-01
-1.5553948922e+01 9.9400000000e-01
-1.5553948922e+01 9.9500000000e-01
-1.5553948922e+01 9.9600000000e-01
-1.5553948922e+01 9.9700000000e-01
-1.5553948922e+01 9.9800000000e-01
-1.5553948922e+01 9.9900000000e-01
-1.5553948922e+01 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_2941154F038_S3_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-9.3191582087e+00 1.0000000000e-03
-9.3068291557e+00 2.0000000000e-03
-9.1970648850e+00 3.0000000000e-03
-9.1348601395e+00 4.0000000000e-03
-9.1348601395e+00 5.0000000000e-03
-9.1202118686e+00 6.0000000000e-03
-8.9824716077e+00 7.0000000000e-03
-8.9740594393e+00 8.0000000000e-03
-8.9574292929e+00 9.0000000000e-03
-8.9131294157e+00 1.0000000000e-02
-8.8958147499e+00 1.1000000000e-02
-8.7066132678e+00 1.2000000000e-02
-8.6108370961e+00 1.3000000000e-02
-8.5295400266e+00 1.4000000000e-02
-8.5129264929e+00 1.5000000000e-02
-8.3675656399e+00 1.6000000000e-02
-8.3364504915e+00 1.7000000000e-02
-8.2146082664e+00 1.8000000000e-02
-8.2020933186e+00 1.9000000000e-02
-8.0007030861e+00 2.0000000000e-02
-7.9840325595e+00 2.1000000000e-02
-7.9215374678e+00 2.2000000000e-02
-7.9100452637e+00 2.3000000000e-02
-7.8034990913e+00 2.4000000000e-02
-7.5235947616e+00 2.5000000000e-02
-7.3259271890e+00 2.6000000000e-02
-7.2862787355e+00 2.7000000000e-02
-7.1552869067e+00 2.8000000000e-02
-6.8012251492e+00 2.9000000000e-02
-6.7565178563e+00 3.0000000000e-02
-6.7159108382e+00 3.1000000000e-02
-6.6288867004e+00 3.2000000000e-02
-5.8364419527e+00 3.3000000000e-02
-5.8214593426e+00 3.4000000000e-02
-5.7899633691e+00 3.5000000000e-02
-5.6659889279e+00 3.6000000000e-02
-5.6639809334e+00 3.7000000000e-02
-5.6627619715e+00 3.8000000000e-02
-5.5681653196e+00 3.9000000000e-02
-5.4730266215e+00 4.0000000000e-02
-5.4257606689e+00 4.1000000000e-02
-5.0022772053e+00 4.2000000000e-02
-4.8540414997e+00 4.3000000000e-02
-4.8194524525e+00 4.4000000000e-02
-4.7185812011e+00 4.5000000000e-02
-4.6864448618e+00 4.6000000000e-02
-4.6846275772e+00 4.7000000000e-02
-4.6565063694e+00 4.8000000000e-02
-4.6155581490e+00 4.9000000000e-02
-4.1869897264e+00 5.0000000000e-02
-4.1472312799e+00 5.1000000000e-02
-3.7878045191e+00 5.2000000000e-02
-3.7447479866e+00 5.3000000000e-02
-3.4389302122e+00 5.4000000000e-02
-3.4117422703e+00 5.5000000000e-02
-3.0985194431e+00 5.6000000000e-02
-3.0745015088e+00 5.7000000000e-02
-3.0736953005e+00 5.8000000000e-02
-3.0512669515e+00 5.9000000000e-02
-2.7901997097e+00 6.0000000000e-02
-2.6735976055e+00 6.1000000000e-02
-2.5645847840e+00 6.2000000000e-02
-2.4144292074e+00 6.3000000000e-02
-2.3856283394e+00 6.4000000000e-02
-2.3460392621e+00 6.5000000000e-02
-1.1381934419e+00 6.6000000000e-02
-8.9090239727e-01 6.7000000000e-02
-7.8489139960e-01 6.8000000000e-02
-7.7224857198e-01 6.9000000000e-02
-6.2497270196e-01 7.0000000000e-02
2.0801601454e-01 7.1000000000e-02
3.4396090029e-01 7.2000000000e-02
3.7090057488e-01 7.3000000000e-02
3.8545310245e-01 7.4000000000e-02
3.9432916656e-01 7.5000000000e-02
4.0070131409e-01 7.6000000000e-02
4.0503152651e-01 7.7000000000e-02
4.0521038902e-01 7.8000000000e-02
4.1746907602e-01 7.9000000000e-02
4.5184799169e-01 8.0000000000e-02
4.6372889266e-01 8.1000000000e-02
7.8795167826e-01 8.2000000000e-02
9.6509996674e-01 8.3000000000e-02
1.0258279831e+00 8.4000000000e-02
1.5568917347e+00 8.5000000000e-02
1.5944565169e+00 8.6000000000e-02
1.5965142272e+00 8.7000000000e-02
1.6042077930e+00 8.8000000000e-02
1.6909147133e+00 8.9000000000e-02
1.7010322844e+00 9.0000000000e-02
1.7194001244e+00 9.1000000000e-02
1.7285175861e+00 9.2000000000e-02
1.7354275275e+00 9.3000000000e-02
1.7421548245e+00 9.4000000000e-02
1.7446605733e+00 9.5000000000e-02
1.7541650759e+00 9.6000000000e-02
1.7583379462e+00 9.7000000000e-02
1.7668534243e+00 9.8000000000e-02
1.7762719646e+00 9.9000000000e-02
1.7819828525e+00 1.0000000000e-01
1.7870113069e+00 1.0100000000e-01
1.7870888925e+00 1.0200000000e-01
1.7995656000e+00 1.0300000000e-01
1.8299933801e+00 1.0400000000e-01
1.8531925781e+00 1.0500000000e-01
1.8920111094e+00 1.0600000000e-01
1.9100372967e+00 1.0700000000e-01
1.9146532137e+00 1.0800000000e-01
1.9239471909e+00 1.0900000000e-01
1.9285432163e+00 1.1000000000e-01
1.9388942295e+00 1.1100000000e-01
1.9500231694e+00 1.1200000000e-01
1.9658284677e+00 1.1300000000e-01
1.9809577482e+00 1.1400000000e-01
1.9834814039e+00 1.1500000000e-01
1.9837431825e+00 1.1600000000e-01
1.9894677508e+00 1.1700000000e-01
1.9907652753e+00 1.1800000000e-01
2.0068183046e+00 1.1900000000e-01
2.0165890482e+00 1.2000000000e-01
2.0238932044e+00 1.2100000000e-01
2.0250799949e+00 1.2200000000e-01
2.0327317822e+00 1.2300000000e-01
2.0330377182e+00 1.2400000000e-01
2.0388746150e+00 1.2500000000e-01
2.0416028895e+00 1.2600000000e-01
2.0546497501e+00 1.2700000000e-01
2.0727924865e+00 1.2800000000e-01
2.0756915615e+00 1.2900000000e-01
2.0992562788e+00 1.3000000000e-01
2.1250482429e+00 1.3100000000e-01
2.1400669645e+00 1.3200000000e-01
2.1643588229e+00 1.3300000000e-01
2.1763033917e+00 1.3400000000e-01
2.1776403565e+00 1.3500000000e-01
2.1793079459e+00 1.3600000000e-01
2.1921094826e+00 1.3700000000e-01
2.2120970170e+00 1.3800000000e-01
2.2586409132e+00 1.3900000000e-01
2.2600346768e+00 1.4000000000e-01
2.2954050576e+00 1.4100000000e-01
2.2990271628e+00 1.4200000000e-01
2.3069458987e+00 1.4300000000e-01
2.3156678410e+00 1.4400000000e-01
2.3157481345e+00 1.4500000000e-01
2.3184748762e+00 1.4600000000e-01
2.3243865303e+00 1.4700000000e-01
2.3260976158e+00 1.4800000000e-01
2.3275893043e+00 1.4900000000e-01
2.3276558418e+00 1.5000000000e-01
2.3460528195e+00 1.5100000000e-01
2.3480728588e+00 1.5200000000e-01
2.3480728588e+00 1.5300000000e-01
2.3563110135e+00 1.5400000000e-01
2.3583854705e+00 1.5500000000e-01
2.3630608727e+00 1.5600000000e-01
2.3630608727e+00 1.5700000000e-01
2.3733007271e+00 1.5800000000e-01
2.3771426165e+00 1.5900000000e-01
2.3883666137e+00 1.6000000000e-01
2.3897995410e+00 1.6100000000e-01
2.3918242787e+00 1.6200000000e-01
2.3918917554e+00 1.6300000000e-01
2.3975453579e+00 1.6400000000e-01
2.3985089382e+00 1.6500000000e-01
2.3995417193e+00 1.6600000000e-01
2.4047413757e+00 1.6700000000e-01
2.4057007374e+00 1.6800000000e-01
2.4094481673e+00 1.6900000000e-01
2.4120361600e+00 1.7000000000e-01
2.4159441074e+00 1.7100000000e-01
2.4159441074e+00 1.7200000000e-01
2.4160093838e+00 1.7300000000e-01
2.4316775441e+00 1.7400000000e-01
2.4317356097e+00 1.7500000000e-01
2.4356702073e+00 1.7600000000e-01
2.4426917293e+00 1.7700000000e-01
2.4472086555e+00 1.7800000000e-01
2.4514900328e+00 1.7900000000e-01
2.4594143145e+00 1.8000000000e-01
2.4654105189e+00 1.8100000000e-01
2.4682464807e+00 1.8200000000e-01
2.4695585514e+00 1.8300000000e-01
2.4745717625e+00 1.8400000000e-01
2.4793004090e+00 1.8500000000e-01
2.4823076544e+00 1.8600000000e-01
2.4884257800e+00 1.8700000000e-01
2.4889215368e+00 1.8800000000e-01
2.4901575908e+00 1.8900000000e-01
2.4957430686e+00 1.9000000000e-01
2.4981206761e+00 1.9100000000e-01
2.5041456938e+00 1.9200000000e-01
2.5208834395e+00 1.9300000000e-01
2.5255609646e+00 1.9400000000e-01
2.5322249427e+00 1.9500000000e-01
2.5336372242e+00 1.9600000000e-01
2.5360593610e+00 1.9700000000e-01
2.5402926869e+00 1.9800000000e-01
2.5419522185e+00 1.9900000000e-01
2.5430881924e+00 2.0000000000e-01
2.5531055671e+00 2.0100000000e-01
2.5565700873e+00 2.0200000000e-01
2.5617429808e+00 2.0300000000e-01
2.5621032858e+00 2.0400000000e-01
2.5645229422e+00 2.0500000000e-01
2.5645229422e+00 2.0600000000e-01
2.5669895723e+00 2.0700000000e-01
2.5688480032e+00 2.0800000000e-01
2.5736336675e+00 2.0900000000e-01
2.5759943117e+00 2.1000000000e-01
2.5777438925e+00 2.1100000000e-01
2.5783172033e+00 2.1200000000e-01
2.5814032095e+00 2.1300000000e-01
2.5838102316e+00 2.1400000000e-01
2.5884935905e+00 2.1500000000e-01
2.5914217361e+00 2.1600000000e-01
2.5947242278e+00 2.1700000000e-01
2.6055725861e+00 2.1800000000e-01
2.6126394167e+00 2.1900000000e-01
2.6131530053e+00 2.2000000000e-01
2.6421313341e+00 2.2100000000e-01
2.6454732946e+00 2.2200000000e-01
2.6481989732e+00 2.2300000000e-01
2.6574380254e+00 2.2400000000e-01
2.6582764541e+00 2.2500000000e-01
2.6591537400e+00 2.2600000000e-01
2.6606909024e+00 2.2700000000e-01
2.6625381992e+00 2.2800000000e-01
2.6631659283e+00 2.2900000000e-01
2.6665312855e+00 2.3000000000e-01
2.6675923917e+00 2.3100000000e-01
2.6679625563e+00 2.3200000000e-01
2.6686127689e+00 2.3300000000e-01
2.6697845662e+00 2.3400000000e-01
2.6705826122e+00 2.3500000000e-01
2.6711442450e+00 2.3600000000e-01
2.6721415435e+00 2.3700000000e-01
2.6734718800e+00 2.3800000000e-01
2.6739751322e+00 2.3900000000e-01
2.6772314353e+00 2.4000000000e-01
2.6818583961e+00 2.4100000000e-01
2.6868463550e+00 2.4200000000e-01
2.6908210128e+00 2.4300000000e-01
2.6909860607e+00 2.4400000000e-01
2.6910976617e+00 2.4500000000e-01
2.6947687493e+00 2.4600000000e-01
2.7014903504e+00 2.4700000000e-01
2.7056652883e+00 2.4800000000e-01
2.7077787258e+00 2.4900000000e-01
2.7105229977e+00 2.5000000000e-01
2.7113198433e+00 2.5100000000e-01
2.7208278094e+00 2.5200000000e-01
2.7232474598e+00 2.5300000000e-01
2.7237072606e+00 2.5400000000e-01
2.7268761686e+00 2.5500000000e-01
2.7274310770e+00 2.5600000000e-01
2.7307788401e+00 2.5700000000e-01
2.7318580672e+00 2.5800000000e-01
2.7367849856e+00 2.5900000000e-01
2.7378199538e+00 2.6000000000e-01
2.7380590177e+00 2.6100000000e-01
2.7390919322e+00 2.6200000000e-01
2.7413035967e+00 2.6300000000e-01
2.7420472101e+00 2.6400000000e-01
2.7448852841e+00 2.6500000000e-01
2.7456140141e+00 2.6600000000e-01
2.7477849246e+00 2.6700000000e-01
2.7486703141e+00 2.6800000000e-01
2.7488269874e+00 2.6900000000e-01
2.7490501758e+00 2.7000000000e-01
2.7521792576e+00 2.7100000000e-01
2.7532423571e+00 2.7200000000e-01
2.7533594983e+00 2.7300000000e-01
2.7539527940e+00 2.7400000000e-01
2.7553523331e+00 2.7500000000e-01
2.7559362846e+00 2.7600000000e-01
2.7570424860e+00 2.7700000000e-01
2.7571835526e+00 2.7800000000e-01
2.7576096266e+00 2.7900000000e-01
2.7577897917e+00 2.8000000000e-01
2.7613028952e+00 2.8100000000e-01
2.7641291358e+00 2.8200000000e-01
2.7680134467e+00 2.8300000000e-01
2.7684402548e+00 2.8400000000e-01
2.7697821177e+00 2.8500000000e-01
2.7701276340e+00 2.8600000000e-01
2.7705840606e+00 2.8700000000e-01
2.7730546646e+00 2.8800000000e-01
2.7738508894e+00 2.8900000000e-01
2.7743534366e+00 2.9000000000e-01
2.7747647253e+00 2.9100000000e-01
2.7753920111e+00 2.9200000000e-01
2.7784313677e+00 2.9300000000e-01
2.7788118887e+00 2.9400000000e-01
2.7807515324e+00 2.9500000000e-01
2.7818297594e+00 2.9600000000e-01
2.7822490768e+00 2.9700000000e-01
2.7824623813e+00 2.9800000000e-01
2.7833193342e+00 2.9900000000e-01
2.7847035627e+00 3.0000000000e-01
2.7866855054e+00 3.0100000000e-01
2.7866974256e+00 3.0200000000e-01
2.7898274244e+00 3.0300000000e-01
2.7901712984e+00 3.0400000000e-01
2.7913291531e+00 3.0500000000e-01
2.7916444196e+00 3.0600000000e-01
2.7939113940e+00 3.0700000000e-01
2.7959775762e+00 3.0800000000e-01
2.7982402708e+00 3.0900000000e-01
2.7986117477e+00 3.1000000000e-01
2.7987199255e+00 3.1100000000e-01
2.7989606130e+00 3.1200000000e-01
2.7990195614e+00 3.1300000000e-01
2.8031990550e+00 3.1400000000e-01
2.8050547513e+00 3.1500000000e-01
2.8054936037e+00 3.1600000000e-01
2.8064193771e+00 3.1700000000e-01
2.8070973369e+00 3.1800000000e-01
2.8075185056e+00 3.1900000000e-01
2.8075255361e+00 3.2000000000e-01
2.8094753751e+00 3.2100000000e-01
2.8095588970e+00 3.2200000000e-01
2.8111244227e+00 3.2300000000e-01
2.8121004958e+00 3.2400000000e-01
2.8130732236e+00 3.2500000000e-01
2.8149215936e+00 3.2600000000e-01
2.8172540298e+00 3.2700000000e-01
2.8180449892e+00 3.2800000000e-01
2.8191633490e+00 3.2900000000e-01
2.8197073704e+00 3.3000000000e-01
2.8197571935e+00 3.3100000000e-01
2.8198534101e+00 3.3200000000e-01
2.8216059528e+00 3.3300000000e-01
2.8221621374e+00 3.3400000000e-01
2.8222994201e+00 3.3500000000e-01
2.8223190010e+00 3.3600000000e-01
2.8243173448e+00 3.3700000000e-01
2.8246454412e+00 3.3800000000e-01
2.8250262159e+00 3.3900000000e-01
2.8250920726e+00 3.4000000000e-01
2.8255615607e+00 3.4100000000e-01
2.8259228876e+00 3.4200000000e-01
2.8263318152e+00 3.4300000000e-01
2.8264420016e+00 3.4400000000e-01
2.8265397299e+00 3.4500000000e-01
2.8269177252e+00 3.4600000000e-01
2.8282202739e+00 3.4700000000e-01
2.8288412813e+00 3.4800000000e-01
2.8288903165e+00 3.4900000000e-01
2.8304161091e+00 3.5000000000e-01
2.8309964777e+00 3.5100000000e-01
2.8309964777e+00 3.5200000000e-01
2.8314374888e+00 3.5300000000e-01
2.8315332281e+00 3.5400000000e-01
2.8318098372e+00 3.5500000000e-01
2.8318927154e+00 3.5600000000e-01
2.8323305532e+00 3.5700000000e-01
2.8330263114e+00 3.5800000000e-01
2.8339019773e+00 3.5900000000e-01
2.8351853834e+00 3.6000000000e-01
2.8366380762e+00 3.6100000000e-01
2.8371700046e+00 3.6200000000e-01
2.8373499385e+00 3.6300000000e-01
2.8373761075e+00 3.6400000000e-01
2.8375391094e+00 3.6500000000e-01
2.8388064459e+00 3.6600000000e-01
2.8390240139e+00 3.6700000000e-01
2.8395886821e+00 3.6800000000e-01
2.8396074760e+00 3.6900000000e-01
2.8398143929e+00 3.7000000000e-01
2.8405279783e+00 3.7100000000e-01
2.8421791652e+00 3.7200000000e-01
2.8421982089e+00 3.7300000000e-01
2.8424564847e+00 3.7400000000e-01
2.8431839633e+00 3.7500000000e-01
2.8436355474e+00 3.7600000000e-01
2.8440575934e+00 3.7700000000e-01
2.8451650165e+00 3.7800000000e-01
2.8457113727e+00 3.7900000000e-01
2.8462469177e+00 3.8000000000e-01
2.8464589086e+00 3.8100000000e-01
2.8465654333e+00 3.8200000000e-01
2.8471964890e+00 3.8300000000e-01
2.8472885307e+00 3.8400000000e-01
2.8474524440e+00 3.8500000000e-01
2.8476097969e+00 3.8600000000e-01
2.8480555358e+00 3.8700000000e-01
2.8482245518e+00 3.8800000000e-01
2.8485664179e+00 3.8900000000e-01
2.8487159142e+00 3.9000000000e-01
2.8494233681e+00 3.9100000000e-01
2.8504000698e+00 3.9200000000e-01
2.8511497192e+00 3.9300000000e-01
2.8512556563e+00 3.9400000000e-01
2.8516524876e+00 3.9500000000e-01
2.8517258567e+00 3.9600000000e-01
2.8517464631e+00 3.9700000000e-01
2.8525771908e+00 3.9800000000e-01
2.8530450505e+00 3.9900000000e-01
2.8531498186e+00 4.0000000000e-01
2.8552576275e+00 4.0100000000e-01
2.8560099527e+00 4.0200000000e-01
2.8565563719e+00 4.0300000000e-01
2.8572645744e+00 4.0400000000e-01
2.8575102819e+00 4.0500000000e-01
2.8577343090e+00 4.0600000000e-01
2.8579949653e+00 4.0700000000e-01
2.8582337847e+00 4.0800000000e-01
2.8583421403e+00 4.0900000000e-01
2.8589059256e+00 4.1000000000e-01
2.8590302044e+00 4.1100000000e-01
2.8591564825e+00 4.1200000000e-01
2.8597139966e+00 4.1300000000e-01
2.8598199665e+00 4.1400000000e-01
2.8598630737e+00 4.1500000000e-01
2.8612439804e+00 4.1600000000e-01
2.8612641416e+00 4.1700000000e-01
2.8617564255e+00 4.1800000000e-01
2.8618867962e+00 4.1900000000e-01
2.8622381361e+00 4.2000000000e-01
2.8624408801e+00 4.2100000000e-01
2.8633335647e+00 4.2200000000e-01
2.8634553212e+00 4.2300000000e-01
2.8637732422e+00 4.2400000000e-01
2.8639432168e+00 4.2500000000e-01
2.8652795482e+00 4.2600000000e-01
2.8655322630e+00 4.2700000000e-01
2.8657670856e+00 4.2800000000e-01
2.8657744627e+00 4.2900000000e-01
2.8660184102e+00 4.3000000000e-01
2.8662781231e+00 4.3100000000e-01
2.8663454897e+00 4.3200000000e-01
2.8675251963e+00 4.3300000000e-01
2.8675675499e+00 4.3400000000e-01
2.8677706114e+00 4.3500000000e-01
2.8680795187e+00 4.3600000000e-01
2.8682939452e+00 4.3700000000e-01
2.8683602192e+00 4.3800000000e-01
2.8686621445e+00 4.3900000000e-01
2.8694342080e+00 4.4000000000e-01
2.8694419985e+00 4.4100000000e-01
2.8696214590e+00 4.4200000000e-01
2.8699012594e+00 4.4300000000e-01
2.8699286226e+00 4.4400000000e-01
2.8705252892e+00 4.4500000000e-01
2.8706423732e+00 4.4600000000e-01
2.8707569204e+00 4.4700000000e-01
2.8714871760e+00 4.4800000000e-01
2.8719746576e+00 4.4900000000e-01
2.8721720458e+00 4.5000000000e-01
2.8724776838e+00 4.5100000000e-01
2.8729092320e+00 4.5200000000e-01
2.8729788939e+00 4.5300000000e-01
2.8731814065e+00 4.5400000000e-01
2.8737769162e+00 4.5500000000e-01
2.8742689420e+00 4.5600000000e-01
2.8745268604e+00 4.5700000000e-01
2.8745808445e+00 4.5800000000e-01
2.8747713379e+00 4.5900000000e-01
2.8751911094e+00 4.6000000000e-01
2.8755232141e+00 4.6100000000e-01
2.8756635757e+00 4.6200000000e-01
2.8759273003e+00 4.6300000000e-01
2.8760628998e+00 4.6400000000e-01
2.8769458799e+00 4.6500000000e-01
2.8771246858e+00 4.6600000000e-01
2.8772858972e+00 4.6700000000e-01
2.8775260865e+00 4.6800000000e-01
2.8779861733e+00 4.6900000000e-01
2.8781500842e+00 4.7000000000e-01
2.8786578032e+00 4.7100000000e-01
2.8787541565e+00 4.7200000000e-01
2.8790181042e+00 4.7300000000e-01
2.8790933350e+00 4.7400000000e-01
2.8791467432e+00 4.7500000000e-01
2.8795609244e+00 4.7600000000e-01
2.8800381279e+00 4.7700000000e-01
2.8805100024e+00 4.7800000000e-01
2.8806965073e+00 4.7900000000e-01
2.8808991989e+00 4.8000000000e-01
2.8809855271e+00 4.8100000000e-01
2.8819897757e+00 4.8200000000e-01
2.8819952136e+00 4.8300000000e-01
2.8819952136e+00 4.8400000000e-01
2.8820046923e+00 4.8500000000e-01
2.8823563906e+00 4.8600000000e-01
2.8823695266e+00 4.8700000000e-01
2.8825776129e+00 4.8800000000e-01
2.8840438183e+00 4.8900000000e-01
2.8841789385e+00 4.9000000000e-01
2.8844482175e+00 4.9100000000e-01
2.8846575279e+00 4.9200000000e-01
2.8847676357e+00 4.9300000000e-01
2.8848100432e+00 4.9400000000e-01
2.8848831631e+00 4.9500000000e-01
2.8854032723e+00 4.9600000000e-01
2.8857123140e+00 4.9700000000e-01
2.8866164583e+00 4.9800000000e-01
2.8867622013e+00 4.9900000000e-01
2.8871717928e+00 5.0000000000e-01
2.8873049796e+00 5.0100000000e-01
2.8876690513e+00 5.0200000000e-01
2.8880396686e+00 5.0300000000e-01
2.8881767305e+00 5.0400000000e-01
2.8882195742e+00 5.0500000000e-01
2.8886111915e+00 5.0600000000e-01
2.8899306997e+00 5.0700000000e-01
2.8900765003e+00 5.0800000000e-01
2.8901260551e+00 5.0900000000e-01
2.8908186212e+00 5.1000000000e-01
2.8908650778e+00 5.1100000000e-01
2.8908736686e+00 5.1200000000e-01
2.8918103568e+00 5.1300000000e-01
2.8922619611e+00 5.1400000000e-01
2.8923054706e+00 5.1500000000e-01
2.8925748599e+00 5.1600000000e-01
2.8926451601e+00 5.1700000000e-01
2.8926750650e+00 5.1800000000e-01
2.8934097418e+00 5.1900000000e-01
2.8934229722e+00 5.2000000000e-01
2.8938226030e+00 5.2100000000e-01
2.8940137296e+00 5.2200000000e-01
2.8946402730e+00 5.2300000000e-01
2.8948953764e+00 5.2400000000e-01
2.8949411082e+00 5.2500000000e-01
2.8952284907e+00 5.2600000000e-01
2.8954221817e+00 5.2700000000e-01
2.8957786509e+00 5.2800000000e-01
2.8969174814e+00 5.2900000000e-01
2.8970136442e+00 5.3000000000e-01
2.8972817877e+00 5.3100000000e-01
2.8974505846e+00 5.3200000000e-01
2.8977582189e+00 5.3300000000e-01
2.8977787407e+00 5.3400000000e-01
2.8978361220e+00 5.3500000000e-01
2.8984872203e+00 5.3600000000e-01
2.8986438640e+00 5.3700000000e-01
2.8990766648e+00 5.3800000000e-01
2.8993798557e+00 5.3900000000e-01
2.8995188910e+00 5.4000000000e-01
2.8997201711e+00 5.4100000000e-01
2.8997716331e+00 5.4200000000e-01
2.8997716331e+00 5.4300000000e-01
2.9007750064e+00 5.4400000000e-01
2.9008863134e+00 5.4500000000e-01
2.9009834913e+00 5.4600000000e-01
2.9010741489e+00 5.4700000000e-01
2.9016170962e+00 5.4800000000e-01
2.9016817337e+00 5.4900000000e-01
2.9017204130e+00 5.5000000000e-01
2.9022181119e+00 5.5100000000e-01
2.9028058299e+00 5.5200000000e-01
2.9032119012e+00 5.5300000000e-01
2.9038421317e+00 5.5400000000e-01
2.9042481537e+00 5.5500000000e-01
2.9043252413e+00 5.5600000000e-01
2.9043560331e+00 5.5700000000e-01
2.9044606855e+00 5.5800000000e-01
2.9045454898e+00 5.5900000000e-01
2.9045581527e+00 5.6000000000e-01
2.9048565531e+00 5.6100000000e-01
2.9051938115e+00 5.6200000000e-01
2.9055197051e+00 5.6300000000e-01
2.9060129559e+00 5.6400000000e-01
2.9060213771e+00 5.6500000000e-01
2.9062592952e+00 5.6600000000e-01
2.9064942997e+00 5.6700000000e-01
2.9068469146e+00 5.6800000000e-01
2.9070021141e+00 5.6900000000e-01
2.9085168078e+00 5.7000000000e-01
2.9085907759e+00 5.7100000000e-01
2.9086650227e+00 5.7200000000e-01
2.9092052670e+00 5.7300000000e-01
2.9093493884e+00 5.7400000000e-01
2.9098737663e+00 5.7500000000e-01
2.9100779503e+00 5.7600000000e-01
2.9101702467e+00 5.7700000000e-01
2.9108784155e+00 5.7800000000e-01
2.9109067155e+00 5.7900000000e-01
2.9109368024e+00 5.8000000000e-01
2.9109921018e+00 5.8100000000e-01
2.9110510144e+00 5.8200000000e-01
2.9112369505e+00 5.8300000000e-01
2.9117651134e+00 5.8400000000e-01
2.9120231340e+00 5.8500000000e-01
2.9121023861e+00 5.8600000000e-01
2.9122360691e+00 5.8700000000e-01
2.9124065334e+00 5.8800000000e-01
2.9125110321e+00 5.8900000000e-01
2.9131552596e+00 5.9000000000e-01
2.9136798669e+00 5.9100000000e-01
2.9137029129e+00 5.9200000000e-01
2.9137763406e+00 5.9300000000e-01
2.9140124365e+00 5.9400000000e-01
2.9142614474e+00 5.9500000000e-01
2.9144903987e+00 5.9600000000e-01
2.9146505254e+00 5.9700000000e-01
2.9147606993e+00 5.9800000000e-01
2.9151713634e+00 5.9900000000e-01
2.9153157101e+00 6.0000000000e-01
2.9155161196e+00 6.0100000000e-01
2.9157838655e+00 6.0200000000e-01
2.9159945680e+00 6.0300000000e-01
2.9160151518e+00 6.0400000000e-01
2.9162268478e+00 6.0500000000e-01
2.9163996576e+00 6.0600000000e-01
2.9168120405e+00 6.0700000000e-01
2.9169273594e+00 6.0800000000e-01
2.9175306551e+00 6.0900000000e-01
2.9176905690e+00 6.1000000000e-01
2.9180271282e+00 6.1100000000e-01
2.9182068689e+00 6.1200000000e-01
2.9182986557e+00 6.1300000000e-01
2.9184506837e+00 6.1400000000e-01
2.9186792587e+00 6.1500000000e-01
2.9188032431e+00 6.1600000000e-01
2.9191885069e+00 6.1700000000e-01
2.9192133676e+00 6.1800000000e-01
2.9194893469e+00 6.1900000000e-01
2.9195150793e+00 6.2000000000e-01
2.9200515107e+00 6.2100000000e-01
2.9203161056e+00 6.2200000000e-01
2.9210560168e+00 6.2300000000e-01
2.9212504369e+00 6.2400000000e-01
2.9219082222e+00 6.2500000000e-01
2.9222256669e+00 6.2600000000e-01
2.9224118991e+00 6.2700000000e-01
2.9230989168e+00 6.2800000000e-01
2.9236487690e+00 6.2900000000e-01
2.9237368555e+00 6.3000000000e-01
2.9241882865e+00 6.3100000000e-01
2.9246787970e+00 6.3200000000e-01
2.9249424992e+00 6.3300000000e-01
2.9252464846e+00 6.3400000000e-01
2.9253568204e+00 6.3500000000e-01
2.9253887701e+00 6.3600000000e-01
2.9261582986e+00 6.3700000000e-01
2.9264723758e+00 6.3800000000e-01
2.9267270037e+00 6.3900000000e-01
2.9267857343e+00 6.4000000000e-01
2.9268486175e+00 6.4100000000e-01
2.9273206349e+00 6.4200000000e-01
2.9273427620e+00 6.4300000000e-01
2.9283016403e+00 6.4400000000e-01
2.9283346914e+00 6.4500000000e-01
2.9288025288e+00 6.4600000000e-01
2.9289242376e+00 6.4700000000e-01
2.9290325188e+00 6.4800000000e-01
2.9290474885e+00 6.4900000000e-01
2.9292760757e+00 6.5000000000e-01
2.9292935022e+00 6.5100000000e-01
2.9292974018e+00 6.5200000000e-01
2.9294284773e+00 6.5300000000e-01
2.9295811468e+00 6.5400000000e-01
2.9298568392e+00 6.5500000000e-01
2.9298645443e+00 6.5600000000e-01
2.9300230957e+00 6.5700000000e-01
2.9301495018e+00 6.5800000000e-01
2.9301519932e+00 6.5900000000e-01
2.9301603999e+00 6.6000000000e-01
2.9302236445e+00 6.6100000000e-01
2.9302591942e+00 6.6200000000e-01
2.9304723469e+00 6.6300000000e-01
2.9305680623e+00 6.6400000000e-01
2.9307006060e+00 6.6500000000e-01
2.9307842763e+00 6.6600000000e-01
2.9310641392e+00 6.6700000000e-01
2.9314377995e+00 6.6800000000e-01
2.9316127048e+00 6.6900000000e-01
2.9318469179e+00 6.7000000000e-01
2.9319594677e+00 6.7100000000e-01
2.9320811734e+00 6.7200000000e-01
2.9324231436e+00 6.7300000000e-01
2.9324854046e+00 6.7400000000e-01
2.9326560035e+00 6.7500000000e-01
2.9329131921e+00 6.7600000000e-01
2.9329954811e+00 6.7700000000e-01
2.9330407801e+00 6.7800000000e-01
2.9333208850e+00 6.7900000000e-01
2.9335621425e+00 6.8000000000e-01
2.9344307467e+00 6.8100000000e-01
2.9344404265e+00 6.8200000000e-01
2.9345777554e+00 6.8300000000e-01
2.9345909083e+00 6.8400000000e-01
2.9349463103e+00 6.8500000000e-01
2.9349595027e+00 6.8600000000e-01
2.9349856827e+00 6.8700000000e-01
2.9350821115e+00 6.8800000000e-01
2.9350853377e+00 6.8900000000e-01
2.9354209257e+00 6.9000000000e-01
2.9358440305e+00 6.9100000000e-01
2.9359885261e+00 6.9200000000e-01
2.9360731844e+00 6.9300000000e-01
2.9360802952e+00 6.9400000000e-01
2.9361917425e+00 6.9500000000e-01
2.9365178564e+00 6.9600000000e-01
2.9365548019e+00 6.9700000000e-01
2.9380160084e+00 6.9800000000e-01
2.9383120271e+00 6.9900000000e-01
2.9384950504e+00 7.0000000000e-01
2.9391343301e+00 7.0100000000e-01
2.9395341568e+00 7.0200000000e-01
2.9401216648e+00 7.0300000000e-01
2.9408726452e+00 7.0400000000e-01
2.9408825537e+00 7.0500000000e-01
2.9411298998e+00 7.0600000000e-01
2.9413464515e+00 7.0700000000e-01
2.9414772541e+00 7.0800000000e-01
2.9416548749e+00 7.0900000000e-01
2.9417473786e+00 7.1000000000e-01
2.9418109030e+00 7.1100000000e-01
2.9418218376e+00 7.1200000000e-01
2.9418642244e+00 7.1300000000e-01
2.9422356537e+00 7.1400000000e-01
2.9422591119e+00 7.1500000000e-01
2.9422834135e+00 7.1600000000e-01
2.9425970431e+00 7.1700000000e-01
2.9426126716e+00 7.1800000000e-01
2.9429866679e+00 7.1900000000e-01
2.9431908845e+00 7.2000000000e-01
2.9433428804e+00 7.2100000000e-01
2.9434230381e+00 7.2200000000e-01
2.9437469893e+00 7.2300000000e-01
2.9438580167e+00 7.2400000000e-01
2.9441046136e+00 7.2500000000e-01
2.9447657078e+00 7.2600000000e-01
2.9447661160e+00 7.2700000000e-01
2.9447661160e+00 7.2800000000e-01
2.9447868043e+00 7.2900000000e-01
2.9448723888e+00 7.3000000000e-01
2.9448847891e+00 7.3100000000e-01
2.9449627906e+00 7.3200000000e-01
2.9450180878e+00 7.3300000000e-01
2.9450594664e+00 7.3400000000e-01
2.9451334783e+00 7.3500000000e-01
2.9454645442e+00 7.3600000000e-01
2.9454947762e+00 7.3700000000e-01
2.9455295262e+00 7.3800000000e-01
2.9458954676e+00 7.3900000000e-01
2.9459967947e+00 7.4000000000e-01
2.9467990792e+00 7.4100000000e-01
2.9469152335e+00 7.4200000000e-01
2.9470187962e+00 7.4300000000e-01
2.9473718376e+00 7.4400000000e-01
2.9473994731e+00 7.4500000000e-01
2.9475255790e+00 7.4600000000e-01
2.9475324884e+00 7.4700000000e-01
2.9477909334e+00 7.4800000000e-01
2.9481372562e+00 7.4900000000e-01
2.9488115424e+00 7.5000000000e-01
2.9489154690e+00 7.5100000000e-01
2.9490065329e+00 7.5200000000e-01
2.9491395714e+00 7.5300000000e-01
2.9493608420e+00 7.5400000000e-01
2.9493782947e+00 7.5500000000e-01
2.9496858325e+00 7.5600000000e-01
2.9498170298e+00 7.5700000000e-01
2.9500527090e+00 7.5800000000e-01
2.9500875421e+00 7.5900000000e-01
2.9504319598e+00 7.6000000000e-01
2.9505513815e+00 7.6100000000e-01
2.9508737736e+00 7.6200000000e-01
2.9510651611e+00 7.6300000000e-01
2.9511360534e+00 7.6400000000e-01
2.9512554883e+00 7.6500000000e-01
2.9512742351e+00 7.6600000000e-01
2.9514565175e+00 7.6700000000e-01
2.9515443305e+00 7.6800000000e-01
2.9516474969e+00 7.6900000000e-01
2.9523052978e+00 7.7000000000e-01
2.9525285643e+00 7.7100000000e-01
2.9534581704e+00 7.7200000000e-01
2.9536489914e+00 7.7300000000e-01
2.9537937166e+00 7.7400000000e-01
2.9538296759e+00 7.7500000000e-01
2.9539433475e+00 7.7600000000e-01
2.9540961832e+00 7.7700000000e-01
2.9541123139e+00 7.7800000000e-01
2.9542503881e+00 7.7900000000e-01
2.9548806749e+00 7.8000000000e-01
2.9548859595e+00 7.8100000000e-01
2.9549084864e+00 7.8200000000e-01
2.9549618860e+00 7.8300000000e-01
2.9551688478e+00 7.8400000000e-01
2.9553817540e+00 7.8500000000e-01
2.9554499856e+00 7.8600000000e-01
2.9554585696e+00 7.8700000000e-01
2.9555773790e+00 7.8800000000e-01
2.9557865143e+00 7.8900000000e-01
2.9558846333e+00 7.9000000000e-01
2.9560568796e+00 7.9100000000e-01
2.9561578017e+00 7.9200000000e-01
2.9562247290e+00 7.9300000000e-01
2.9562648173e+00 7.9400000000e-01
2.9563281637e+00 7.9500000000e-01
2.9567456189e+00 7.9600000000e-01
2.9568220391e+00 7.9700000000e-01
2.9568220391e+00 7.9800000000e-01
2.9569172719e+00 7.9900000000e-01
2.9573344724e+00 8.0000000000e-01
2.9575080124e+00 8.0100000000e-01
2.9575399675e+00 8.0200000000e-01
2.9575934017e+00 8.0300000000e-01
2.9577088223e+00 8.0400000000e-01
2.9577201417e+00 8.0500000000e-01
2.9577373444e+00 8.0600000000e-01
2.9584496096e+00 8.0700000000e-01
2.9592917738e+00 8.0800000000e-01
2.9593576784e+00 8.0900000000e-01
2.9594297044e+00 8.1000000000e-01
2.9599181049e+00 8.1100000000e-01
2.9600164492e+00 8.1200000000e-01
2.9605187325e+00 8.1300000000e-01
2.9607048594e+00 8.1400000000e-01
2.9619841376e+00 8.1500000000e-01
2.9623640341e+00 8.1600000000e-01
2.9625252966e+00 8.1700000000e-01
2.9627947581e+00 8.1800000000e-01
2.9629409268e+00 8.1900000000e-01
2.9631064442e+00 8.2000000000e-01
2.9632643916e+00 8.2100000000e-01
2.9638443456e+00 8.2200000000e-01
2.9642786211e+00 8.2300000000e-01
2.9643007258e+00 8.2400000000e-01
2.9644298803e+00 8.2500000000e-01
2.9645887779e+00 8.2600000000e-01
2.9645887779e+00 8.2700000000e-01
2.9648045618e+00 8.2800000000e-01
2.9649683444e+00 8.2900000000e-01
2.9649967564e+00 8.3000000000e-01
2.9651038372e+00 8.3100000000e-01
2.9653355169e+00 8.3200000000e-01
2.9655360560e+00 8.3300000000e-01
2.9658010827e+00 8.3400000000e-01
2.9663381858e+00 8.3500000000e-01
2.9665131375e+00 8.3600000000e-01
2.9666082037e+00 8.3700000000e-01
2.9667927589e+00 8.3800000000e-01
2.9669178749e+00 8.3900000000e-01
2.9673219925e+00 8.4000000000e-01
2.9675298518e+00 8.4100000000e-01
2.9679366095e+00 8.4200000000e-01
2.9680421929e+00 8.4300000000e-01
2.9683646736e+00 8.4400000000e-01
2.9683659681e+00 8.4500000000e-01
2.9683659681e+00 8.4600000000e-01
2.9685699455e+00 8.4700000000e-01
2.9690483189e+00 8.4800000000e-01
2.9691840518e+00 8.4900000000e-01
2.9693229075e+00 8.5000000000e-01
2.9693274052e+00 8.5100000000e-01
2.9695334987e+00 8.5200000000e-01
2.9700858924e+00 8.5300000000e-01
2.9700888220e+00 8.5400000000e-01
2.9700977283e+00 8.5500000000e-01
2.9701832487e+00 8.5600000000e-01
2.9703902114e+00 8.5700000000e-01
2.9706278655e+00 8.5800000000e-01
2.9712240469e+00 8.5900000000e-01
2.9712584949e+00 8.6000000000e-01
2.9713448575e+00 8.6100000000e-01
2.9713744720e+00 8.6200000000e-01
2.9715060857e+00 8.6300000000e-01
2.9715626468e+00 8.6400000000e-01
2.9716251172e+00 8.6500000000e-01
2.9716805150e+00 8.6600000000e-01
2.9730217461e+00 8.6700000000e-01
2.9737043967e+00 8.6800000000e-01
2.9737599003e+00 8.6900000000e-01
2.9738173499e+00 8.7000000000e-01
2.9739708829e+00 8.7100000000e-01
2.9744567635e+00 8.7200000000e-01
2.9745553214e+00 8.7300000000e-01
2.9747883516e+00 8.7400000000e-01
2.9748541508e+00 8.7500000000e-01
2.9749069408e+00 8.7600000000e-01
2.9750178951e+00 8.7700000000e-01
2.9751148534e+00 8.7800000000e-01
2.9756231838e+00 8.7900000000e-01
2.9762064720e+00 8.8000000000e-01
2.9763168382e+00 8.8100000000e-01
2.9767588284e+00 8.8200000000e-01
2.9767810646e+00 8.8300000000e-01
2.9770659477e+00 8.8400000000e-01
2.9771456875e+00 8.8500000000e-01
2.9771862595e+00 8.8600000000e-01
2.9773819328e+00 8.8700000000e-01
2.9781506292e+00 8.8800000000e-01
2.9788260052e+00 8.8900000000e-01
2.9791998293e+00 8.9000000000e-01
2.9793759049e+00 8.9100000000e-01
2.9795531890e+00 8.9200000000e-01
2.9796915203e+00 8.9300000000e-01
2.9798226270e+00 8.9400000000e-01
2.9798929288e+00 8.9500000000e-01
2.9800241214e+00 8.9600000000e-01
2.9802241503e+00 8.9700000000e-01
2.9802893265e+00 8.9800000000e-01
2.9809881291e+00 8.9900000000e-01
2.9810012676e+00 9.0000000000e-01
2.9810877214e+00 9.0100000000e-01
2.9811069422e+00 9.0200000000e-01
2.9811139679e+00 9.0300000000e-01
2.9814272163e+00 9.0400000000e-01
2.9820912142e+00 9.0500000000e-01
2.9821975070e+00 9.0600000000e-01
2.9825687182e+00 9.0700000000e-01
2.9827483290e+00 9.0800000000e-01
2.9828036750e+00 9.0900000000e-01
2.9829279568e+00 9.1000000000e-01
2.9836235224e+00 9.1100000000e-01
2.9839010312e+00 9.1200000000e-01
2.9841621737e+00 9.1300000000e-01
2.9843254598e+00 9.1400000000e-01
2.9848252065e+00 9.1500000000e-01
2.9848735673e+00 9.1600000000e-01
2.9849310640e+00 9.1700000000e-01
2.9851700122e+00 9.1800000000e-01
2.9851722955e+00 9.1900000000e-01
2.9852557494e+00 9.2000000000e-01
2.9857990095e+00 9.2100000000e-01
2.9863500577e+00 9.2200000000e-01
2.9864436278e+00 9.2300000000e-01
2.9864979931e+00 9.2400000000e-01
2.9866953791e+00 9.2500000000e-01
2.9868177068e+00 9.2600000000e-01
2.9869742792e+00 9.2700000000e-01
2.9869962783e+00 9.2800000000e-01
2.9870089019e+00 9.2900000000e-01
2.9871630964e+00 9.3000000000e-01
2.9871888853e+00 9.3100000000e-01
2.9873026311e+00 9.3200000000e-01
2.9874176470e+00 9.3300000000e-01
2.9874448285e+00 9.3400000000e-01
2.9878259182e+00 9.3500000000e-01
2.9880696860e+00 9.3600000000e-01
2.9884790131e+00 9.3700000000e-01
2.9887076525e+00 9.3800000000e-01
2.9887076525e+00 9.3900000000e-01
2.9888534663e+00 9.4000000000e-01
2.9896954806e+00 9.4100000000e-01
2.9899449545e+00 9.4200000000e-01
2.9905588209e+00 9.4300000000e-01
2.9906828953e+00 9.4400000000e-01
2.9910150070e+00 9.4500000000e-01
2.9910928598e+00 9.4600000000e-01
2.9910928598e+00 9.4700000000e-01
2.9915994846e+00 9.4800000000e-01
2.9918028125e+00 9.4900000000e-01
2.9925575728e+00 9.5000000000e-01
2.9927471054e+00 9.5100000000e-01
2.9928196675e+00 9.5200000000e-01
2.9929015943e+00 9.5300000000e-01
2.9938297161e+00 9.5400000000e-01
2.9940893922e+00 9.5500000000e-01
2.9947771662e+00 9.5600000000e-01
2.9953685987e+00 9.5700000000e-01
2.9964106271e+00 9.5800000000e-01
2.9978892950e+00 9.5900000000e-01
2.9982896597e+00 9.6000000000e-01
2.9985942564e+00 9.6100000000e-01
2.9991277509e+00 9.6200000000e-01
2.9998466725e+00 9.6300000000e-01
3.0007240617e+00 9.6400000000e-01
3.0007244949e+00 9.6500000000e-01
3.0015822676e+00 9.6600000000e-01
3.0034690327e+00 9.6700000000e-01
3.0055424581e+00 9.6800000000e-01
3.0071454459e+00 9.6900000000e-01
3.0072541805e+00 9.7000000000e-01
3.0091131928e+00 9.7100000000e-01
3.0092870381e+00 9.7200000000e-01
3.0094913227e+00 9.7300000000e-01
3.0096049819e+00 9.7400000000e-01
3.0098355310e+00 9.7500000000e-01
3.0101226440e+00 9.7600000000e-01
3.0107694264e+00 9.7700000000e-01
3.0111123989e+00 9.7800000000e-01
3.0156439341e+00 9.7900000000e-01
3.0172423192e+00 9.8000000000e-01
3.0174544695e+00 9.8100000000e-01
3.0199903836e+00 9.8200000000e-01
3.0200435303e+00 9.8300000000e-01
3.0204659189e+00 9.8400000000e-01
3.0221618873e+00 9.8500000000e-01
3.0224270804e+00 9.8600000000e-01
3.0240847070e+00 9.8700000000e-01
3.0288686986e+00 9.8800000000e-01
3.0300523633e+00 9.8900000000e-01
3.0312082031e+00 9.9000000000e-01
3.0325565662e+00 9.9100000000e-01
3.0326081612e+00 9.9200000000e-01
3.0377879894e+00 9.9300000000e-01
3.0389759048e+00 9.9400000000e-01
3.0392410162e+00 9.9500000000e-01
3.0403788070e+00 9.9600000000e-01
3.0464381946e+00 9.9700000000e-01
3.0524515361e+00 9.9800000000e-01
3.0550388483e+00 9.9900000000e-01
3.0890937255e+00 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_3000754F038_S3_do_multiuser_False_bf_method_BF_mse_user_1_cdf.dat <==
# x cdf
-1.5490599652e+01 1.0000000000e-03
-1.5490599652e+01 2.0000000000e-03
-1.5490599652e+01 3.0000000000e-03
-1.5490599652e+01 4.0000000000e-03
-1.5490599652e+01 5.0000000000e-03
-1.5490599652e+01 6.0000000000e-03
-1.5490599652e+01 7.0000000000e-03
-1.5490599652e+01 8.0000000000e-03
-1.5490599652e+01 9.0000000000e-03
-1.5490599652e+01 1.0000000000e-02
-1.5490599652e+01 1.1000000000e-02
-1.5490599652e+01 1.2000000000e-02
-1.5490599652e+01 1.3000000000e-02
-1.5490599652e+01 1.4000000000e-02
-1.5490599652e+01 1.5000000000e-02
-1.5490599652e+01 1.6000000000e-02
-1.5490599652e+01 1.7000000000e-02
-1.5447767296e+01 1.8000000000e-02
-1.5447767296e+01 1.9000000000e-02
-1.5447767296e+01 2.0000000000e-02
-1.5447767296e+01 2.1000000000e-02
-1.5447767296e+01 2.2000000000e-02
-1.5447767296e+01 2.3000000000e-02
-1.5447767296e+01 2.4000000000e-02
-1.5447767296e+01 2.5000000000e-02
-1.5447767296e+01 2.6000000000e-02
-1.5447767296e+01 2.7000000000e-02
-1.5447767296e+01 2.8000000000e-02
-1.5447767296e+01 2.9000000000e-02
-1.5447767296e+01 3.0000000000e-02
-1.5447767296e+01 3.1000000000e-02
-1.5421628036e+01 3.2000000000e-02
-1.5421628036e+01 3.3000000000e-02
-1.5421628036e+01 3.4000000000e-02
-1.5421628036e+01 3.5000000000e-02
-1.5421628036e+01 3.6000000000e-02
-1.5421628036e+01 3.7000000000e-02
-1.5421628036e+01 3.8000000000e-02
-1.5421628036e+01 3.9000000000e-02
-1.5421628036e+01 4.0000000000e-02
-1.5421628036e+01 4.1000000000e-02
-1.5421628036e+01 4.2000000000e-02
-1.5421628036e+01 4.3000000000e-02
-1.5421628036e+01 4.4000000000e-02
-1.5421628036e+01 4.5000000000e-02
-1.5421628036e+01 4.6000000000e-02
-1.5421628036e+01 4.7000000000e-02
-1.5421628036e+01 4.8000000000e-02
-1.5176522444e+01 4.9000000000e-02
-1.5176522444e+01 5.0000000000e-02
-1.5176522444e+01 5.1000000000e-02
-1.5176522444e+01 5.2000000000e-02
-1.5176522444e+01 5.3000000000e-02
-1.5176522444e+01 5.4000000000e-02
-1.5176522444e+01 5.5000000000e-02
-1.5176522444e+01 5.6000000000e-02
-1.5176522444e+01 5.7000000000e-02
-1.5176522444e+01 5.8000000000e-02
-1.5176522444e+01 5.9000000000e-02
-1.5176522444e+01 6.0000000000e-02
-1.5176522444e+01 6.1000000000e-02
-1.5176522444e+01 6.2000000000e-02
-1.5176522444e+01 6.3000000000e-02
-1.5176522444e+01 6.4000000000e-02
-1.5176522444e+01 6.5000000000e-02
-1.5176522444e+01 6.6000000000e-02
-1.5176522444e+01 6.7000000000e-02
-1.5176522444e+01 6.8000000000e-02
-1.5176522444e+01 6.9000000000e-02
-1.5176522444e+01 7.0000000000e-02
-1.5176522444e+01 7.1000000000e-02
-1.5124534603e+01 7.2000000000e-02
-1.5124534603e+01 7.3000000000e-02
-1.5124534603e+01 7.4000000000e-02
-1.5124534603e+01 7.5000000000e-02
-1.5124534603e+01 7.6000000000e-02
-1.5124534603e+01 7.7000000000e-02
-1.5124534603e+01 7.8000000000e-02
-1.5124534603e+01 7.9000000000e-02
-1.5124534603e+01 8.0000000000e-02
-1.5124534603e+01 8.1000000000e-02
-1.5124534603e+01 8.2000000000e-02
-1.5124534603e+01 8.3000000000e-02
-1.5124534603e+01 8.4000000000e-02
-1.5124534603e+01 8.5000000000e-02
-1.5124534603e+01 8.6000000000e-02
-1.4879916469e+01 8.7000000000e-02
-1.4879916469e+01 8.8000000000e-02
-1.4879916469e+01 8.9000000000e-02
-1.4879916469e+01 9.0000000000e-02
-1.4879916469e+01 9.1000000000e-02
-1.4879916469e+01 9.2000000000e-02
-1.4879916469e+01 9.3000000000e-02
-1.4879916469e+01 9.4000000000e-02
-1.4879916469e+01 9.5000000000e-02
-1.4879916469e+01 9.6000000000e-02
-1.4879916469e+01 9.7000000000e-02
-1.4879916469e+01 9.8000000000e-02
-1.4879916469e+01 9.9000000000e-02
-1.4879916469e+01 1.0000000000e-01
-1.4879916469e+01 1.0100000000e-01
-1.4879916469e+01 1.0200000000e-01
-1.4879916469e+01 1.0300000000e-01
-1.4867265747e+01 1.0400000000e-01
-1.4867265747e+01 1.0500000000e-01
-1.4867265747e+01 1.0600000000e-01
-1.4867265747e+01 1.0700000000e-01
-1.4867265747e+01 1.0800000000e-01
-1.4867265747e+01 1.0900000000e-01
-1.4867265747e+01 1.1000000000e-01
-1.4867265747e+01 1.1100000000e-01
-1.4867265747e+01 1.1200000000e-01
-1.4867265747e+01 1.1300000000e-01
-1.4867265747e+01 1.1400000000e-01
-1.4867265747e+01 1.1500000000e-01
-1.4867265747e+01 1.1600000000e-01
-1.4867265747e+01 1.1700000000e-01
-1.4867265747e+01 1.1800000000e-01
-1.4867265747e+01 1.1900000000e-01
-1.4865807603e+01 1.2000000000e-01
-1.4865807603e+01 1.2100000000e-01
-1.4865807603e+01 1.2200000000e-01
-1.4865807603e+01 1.2300000000e-01
-1.4865807603e+01 1.2400000000e-01
-1.4865807603e+01 1.2500000000e-01
-1.4865807603e+01 1.2600000000e-01
-1.4865807603e+01 1.2700000000e-01
-1.4865807603e+01 1.2800000000e-01
-1.4865807603e+01 1.2900000000e-01
-1.4865807603e+01 1.3000000000e-01
-1.4865807603e+01 1.3100000000e-01
-1.4865807603e+01 1.3200000000e-01
-1.4865807603e+01 1.3300000000e-01
-1.4818310560e+01 1.3400000000e-01
-1.4818310560e+01 1.3500000000e-01
-1.4818310560e+01 1.3600000000e-01
-1.4818310560e+01 1.3700000000e-01
-1.4818310560e+01 1.3800000000e-01
-1.4818310560e+01 1.3900000000e-01
-1.4818310560e+01 1.4000000000e-01
-1.4818310560e+01 1.4100000000e-01
-1.4818310560e+01 1.4200000000e-01
-1.4790361738e+01 1.4300000000e-01
-1.4790361738e+01 1.4400000000e-01
-1.4790361738e+01 1.4500000000e-01
-1.4790361738e+01 1.4600000000e-01
-1.4790361738e+01 1.4700000000e-01
-1.4790361738e+01 1.4800000000e-01
-1.4790361738e+01 1.4900000000e-01
-1.4790361738e+01 1.5000000000e-01
-1.4790361738e+01 1.5100000000e-01
-1.4790361738e+01 1.5200000000e-01
-1.4790361738e+01 1.5300000000e-01
-1.4790361738e+01 1.5400000000e-01
-1.4790361738e+01 1.5500000000e-01
-1.4790361738e+01 1.5600000000e-01
-1.4790361738e+01 1.5700000000e-01
-1.4790361738e+01 1.5800000000e-01
-1.4774137588e+01 1.5900000000e-01
-1.4774137588e+01 1.6000000000e-01
-1.4774137588e+01 1.6100000000e-01
-1.4774137588e+01 1.6200000000e-01
-1.4774137588e+01 1.6300000000e-01
-1.4774137588e+01 1.6400000000e-01
-1.4774137588e+01 1.6500000000e-01
-1.4774137588e+01 1.6600000000e-01
-1.4774137588e+01 1.6700000000e-01
-1.4774137588e+01 1.6800000000e-01
-1.4774137588e+01 1.6900000000e-01
-1.4774137588e+01 1.7000000000e-01
-1.4774137588e+01 1.7100000000e-01
-1.4774137588e+01 1.7200000000e-01
-1.4774137588e+01 1.7300000000e-01
-1.4774137588e+01 1.7400000000e-01
-1.4774137588e+01 1.7500000000e-01
-1.4689293036e+01 1.7600000000e-01
-1.4689293036e+01 1.7700000000e-01
-1.4689293036e+01 1.7800000000e-01
-1.4689293036e+01 1.7900000000e-01
-1.4689293036e+01 1.8000000000e-01
-1.4689293036e+01 1.8100000000e-01
-1.4689293036e+01 1.8200000000e-01
-1.4689293036e+01 1.8300000000e-01
-1.4689293036e+01 1.8400000000e-01
-1.4689293036e+01 1.8500000000e-01
-1.4689293036e+01 1.8600000000e-01
-1.4689293036e+01 1.8700000000e-01
-1.4689293036e+01 1.8800000000e-01
-1.4689293036e+01 1.8900000000e-01
-1.4689293036e+01 1.9000000000e-01
-1.4689293036e+01 1.9100000000e-01
-1.4680451460e+01 1.9200000000e-01
-1.4680451460e+01 1.9300000000e-01
-1.4680451460e+01 1.9400000000e-01
-1.4680451460e+01 1.9500000000e-01
-1.4680451460e+01 1.9600000000e-01
-1.4680451460e+01 1.9700000000e-01
-1.4680451460e+01 1.9800000000e-01
-1.4680451460e+01 1.9900000000e-01
-1.4680451460e+01 2.0000000000e-01
-1.4680451460e+01 2.0100000000e-01
-1.4680451460e+01 2.0200000000e-01
-1.4680400756e+01 2.0300000000e-01
-1.4680400756e+01 2.0400000000e-01
-1.4680400756e+01 2.0500000000e-01
-1.4680400756e+01 2.0600000000e-01
-1.4680400756e+01 2.0700000000e-01
-1.4680400756e+01 2.0800000000e-01
-1.4680400756e+01 2.0900000000e-01
-1.4680400756e+01 2.1000000000e-01
-1.4680400756e+01 2.1100000000e-01
-1.4680400756e+01 2.1200000000e-01
-1.4680400756e+01 2.1300000000e-01
-1.4680400756e+01 2.1400000000e-01
-1.4674460948e+01 2.1500000000e-01
-1.4674460948e+01 2.1600000000e-01
-1.4674460948e+01 2.1700000000e-01
-1.4674460948e+01 2.1800000000e-01
-1.4674460948e+01 2.1900000000e-01
-1.4674460948e+01 2.2000000000e-01
-1.4674460948e+01 2.2100000000e-01
-1.4674460948e+01 2.2200000000e-01
-1.4674460948e+01 2.2300000000e-01
-1.4674460948e+01 2.2400000000e-01
-1.4674460948e+01 2.2500000000e-01
-1.4674460948e+01 2.2600000000e-01
-1.4674460948e+01 2.2700000000e-01
-1.4674460948e+01 2.2800000000e-01
-1.4674460948e+01 2.2900000000e-01
-1.4674460948e+01 2.3000000000e-01
-1.4674460948e+01 2.3100000000e-01
-1.4674460948e+01 2.3200000000e-01
-1.4659833058e+01 2.3300000000e-01
-1.4659833058e+01 2.3400000000e-01
-1.4659833058e+01 2.3500000000e-01
-1.4659833058e+01 2.3600000000e-01
-1.4659833058e+01 2.3700000000e-01
-1.4659833058e+01 2.3800000000e-01
-1.4659833058e+01 2.3900000000e-01
-1.4659833058e+01 2.4000000000e-01
-1.4659833058e+01 2.4100000000e-01
-1.4659833058e+01 2.4200000000e-01
-1.4659833058e+01 2.4300000000e-01
-1.4659833058e+01 2.4400000000e-01
-1.4659833058e+01 2.4500000000e-01
-1.4659833058e+01 2.4600000000e-01
-1.4659833058e+01 2.4700000000e-01
-1.4659833058e+01 2.4800000000e-01
-1.4659833058e+01 2.4900000000e-01
-1.4659833058e+01 2.5000000000e-01
-1.4659833058e+01 2.5100000000e-01
-1.4659833058e+01 2.5200000000e-01
-1.4659833058e+01 2.5300000000e-01
-1.4651863141e+01 2.5400000000e-01
-1.4651863141e+01 2.5500000000e-01
-1.4651863141e+01 2.5600000000e-01
-1.4651863141e+01 2.5700000000e-01
-1.4651863141e+01 2.5800000000e-01
-1.4651863141e+01 2.5900000000e-01
-1.4651863141e+01 2.6000000000e-01
-1.4651863141e+01 2.6100000000e-01
-1.4651863141e+01 2.6200000000e-01
-1.4651863141e+01 2.6300000000e-01
-1.4651863141e+01 2.6400000000e-01
-1.4651863141e+01 2.6500000000e-01
-1.4651863141e+01 2.6600000000e-01
-1.4651863141e+01 2.6700000000e-01
-1.4651863141e+01 2.6800000000e-01
-1.4651863141e+01 2.6900000000e-01
-1.4651863141e+01 2.7000000000e-01
-1.4626827224e+01 2.7100000000e-01
-1.4626827224e+01 2.7200000000e-01
-1.4626827224e+01 2.7300000000e-01
-1.4626827224e+01 2.7400000000e-01
-1.4626827224e+01 2.7500000000e-01
-1.4626827224e+01 2.7600000000e-01
-1.4626827224e+01 2.7700000000e-01
-1.4626827224e+01 2.7800000000e-01
-1.4626827224e+01 2.7900000000e-01
-1.4626827224e+01 2.8000000000e-01
-1.4626827224e+01 2.8100000000e-01
-1.4626827224e+01 2.8200000000e-01
-1.4626827224e+01 2.8300000000e-01
-1.4626827224e+01 2.8400000000e-01
-1.4626827224e+01 2.8500000000e-01
-1.4625615033e+01 2.8600000000e-01
-1.4625615033e+01 2.8700000000e-01
-1.4625615033e+01 2.8800000000e-01
-1.4625615033e+01 2.8900000000e-01
-1.4625615033e+01 2.9000000000e-01
-1.4625615033e+01 2.9100000000e-01
-1.4625615033e+01 2.9200000000e-01
-1.4625615033e+01 2.9300000000e-01
-1.4625615033e+01 2.9400000000e-01
-1.4625615033e+01 2.9500000000e-01
-1.4625615033e+01 2.9600000000e-01
-1.4625615033e+01 2.9700000000e-01
-1.4625615033e+01 2.9800000000e-01
-1.4625615033e+01 2.9900000000e-01
-1.4625615033e+01 3.0000000000e-01
-1.4625615033e+01 3.0100000000e-01
-1.4597833422e+01 3.0200000000e-01
-1.4597833422e+01 3.0300000000e-01
-1.4597833422e+01 3.0400000000e-01
-1.4597833422e+01 3.0500000000e-01
-1.4597833422e+01 3.0600000000e-01
-1.4597833422e+01 3.0700000000e-01
-1.4597833422e+01 3.0800000000e-01
-1.4597833422e+01 3.0900000000e-01
-1.4597833422e+01 3.1000000000e-01
-1.4597833422e+01 3.1100000000e-01
-1.4597833422e+01 3.1200000000e-01
-1.4597833422e+01 3.1300000000e-01
-1.4597833422e+01 3.1400000000e-01
-1.4597833422e+01 3.1500000000e-01
-1.4597833422e+01 3.1600000000e-01
-1.4597833422e+01 3.1700000000e-01
-1.4597833422e+01 3.1800000000e-01
-1.4597833422e+01 3.1900000000e-01
-1.4592172308e+01 3.2000000000e-01
-1.4592172308e+01 3.2100000000e-01
-1.4592172308e+01 3.2200000000e-01
-1.4592172308e+01 3.2300000000e-01
-1.4592172308e+01 3.2400000000e-01
-1.4592172308e+01 3.2500000000e-01
-1.4592172308e+01 3.2600000000e-01
-1.4592172308e+01 3.2700000000e-01
-1.4592172308e+01 3.2800000000e-01
-1.4592172308e+01 3.2900000000e-01
-1.4592172308e+01 3.3000000000e-01
-1.4568397371e+01 3.3100000000e-01
-1.4568397371e+01 3.3200000000e-01
-1.4568397371e+01 3.3300000000e-01
-1.4568397371e+01 3.3400000000e-01
-1.4568397371e+01 3.3500000000e-01
-1.4568397371e+01 3.3600000000e-01
-1.4568397371e+01 3.3700000000e-01
-1.4568397371e+01 3.3800000000e-01
-1.4568397371e+01 3.3900000000e-01
-1.4568397371e+01 3.4000000000e-01
-1.4568397371e+01 3.4100000000e-01
-1.4568397371e+01 3.4200000000e-01
-1.4568397371e+01 3.4300000000e-01
-1.4568397371e+01 3.4400000000e-01
-1.4568397371e+01 3.4500000000e-01
-1.4568397371e+01 3.4600000000e-01
-1.4560992745e+01 3.4700000000e-01
-1.4560992745e+01 3.4800000000e-01
-1.4560992745e+01 3.4900000000e-01
-1.4560992745e+01 3.5000000000e-01
-1.4560992745e+01 3.5100000000e-01
-1.4560992745e+01 3.5200000000e-01
-1.4560992745e+01 3.5300000000e-01
-1.4560992745e+01 3.5400000000e-01
-1.4560992745e+01 3.5500000000e-01
-1.4560992745e+01 3.5600000000e-01
-1.4560992745e+01 3.5700000000e-01
-1.4560992745e+01 3.5800000000e-01
-1.4560992745e+01 3.5900000000e-01
-1.4560992745e+01 3.6000000000e-01
-1.4560992745e+01 3.6100000000e-01
-1.4560992745e+01 3.6200000000e-01
-1.4560992745e+01 3.6300000000e-01
-1.4560992745e+01 3.6400000000e-01
-1.4560992745e+01 3.6500000000e-01
-1.4560992745e+01 3.6600000000e-01
-1.4557250487e+01 3.6700000000e-01
-1.4557250487e+01 3.6800000000e-01
-1.4557250487e+01 3.6900000000e-01
-1.4557250487e+01 3.7000000000e-01
-1.4557250487e+01 3.7100000000e-01
-1.4557250487e+01 3.7200000000e-01
-1.4557250487e+01 3.7300000000e-01
-1.4557250487e+01 3.7400000000e-01
-1.4557250487e+01 3.7500000000e-01
-1.4557250487e+01 3.7600000000e-01
-1.4557250487e+01 3.7700000000e-01
-1.4557250487e+01 3.7800000000e-01
-1.4557250487e+01 3.7900000000e-01
-1.4557250487e+01 3.8000000000e-01
-1.4546231909e+01 3.8100000000e-01
-1.4546231909e+01 3.8200000000e-01
-1.4546231909e+01 3.8300000000e-01
-1.4546231909e+01 3.8400000000e-01
-1.4546231909e+01 3.8500000000e-01
-1.4546231909e+01 3.8600000000e-01
-1.4546231909e+01 3.8700000000e-01
-1.4546231909e+01 3.8800000000e-01
-1.4546231909e+01 3.8900000000e-01
-1.4546231909e+01 3.9000000000e-01
-1.4546231909e+01 3.9100000000e-01
-1.4546231909e+01 3.9200000000e-01
-1.4545019745e+01 3.9300000000e-01
-1.4545019745e+01 3.9400000000e-01
-1.4545019745e+01 3.9500000000e-01
-1.4545019745e+01 3.9600000000e-01
-1.4545019745e+01 3.9700000000e-01
-1.4545019745e+01 3.9800000000e-01
-1.4545019745e+01 3.9900000000e-01
-1.4545019745e+01 4.0000000000e-01
-1.4545019745e+01 4.0100000000e-01
-1.4545019745e+01 4.0200000000e-01
-1.4541472248e+01 4.0300000000e-01
-1.4541472248e+01 4.0400000000e-01
-1.4541472248e+01 4.0500000000e-01
-1.4541472248e+01 4.0600000000e-01
-1.4541472248e+01 4.0700000000e-01
-1.4541472248e+01 4.0800000000e-01
-1.4541472248e+01 4.0900000000e-01
-1.4541472248e+01 4.1000000000e-01
-1.4541472248e+01 4.1100000000e-01
-1.4541472248e+01 4.1200000000e-01
-1.4541472248e+01 4.1300000000e-01
-1.4541472248e+01 4.1400000000e-01
-1.4541472248e+01 4.1500000000e-01
-1.4541472248e+01 4.1600000000e-01
-1.4534747719e+01 4.1700000000e-01
-1.4534747719e+01 4.1800000000e-01
-1.4534747719e+01 4.1900000000e-01
-1.4534747719e+01 4.2000000000e-01
-1.4534747719e+01 4.2100000000e-01
-1.4534747719e+01 4.2200000000e-01
-1.4534747719e+01 4.2300000000e-01
-1.4534747719e+01 4.2400000000e-01
-1.4534747719e+01 4.2500000000e-01
-1.4534747719e+01 4.2600000000e-01
-1.4534747719e+01 4.2700000000e-01
-1.4534747719e+01 4.2800000000e-01
-1.4534747719e+01 4.2900000000e-01
-1.4534747719e+01 4.3000000000e-01
-1.4533034486e+01 4.3100000000e-01
-1.4533034486e+01 4.3200000000e-01
-1.4533034486e+01 4.3300000000e-01
-1.4533034486e+01 4.3400000000e-01
-1.4533034486e+01 4.3500000000e-01
-1.4533034486e+01 4.3600000000e-01
-1.4533034486e+01 4.3700000000e-01
-1.4487643112e+01 4.3800000000e-01
-1.4487643112e+01 4.3900000000e-01
-1.4487643112e+01 4.4000000000e-01
-1.4487643112e+01 4.4100000000e-01
-1.4487643112e+01 4.4200000000e-01
-1.4487643112e+01 4.4300000000e-01
-1.4487643112e+01 4.4400000000e-01
-1.4482251722e+01 4.4500000000e-01
-1.4482251722e+01 4.4600000000e-01
-1.4482251722e+01 4.4700000000e-01
-1.4482251722e+01 4.4800000000e-01
-1.4482251722e+01 4.4900000000e-01
-1.4482251722e+01 4.5000000000e-01
-1.4482251722e+01 4.5100000000e-01
-1.4482251722e+01 4.5200000000e-01
-1.4482251722e+01 4.5300000000e-01
-1.4482251722e+01 4.5400000000e-01
-1.4482251722e+01 4.5500000000e-01
-1.4482251722e+01 4.5600000000e-01
-1.4482251722e+01 4.5700000000e-01
-1.4482251722e+01 4.5800000000e-01
-1.4482251722e+01 4.5900000000e-01
-1.4482251722e+01 4.6000000000e-01
-1.4482251722e+01 4.6100000000e-01
-1.4482251722e+01 4.6200000000e-01
-1.4482251722e+01 4.6300000000e-01
-1.4482251722e+01 4.6400000000e-01
-1.4482251722e+01 4.6500000000e-01
-1.4474181979e+01 4.6600000000e-01
-1.4474181979e+01 4.6700000000e-01
-1.4474181979e+01 4.6800000000e-01
-1.4474181979e+01 4.6900000000e-01
-1.4474181979e+01 4.7000000000e-01
-1.4474181979e+01 4.7100000000e-01
-1.4474181979e+01 4.7200000000e-01
-1.4474181979e+01 4.7300000000e-01
-1.4474181979e+01 4.7400000000e-01
-1.4474181979e+01 4.7500000000e-01
-1.4474181979e+01 4.7600000000e-01
-1.4474181979e+01 4.7700000000e-01
-1.4474181979e+01 4.7800000000e-01
-1.4474181979e+01 4.7900000000e-01
-1.4474181979e+01 4.8000000000e-01
-1.4474181979e+01 4.8100000000e-01
-1.4474181979e+01 4.8200000000e-01
-1.4463877816e+01 4.8300000000e-01
-1.4463877816e+01 4.8400000000e-01
-1.4463877816e+01 4.8500000000e-01
-1.4463877816e+01 4.8600000000e-01
-1.4463877816e+01 4.8700000000e-01
-1.4463877816e+01 4.8800000000e-01
-1.4463877816e+01 4.8900000000e-01
-1.4463877816e+01 4.9000000000e-01
-1.4463877816e+01 4.9100000000e-01
-1.4463877816e+01 4.9200000000e-01
-1.4463877816e+01 4.9300000000e-01
-1.4463877816e+01 4.9400000000e-01
-1.4463877816e+01 4.9500000000e-01
-1.4463877816e+01 4.9600000000e-01
-1.4463877816e+01 4.9700000000e-01
-1.4463877816e+01 4.9800000000e-01
-1.4463877816e+01 4.9900000000e-01
-1.4463877816e+01 5.0000000000e-01
-1.4454689615e+01 5.0100000000e-01
-1.4454689615e+01 5.0200000000e-01
-1.4454689615e+01 5.0300000000e-01
-1.4454689615e+01 5.0400000000e-01
-1.4454689615e+01 5.0500000000e-01
-1.4454689615e+01 5.0600000000e-01
-1.4454689615e+01 5.0700000000e-01
-1.4454689615e+01 5.0800000000e-01
-1.4454689615e+01 5.0900000000e-01
-1.4454689615e+01 5.1000000000e-01
-1.4454689615e+01 5.1100000000e-01
-1.4454689615e+01 5.1200000000e-01
-1.4454689615e+01 5.1300000000e-01
-1.4454689615e+01 5.1400000000e-01
-1.4454689615e+01 5.1500000000e-01
-1.4454689615e+01 5.1600000000e-01
-1.4454689615e+01 5.1700000000e-01
-1.4454689615e+01 5.1800000000e-01
-1.4454689615e+01 5.1900000000e-01
-1.4454689615e+01 5.2000000000e-01
-1.4454689615e+01 5.2100000000e-01
-1.4454689615e+01 5.2200000000e-01
-1.4454689615e+01 5.2300000000e-01
-1.4454689615e+01 5.2400000000e-01
-1.4450660257e+01 5.2500000000e-01
-1.4450660257e+01 5.2600000000e-01
-1.4450660257e+01 5.2700000000e-01
-1.4450660257e+01 5.2800000000e-01
-1.4450660257e+01 5.2900000000e-01
-1.4450660257e+01 5.3000000000e-01
-1.4450660257e+01 5.3100000000e-01
-1.4450660257e+01 5.3200000000e-01
-1.4450660257e+01 5.3300000000e-01
-1.4448335275e+01 5.3400000000e-01
-1.4448335275e+01 5.3500000000e-01
-1.4448335275e+01 5.3600000000e-01
-1.4448335275e+01 5.3700000000e-01
-1.4448335275e+01 5.3800000000e-01
-1.4448335275e+01 5.3900000000e-01
-1.4448335275e+01 5.4000000000e-01
-1.4448335275e+01 5.4100000000e-01
-1.4448335275e+01 5.4200000000e-01
-1.4448335275e+01 5.4300000000e-01
-1.4448335275e+01 5.4400000000e-01
-1.4448335275e+01 5.4500000000e-01
-1.4448335275e+01 5.4600000000e-01
-1.4430916580e+01 5.4700000000e-01
-1.4430916580e+01 5.4800000000e-01
-1.4430916580e+01 5.4900000000e-01
-1.4430916580e+01 5.5000000000e-01
-1.4430916580e+01 5.5100000000e-01
-1.4430916580e+01 5.5200000000e-01
-1.4430916580e+01 5.5300000000e-01
-1.4430916580e+01 5.5400000000e-01
-1.4430916580e+01 5.5500000000e-01
-1.4430916580e+01 5.5600000000e-01
-1.4430916580e+01 5.5700000000e-01
-1.4430916580e+01 5.5800000000e-01
-1.4430916580e+01 5.5900000000e-01
-1.4430916580e+01 5.6000000000e-01
-1.4430916580e+01 5.6100000000e-01
-1.4417559704e+01 5.6200000000e-01
-1.4417559704e+01 5.6300000000e-01
-1.4417559704e+01 5.6400000000e-01
-1.4417559704e+01 5.6500000000e-01
-1.4417559704e+01 5.6600000000e-01
-1.4417559704e+01 5.6700000000e-01
-1.4417559704e+01 5.6800000000e-01
-1.4417559704e+01 5.6900000000e-01
-1.4417559704e+01 5.7000000000e-01
-1.4417559704e+01 5.7100000000e-01
-1.4417559704e+01 5.7200000000e-01
-1.4417559704e+01 5.7300000000e-01
-1.4413511072e+01 5.7400000000e-01
-1.4413511072e+01 5.7500000000e-01
-1.4413511072e+01 5.7600000000e-01
-1.4413511072e+01 5.7700000000e-01
-1.4413511072e+01 5.7800000000e-01
-1.4413511072e+01 5.7900000000e-01
-1.4413511072e+01 5.8000000000e-01
-1.4413511072e+01 5.8100000000e-01
-1.4413511072e+01 5.8200000000e-01
-1.4413511072e+01 5.8300000000e-01
-1.4413511072e+01 5.8400000000e-01
-1.4413511072e+01 5.8500000000e-01
-1.4413511072e+01 5.8600000000e-01
-1.4413511072e+01 5.8700000000e-01
-1.4413511072e+01 5.8800000000e-01
-1.4413511072e+01 5.8900000000e-01
-1.4409913957e+01 5.9000000000e-01
-1.4409913957e+01 5.9100000000e-01
-1.4409913957e+01 5.9200000000e-01
-1.4409913957e+01 5.9300000000e-01
-1.4409913957e+01 5.9400000000e-01
-1.4409913957e+01 5.9500000000e-01
-1.4409913957e+01 5.9600000000e-01
-1.4409913957e+01 5.9700000000e-01
-1.4409913957e+01 5.9800000000e-01
-1.4409913957e+01 5.9900000000e-01
-1.4409913957e+01 6.0000000000e-01
-1.4400496773e+01 6.0100000000e-01
-1.4400496773e+01 6.0200000000e-01
-1.4400496773e+01 6.0300000000e-01
-1.4400496773e+01 6.0400000000e-01
-1.4400496773e+01 6.0500000000e-01
-1.4400496773e+01 6.0600000000e-01
-1.4400496773e+01 6.0700000000e-01
-1.4400496773e+01 6.0800000000e-01
-1.4400496773e+01 6.0900000000e-01
-1.4400496773e+01 6.1000000000e-01
-1.4400496773e+01 6.1100000000e-01
-1.4400496773e+01 6.1200000000e-01
-1.4400496773e+01 6.1300000000e-01
-1.4400496773e+01 6.1400000000e-01
-1.4400496773e+01 6.1500000000e-01
-1.4400496773e+01 6.1600000000e-01
-1.4400496773e+01 6.1700000000e-01
-1.4400496773e+01 6.1800000000e-01
-1.4400496757e+01 6.1900000000e-01
-1.4398072426e+01 6.2000000000e-01
-1.4398072426e+01 6.2100000000e-01
-1.4398072426e+01 6.2200000000e-01
-1.4398072426e+01 6.2300000000e-01
-1.4398072426e+01 6.2400000000e-01
-1.4398072426e+01 6.2500000000e-01
-1.4398072426e+01 6.2600000000e-01
-1.4398072426e+01 6.2700000000e-01
-1.4398072426e+01 6.2800000000e-01
-1.4398072426e+01 6.2900000000e-01
-1.4398072426e+01 6.3000000000e-01
-1.4398072426e+01 6.3100000000e-01
-1.4398072426e+01 6.3200000000e-01
-1.4398072426e+01 6.3300000000e-01
-1.4398072426e+01 6.3400000000e-01
-1.4398072426e+01 6.3500000000e-01
-1.4398072426e+01 6.3600000000e-01
-1.4398072426e+01 6.3700000000e-01
-1.4398072426e+01 6.3800000000e-01
-1.4398072426e+01 6.3900000000e-01
-1.4396168231e+01 6.4000000000e-01
-1.4396168231e+01 6.4100000000e-01
-1.4396168231e+01 6.4200000000e-01
-1.4396168231e+01 6.4300000000e-01
-1.4396168231e+01 6.4400000000e-01
-1.4396168231e+01 6.4500000000e-01
-1.4396168231e+01 6.4600000000e-01
-1.4376576121e+01 6.4700000000e-01
-1.4376576121e+01 6.4800000000e-01
-1.4376576121e+01 6.4900000000e-01
-1.4376576121e+01 6.5000000000e-01
-1.4376576121e+01 6.5100000000e-01
-1.4376576121e+01 6.5200000000e-01
-1.4376576121e+01 6.5300000000e-01
-1.4376576121e+01 6.5400000000e-01
-1.4376576121e+01 6.5500000000e-01
-1.4376576121e+01 6.5600000000e-01
-1.4375207988e+01 6.5700000000e-01
-1.4375207988e+01 6.5800000000e-01
-1.4375207988e+01 6.5900000000e-01
-1.4375207988e+01 6.6000000000e-01
-1.4375207988e+01 6.6100000000e-01
-1.4375207988e+01 6.6200000000e-01
-1.4375207988e+01 6.6300000000e-01
-1.4375207988e+01 6.6400000000e-01
-1.4375207988e+01 6.6500000000e-01
-1.4375207988e+01 6.6600000000e-01
-1.4375207988e+01 6.6700000000e-01
-1.4375207988e+01 6.6800000000e-01
-1.4375207988e+01 6.6900000000e-01
-1.4375207988e+01 6.7000000000e-01
-1.4375207988e+01 6.7100000000e-01
-1.4373314042e+01 6.7200000000e-01
-1.4373314042e+01 6.7300000000e-01
-1.4373314042e+01 6.7400000000e-01
-1.4373314042e+01 6.7500000000e-01
-1.4373314042e+01 6.7600000000e-01
-1.4373314042e+01 6.7700000000e-01
-1.4373314042e+01 6.7800000000e-01
-1.4373314042e+01 6.7900000000e-01
-1.4373314042e+01 6.8000000000e-01
-1.4373314042e+01 6.8100000000e-01
-1.4373314042e+01 6.8200000000e-01
-1.4373314042e+01 6.8300000000e-01
-1.4373314042e+01 6.8400000000e-01
-1.4373314042e+01 6.8500000000e-01
-1.4373314042e+01 6.8600000000e-01
-1.4373314042e+01 6.8700000000e-01
-1.4362229891e+01 6.8800000000e-01
-1.4362229891e+01 6.8900000000e-01
-1.4362229891e+01 6.9000000000e-01
-1.4362229891e+01 6.9100000000e-01
-1.4362229891e+01 6.9200000000e-01
-1.4362229891e+01 6.9300000000e-01
-1.4362229891e+01 6.9400000000e-01
-1.4362229891e+01 6.9500000000e-01
-1.4362229891e+01 6.9600000000e-01
-1.4362229891e+01 6.9700000000e-01
-1.4362229891e+01 6.9800000000e-01
-1.4362229891e+01 6.9900000000e-01
-1.4362229891e+01 7.0000000000e-01
-1.4362229891e+01 7.0100000000e-01
-1.4362229891e+01 7.0200000000e-01
-1.4362229891e+01 7.0300000000e-01
-1.4355282720e+01 7.0400000000e-01
-1.4355282720e+01 7.0500000000e-01
-1.4355282720e+01 7.0600000000e-01
-1.4355282720e+01 7.0700000000e-01
-1.4355282720e+01 7.0800000000e-01
-1.4355282720e+01 7.0900000000e-01
-1.4355282720e+01 7.1000000000e-01
-1.4355282720e+01 7.1100000000e-01
-1.4355282720e+01 7.1200000000e-01
-1.4355282720e+01 7.1300000000e-01
-1.4355282720e+01 7.1400000000e-01
-1.4355282720e+01 7.1500000000e-01
-1.4355282720e+01 7.1600000000e-01
-1.4354298866e+01 7.1700000000e-01
-1.4354298866e+01 7.1800000000e-01
-1.4354298866e+01 7.1900000000e-01
-1.4354298866e+01 7.2000000000e-01
-1.4354298866e+01 7.2100000000e-01
-1.4354298866e+01 7.2200000000e-01
-1.4354298866e+01 7.2300000000e-01
-1.4354298866e+01 7.2400000000e-01
-1.4354298866e+01 7.2500000000e-01
-1.4354298866e+01 7.2600000000e-01
-1.4354298866e+01 7.2700000000e-01
-1.4354298866e+01 7.2800000000e-01
-1.4354298866e+01 7.2900000000e-01
-1.4354298866e+01 7.3000000000e-01
-1.4354298866e+01 7.3100000000e-01
-1.4350813756e+01 7.3200000000e-01
-1.4350813756e+01 7.3300000000e-01
-1.4350813756e+01 7.3400000000e-01
-1.4350813756e+01 7.3500000000e-01
-1.4350813756e+01 7.3600000000e-01
-1.4350813756e+01 7.3700000000e-01
-1.4350813756e+01 7.3800000000e-01
-1.4350813756e+01 7.3900000000e-01
-1.4350813756e+01 7.4000000000e-01
-1.4350813756e+01 7.4100000000e-01
-1.4350813756e+01 7.4200000000e-01
-1.4350813756e+01 7.4300000000e-01
-1.4350813756e+01 7.4400000000e-01
-1.4350813756e+01 7.4500000000e-01
-1.4350813756e+01 7.4600000000e-01
-1.4350813756e+01 7.4700000000e-01
-1.4350813756e+01 7.4800000000e-01
-1.4350813756e+01 7.4900000000e-01
-1.4350813756e+01 7.5000000000e-01
-1.4350813756e+01 7.5100000000e-01
-1.4350813756e+01 7.5200000000e-01
-1.4347703088e+01 7.5300000000e-01
-1.4347703088e+01 7.5400000000e-01
-1.4347703088e+01 7.5500000000e-01
-1.4347703088e+01 7.5600000000e-01
-1.4347703088e+01 7.5700000000e-01
-1.4347703088e+01 7.5800000000e-01
-1.4347703088e+01 7.5900000000e-01
-1.4347703088e+01 7.6000000000e-01
-1.4347703088e+01 7.6100000000e-01
-1.4347703088e+01 7.6200000000e-01
-1.4347703088e+01 7.6300000000e-01
-1.4337093196e+01 7.6400000000e-01
-1.4337093196e+01 7.6500000000e-01
-1.4337093196e+01 7.6600000000e-01
-1.4337093196e+01 7.6700000000e-01
-1.4337093196e+01 7.6800000000e-01
-1.4337093196e+01 7.6900000000e-01
-1.4337093196e+01 7.7000000000e-01
-1.4337093196e+01 7.7100000000e-01
-1.4337093196e+01 7.7200000000e-01
-1.4337093196e+01 7.7300000000e-01
-1.4337093196e+01 7.7400000000e-01
-1.4337093196e+01 7.7500000000e-01
-1.4336070533e+01 7.7600000000e-01
-1.4336070533e+01 7.7700000000e-01
-1.4336070533e+01 7.7800000000e-01
-1.4336070533e+01 7.7900000000e-01
-1.4336070533e+01 7.8000000000e-01
-1.4336070533e+01 7.8100000000e-01
-1.4336070533e+01 7.8200000000e-01
-1.4336070533e+01 7.8300000000e-01
-1.4336070533e+01 7.8400000000e-01
-1.4336070533e+01 7.8500000000e-01
-1.4336070533e+01 7.8600000000e-01
-1.4336070533e+01 7.8700000000e-01
-1.4336070533e+01 7.8800000000e-01
-1.4336070533e+01 7.8900000000e-01
-1.4336070533e+01 7.9000000000e-01
-1.4336070533e+01 7.9100000000e-01
-1.4336070533e+01 7.9200000000e-01
-1.4336070533e+01 7.9300000000e-01
-1.4336070533e+01 7.9400000000e-01
-1.4336070533e+01 7.9500000000e-01
-1.4336070533e+01 7.9600000000e-01
-1.4332466153e+01 7.9700000000e-01
-1.4332466153e+01 7.9800000000e-01
-1.4332466153e+01 7.9900000000e-01
-1.4332466153e+01 8.0000000000e-01
-1.4332466153e+01 8.0100000000e-01
-1.4332466153e+01 8.0200000000e-01
-1.4332466153e+01 8.0300000000e-01
-1.4332466153e+01 8.0400000000e-01
-1.4332466153e+01 8.0500000000e-01
-1.4332466153e+01 8.0600000000e-01
-1.4332466153e+01 8.0700000000e-01
-1.4332466153e+01 8.0800000000e-01
-1.4329698172e+01 8.0900000000e-01
-1.4329698172e+01 8.1000000000e-01
-1.4329698172e+01 8.1100000000e-01
-1.4329698172e+01 8.1200000000e-01
-1.4329698172e+01 8.1300000000e-01
-1.4329698172e+01 8.1400000000e-01
-1.4319470729e+01 8.1500000000e-01
-1.4319470729e+01 8.1600000000e-01
-1.4319470729e+01 8.1700000000e-01
-1.4319470729e+01 8.1800000000e-01
-1.4319470729e+01 8.1900000000e-01
-1.4319470729e+01 8.2000000000e-01
-1.4319470729e+01 8.2100000000e-01
-1.4319470729e+01 8.2200000000e-01
-1.4319470729e+01 8.2300000000e-01
-1.4319470729e+01 8.2400000000e-01
-1.4313613343e+01 8.2500000000e-01
-1.4313613343e+01 8.2600000000e-01
-1.4313613343e+01 8.2700000000e-01
-1.4313613343e+01 8.2800000000e-01
-1.4313613343e+01 8.2900000000e-01
-1.4313613343e+01 8.3000000000e-01
-1.4313613343e+01 8.3100000000e-01
-1.4313613343e+01 8.3200000000e-01
-1.4313613343e+01 8.3300000000e-01
-1.4313613343e+01 8.3400000000e-01
-1.4302709779e+01 8.3500000000e-01
-1.4302709779e+01 8.3600000000e-01
-1.4302709779e+01 8.3700000000e-01
-1.4302709779e+01 8.3800000000e-01
-1.4302709779e+01 8.3900000000e-01
-1.4302709779e+01 8.4000000000e-01
-1.4302709779e+01 8.4100000000e-01
-1.4302709779e+01 8.4200000000e-01
-1.4302709779e+01 8.4300000000e-01
-1.4302709779e+01 8.4400000000e-01
-1.4302709779e+01 8.4500000000e-01
-1.4302709779e+01 8.4600000000e-01
-1.4302709779e+01 8.4700000000e-01
-1.4302709779e+01 8.4800000000e-01
-1.4302709779e+01 8.4900000000e-01
-1.4302709779e+01 8.5000000000e-01
-1.4302709779e+01 8.5100000000e-01
-1.4302709775e+01 8.5200000000e-01
-1.4297607155e+01 8.5300000000e-01
-1.4297607155e+01 8.5400000000e-01
-1.4297607155e+01 8.5500000000e-01
-1.4297607155e+01 8.5600000000e-01
-1.4297607155e+01 8.5700000000e-01
-1.4297607155e+01 8.5800000000e-01
-1.4297607155e+01 8.5900000000e-01
-1.4297607155e+01 8.6000000000e-01
-1.4297607155e+01 8.6100000000e-01
-1.4297607155e+01 8.6200000000e-01
-1.4297607155e+01 8.6300000000e-01
-1.4297607155e+01 8.6400000000e-01
-1.4297607155e+01 8.6500000000e-01
-1.4297607155e+01 8.6600000000e-01
-1.4297607155e+01 8.6700000000e-01
-1.4297607155e+01 8.6800000000e-01
-1.4297607155e+01 8.6900000000e-01
-1.4297607155e+01 8.7000000000e-01
-1.4297607155e+01 8.7100000000e-01
-1.4297607155e+01 8.7200000000e-01
-1.4297607155e+01 8.7300000000e-01
-1.4291345858e+01 8.7400000000e-01
-1.4291345858e+01 8.7500000000e-01
-1.4291345858e+01 8.7600000000e-01
-1.4291345858e+01 8.7700000000e-01
-1.4291345858e+01 8.7800000000e-01
-1.4291345858e+01 8.7900000000e-01
-1.4291345858e+01 8.8000000000e-01
-1.4291345858e+01 8.8100000000e-01
-1.4291345858e+01 8.8200000000e-01
-1.4291345858e+01 8.8300000000e-01
-1.4291345858e+01 8.8400000000e-01
-1.4291345858e+01 8.8500000000e-01
-1.4291345858e+01 8.8600000000e-01
-1.4291345858e+01 8.8700000000e-01
-1.4291345858e+01 8.8800000000e-01
-1.4291345858e+01 8.8900000000e-01
-1.4291345858e+01 8.9000000000e-01
-1.4291345858e+01 8.9100000000e-01
-1.4289708293e+01 8.9200000000e-01
-1.4289708293e+01 8.9300000000e-01
-1.4289708293e+01 8.9400000000e-01
-1.4289708293e+01 8.9500000000e-01
-1.4289708293e+01 8.9600000000e-01
-1.4289708293e+01 8.9700000000e-01
-1.4289708293e+01 8.9800000000e-01
-1.4289708293e+01 8.9900000000e-01
-1.4289708293e+01 9.0000000000e-01
-1.4289708293e+01 9.0100000000e-01
-1.4289708293e+01 9.0200000000e-01
-1.4289708293e+01 9.0300000000e-01
-1.4289708293e+01 9.0400000000e-01
-1.4289708293e+01 9.0500000000e-01
-1.4289708293e+01 9.0600000000e-01
-1.4289708293e+01 9.0700000000e-01
-1.4289708293e+01 9.0800000000e-01
-1.4289708293e+01 9.0900000000e-01
-1.4278971745e+01 9.1000000000e-01
-1.4278971745e+01 9.1100000000e-01
-1.4278971745e+01 9.1200000000e-01
-1.4278971745e+01 9.1300000000e-01
-1.4278971745e+01 9.1400000000e-01
-1.4278971745e+01 9.1500000000e-01
-1.4278971745e+01 9.1600000000e-01
-1.4278971745e+01 9.1700000000e-01
-1.4278971745e+01 9.1800000000e-01
-1.4278971745e+01 9.1900000000e-01
-1.4278971745e+01 9.2000000000e-01
-1.4278971745e+01 9.2100000000e-01
-1.4278971745e+01 9.2200000000e-01
-1.4278971745e+01 9.2300000000e-01
-1.4278971745e+01 9.2400000000e-01
-1.4278971745e+01 9.2500000000e-01
-1.4278971745e+01 9.2600000000e-01
-1.4278971745e+01 9.2700000000e-01
-1.4278971745e+01 9.2800000000e-01
-1.4278971745e+01 9.2900000000e-01
-1.4278971745e+01 9.3000000000e-01
-1.4278971745e+01 9.3100000000e-01
-1.4278971745e+01 9.3200000000e-01
-1.4278971745e+01 9.3300000000e-01
-1.4271547846e+01 9.3400000000e-01
-1.4271547846e+01 9.3500000000e-01
-1.4271547846e+01 9.3600000000e-01
-1.4271547846e+01 9.3700000000e-01
-1.4271547846e+01 9.3800000000e-01
-1.4271547846e+01 9.3900000000e-01
-1.4271547846e+01 9.4000000000e-01
-1.4271547846e+01 9.4100000000e-01
-1.4271547846e+01 9.4200000000e-01
-1.4271547846e+01 9.4300000000e-01
-1.4271547846e+01 9.4400000000e-01
-1.4271547846e+01 9.4500000000e-01
-1.4271547846e+01 9.4600000000e-01
-1.4271547846e+01 9.4700000000e-01
-1.4271547846e+01 9.4800000000e-01
-1.4271547846e+01 9.4900000000e-01
-1.4271547846e+01 9.5000000000e-01
-1.4271547846e+01 9.5100000000e-01
-1.4257311699e+01 9.5200000000e-01
-1.4257311699e+01 9.5300000000e-01
-1.4257311699e+01 9.5400000000e-01
-1.4257311699e+01 9.5500000000e-01
-1.4257311699e+01 9.5600000000e-01
-1.4257311699e+01 9.5700000000e-01
-1.4257311699e+01 9.5800000000e-01
-1.4257311699e+01 9.5900000000e-01
-1.4257311699e+01 9.6000000000e-01
-1.4257311699e+01 9.6100000000e-01
-1.4257311699e+01 9.6200000000e-01
-1.4257311699e+01 9.6300000000e-01
-1.4257311699e+01 9.6400000000e-01
-1.4234668224e+01 9.6500000000e-01
-1.4234668224e+01 9.6600000000e-01
-1.4234668224e+01 9.6700000000e-01
-1.4234668224e+01 9.6800000000e-01
-1.4234668224e+01 9.6900000000e-01
-1.4234668224e+01 9.7000000000e-01
-1.4234668224e+01 9.7100000000e-01
-1.4234668224e+01 9.7200000000e-01
-1.4234668224e+01 9.7300000000e-01
-1.4234668224e+01 9.7400000000e-01
-1.4234668224e+01 9.7500000000e-01
-1.4234668224e+01 9.7600000000e-01
-1.4234668224e+01 9.7700000000e-01
-1.4234668224e+01 9.7800000000e-01
-1.4234668224e+01 9.7900000000e-01
-1.4234668224e+01 9.8000000000e-01
-1.4234668224e+01 9.8100000000e-01
-1.4234668224e+01 9.8200000000e-01
-1.4234668224e+01 9.8300000000e-01
-1.4221795094e+01 9.8400000000e-01
-1.4221795094e+01 9.8500000000e-01
-1.4221795094e+01 9.8600000000e-01
-1.4221795094e+01 9.8700000000e-01
-1.4221795094e+01 9.8800000000e-01
-1.4221795094e+01 9.8900000000e-01
-1.4221795094e+01 9.9000000000e-01
-1.4221795094e+01 9.9100000000e-01
-1.4221795094e+01 9.9200000000e-01
-1.4221795094e+01 9.9300000000e-01
-1.4221795094e+01 9.9400000000e-01
-1.4221795094e+01 9.9500000000e-01
-1.4221795094e+01 9.9600000000e-01
-1.4221795094e+01 9.9700000000e-01
-1.4221795094e+01 9.9800000000e-01
-1.4185448456e+01 9.9900000000e-01
-1.4185448456e+01 1.0000000000e+00


==> figs_tikz/data_tikz/SPACE08_3000754F038_S3_do_multiuser_False_bf_method_TR_mse_user_1_cdf.dat <==
# x cdf
-9.4081121991e+00 1.0000000000e-03
-9.3505648402e+00 2.0000000000e-03
-9.3505648402e+00 3.0000000000e-03
-9.2510621887e+00 4.0000000000e-03
-9.2384088412e+00 5.0000000000e-03
-9.1756731653e+00 6.0000000000e-03
-9.0530055760e+00 7.0000000000e-03
-8.7400987656e+00 8.0000000000e-03
-8.7303495714e+00 9.0000000000e-03
-8.7111959796e+00 1.0000000000e-02
-8.4610861928e+00 1.1000000000e-02
-8.4474671647e+00 1.2000000000e-02
-8.1030217148e+00 1.3000000000e-02
-7.9397183672e+00 1.4000000000e-02
-7.9273481151e+00 1.5000000000e-02
-7.8922604002e+00 1.6000000000e-02
-7.8575632512e+00 1.7000000000e-02
-7.8564099242e+00 1.8000000000e-02
-7.7395999163e+00 1.9000000000e-02
-7.7230404993e+00 2.0000000000e-02
-7.6699025529e+00 2.1000000000e-02
-7.6691949485e+00 2.2000000000e-02
-7.6493622007e+00 2.3000000000e-02
-7.6442553351e+00 2.4000000000e-02
-7.6357487928e+00 2.5000000000e-02
-7.6134432478e+00 2.6000000000e-02
-7.5988940803e+00 2.7000000000e-02
-7.5973759590e+00 2.8000000000e-02
-7.5557031767e+00 2.9000000000e-02
-7.5518906381e+00 3.0000000000e-02
-7.5500066152e+00 3.1000000000e-02
-7.5468413547e+00 3.2000000000e-02
-7.5393718037e+00 3.3000000000e-02
-7.5285990940e+00 3.4000000000e-02
-7.5042290754e+00 3.5000000000e-02
-7.4682168369e+00 3.6000000000e-02
-7.4370459024e+00 3.7000000000e-02
-7.4327937813e+00 3.8000000000e-02
-7.4106328032e+00 3.9000000000e-02
-7.3155899772e+00 4.0000000000e-02
-7.3100108885e+00 4.1000000000e-02
-7.3033727727e+00 4.2000000000e-02
-7.2782587674e+00 4.3000000000e-02
-7.2307904074e+00 4.4000000000e-02
-7.2269888601e+00 4.5000000000e-02
-7.2019870497e+00 4.6000000000e-02
-7.1971549269e+00 4.7000000000e-02
-7.1963131404e+00 4.8000000000e-02
-7.1919642866e+00 4.9000000000e-02
-7.1850633073e+00 5.0000000000e-02
-7.1842317133e+00 5.1000000000e-02
-7.1607710199e+00 5.2000000000e-02
-7.1492242885e+00 5.3000000000e-02
-7.1486189845e+00 5.4000000000e-02
-7.1416088464e+00 5.5000000000e-02
-7.1289000673e+00 5.6000000000e-02
-7.1257825769e+00 5.7000000000e-02
-7.0960854356e+00 5.8000000000e-02
-7.0506532018e+00 5.9000000000e-02
-6.9741768234e+00 6.0000000000e-02
-6.9730848565e+00 6.1000000000e-02
-6.9670952271e+00 6.2000000000e-02
-6.9618294276e+00 6.3000000000e-02
-6.9494947882e+00 6.4000000000e-02
-6.9444112245e+00 6.5000000000e-02
-6.9392287147e+00 6.6000000000e-02
-6.9317976322e+00 6.7000000000e-02
-6.9315956482e+00 6.8000000000e-02
-6.9289712046e+00 6.9000000000e-02
-6.9127823196e+00 7.0000000000e-02
-6.8974083849e+00 7.1000000000e-02
-6.8947303156e+00 7.2000000000e-02
-6.8781961564e+00 7.3000000000e-02
-6.8544971802e+00 7.4000000000e-02
-6.8417466155e+00 7.5000000000e-02
-6.8138539635e+00 7.6000000000e-02
-6.7847764938e+00 7.7000000000e-02
-6.7461658067e+00 7.8000000000e-02
-6.7271412433e+00 7.9000000000e-02
-6.7099952273e+00 8.0000000000e-02
-6.6973618795e+00 8.1000000000e-02
-6.6905342980e+00 8.2000000000e-02
-6.6796796483e+00 8.3000000000e-02
-6.6760342012e+00 8.4000000000e-02
-6.6669868097e+00 8.5000000000e-02
-6.6524681925e+00 8.6000000000e-02
-6.6520081656e+00 8.7000000000e-02
-6.6509027907e+00 8.8000000000e-02
-6.6488894273e+00 8.9000000000e-02
-6.6337576814e+00 9.0000000000e-02
-6.6335925349e+00 9.1000000000e-02
-6.6303625354e+00 9.2000000000e-02
-6.5988744127e+00 9.3000000000e-02
-6.5690141601e+00 9.4000000000e-02
-6.5667736630e+00 9.5000000000e-02
-6.5602030391e+00 9.6000000000e-02
-6.5559477183e+00 9.7000000000e-02
-6.5525007317e+00 9.8000000000e-02
-6.5453173147e+00 9.9000000000e-02
-6.5418988751e+00 1.0000000000e-01
-6.5312427993e+00 1.0100000000e-01
-6.5163212741e+00 1.0200000000e-01
-6.5108172317e+00 1.0300000000e-01
-6.5078724818e+00 1.0400000000e-01
-6.5076925778e+00 1.0500000000e-01
-6.4916143075e+00 1.0600000000e-01
-6.4880083101e+00 1.0700000000e-01
-6.4426914326e+00 1.0800000000e-01
-6.4270769626e+00 1.0900000000e-01
-6.4261825726e+00 1.1000000000e-01
-6.4257729788e+00 1.1100000000e-01
-6.4192755711e+00 1.1200000000e-01
-6.4019605752e+00 1.1300000000e-01
-6.3869597076e+00 1.1400000000e-01
-6.3650807529e+00 1.1500000000e-01
-6.3638551313e+00 1.1600000000e-01
-6.3545730825e+00 1.1700000000e-01
-6.3155554526e+00 1.1800000000e-01
-6.3091454979e+00 1.1900000000e-01
-6.2929162059e+00 1.2000000000e-01
-6.2914576445e+00 1.2100000000e-01
-6.2865747327e+00 1.2200000000e-01
-6.2856977960e+00 1.2300000000e-01
-6.2748374909e+00 1.2400000000e-01
-6.2696104923e+00 1.2500000000e-01
-6.2629039748e+00 1.2600000000e-01
-6.2624652711e+00 1.2700000000e-01
-6.2619412496e+00 1.2800000000e-01
-6.2612640343e+00 1.2900000000e-01
-6.2610978895e+00 1.3000000000e-01
-6.2582593837e+00 1.3100000000e-01
-6.2576944167e+00 1.3200000000e-01
-6.2576944167e+00 1.3300000000e-01
-6.2532217115e+00 1.3400000000e-01
-6.2510743043e+00 1.3500000000e-01
-6.2507488361e+00 1.3600000000e-01
-6.2474189482e+00 1.3700000000e-01
-6.2473396103e+00 1.3800000000e-01
-6.2470635147e+00 1.3900000000e-01
-6.2467958247e+00 1.4000000000e-01
-6.2462813344e+00 1.4100000000e-01
-6.2462813344e+00 1.4200000000e-01
-6.2416732188e+00 1.4300000000e-01
-6.2368219316e+00 1.4400000000e-01
-6.2308629808e+00 1.4500000000e-01
-6.2264648375e+00 1.4600000000e-01
-6.2223509042e+00 1.4700000000e-01
-6.2217843189e+00 1.4800000000e-01
-6.2203067368e+00 1.4900000000e-01
-6.2153623664e+00 1.5000000000e-01
-6.2111073124e+00 1.5100000000e-01
-6.2092362956e+00 1.5200000000e-01
-6.2090823197e+00 1.5300000000e-01
-6.2085389853e+00 1.5400000000e-01
-6.2069903136e+00 1.5500000000e-01
-6.2048204723e+00 1.5600000000e-01
-6.1981275732e+00 1.5700000000e-01
-6.1944651266e+00 1.5800000000e-01
-6.1932719925e+00 1.5900000000e-01
-6.1931188531e+00 1.6000000000e-01
-6.1899964928e+00 1.6100000000e-01
-6.1840402256e+00 1.6200000000e-01
-6.1836262957e+00 1.6300000000e-01
-6.1811236907e+00 1.6400000000e-01
-6.1719599381e+00 1.6500000000e-01
-6.1607480373e+00 1.6600000000e-01
-6.1588772310e+00 1.6700000000e-01
-6.1588725127e+00 1.6800000000e-01
-6.1581369187e+00 1.6900000000e-01
-6.1563478501e+00 1.7000000000e-01
-6.1559910611e+00 1.7100000000e-01
-6.1502575416e+00 1.7200000000e-01
-6.1439068273e+00 1.7300000000e-01
-6.1432954025e+00 1.7400000000e-01
-6.1426252506e+00 1.7500000000e-01
-6.1415258826e+00 1.7600000000e-01
-6.1404755909e+00 1.7700000000e-01
-6.1402526694e+00 1.7800000000e-01
-6.1400133791e+00 1.7900000000e-01
-6.1360990941e+00 1.8000000000e-01
-6.1258047664e+00 1.8100000000e-01
-6.1249474159e+00 1.8200000000e-01
-6.1229075859e+00 1.8300000000e-01
-6.1217788831e+00 1.8400000000e-01
-6.1204917243e+00 1.8500000000e-01
-6.1198631053e+00 1.8600000000e-01
-6.1178632180e+00 1.8700000000e-01
-6.1161216122e+00 1.8800000000e-01
-6.1110382593e+00 1.8900000000e-01
-6.1071192412e+00 1.9000000000e-01
-6.1065986527e+00 1.9100000000e-01
-6.1060839918e+00 1.9200000000e-01
-6.1046898835e+00 1.9300000000e-01
-6.1046898835e+00 1.9400000000e-01
-6.1044227471e+00 1.9500000000e-01
-6.0948513761e+00 1.9600000000e-01
-6.0947483105e+00 1.9700000000e-01
-6.0928862138e+00 1.9800000000e-01
-6.0910040678e+00 1.9900000000e-01
-6.0889045809e+00 2.0000000000e-01
-6.0818526414e+00 2.0100000000e-01
-6.0707629908e+00 2.0200000000e-01
-6.0562770619e+00 2.0300000000e-01
-6.0553204512e+00 2.0400000000e-01
-6.0541626822e+00 2.0500000000e-01
-6.0472608000e+00 2.0600000000e-01
-6.0415730035e+00 2.0700000000e-01
-6.0409547963e+00 2.0800000000e-01
-6.0349901839e+00 2.0900000000e-01
-6.0308968684e+00 2.1000000000e-01
-6.0287573660e+00 2.1100000000e-01
-6.0223574462e+00 2.1200000000e-01
-6.0086968037e+00 2.1300000000e-01
-5.9989228596e+00 2.1400000000e-01
-5.9972008026e+00 2.1500000000e-01
-5.9943708497e+00 2.1600000000e-01
-5.9881665431e+00 2.1700000000e-01
-5.9875098197e+00 2.1800000000e-01
-5.9861992883e+00 2.1900000000e-01
-5.9847669608e+00 2.2000000000e-01
-5.9815554142e+00 2.2100000000e-01
-5.9793738670e+00 2.2200000000e-01
-5.9728946132e+00 2.2300000000e-01
-5.9663024922e+00 2.2400000000e-01
-5.9629061432e+00 2.2500000000e-01
-5.9599368948e+00 2.2600000000e-01
-5.9557276868e+00 2.2700000000e-01
-5.9543043206e+00 2.2800000000e-01
-5.9484467091e+00 2.2900000000e-01
-5.9483241896e+00 2.3000000000e-01
-5.9376690662e+00 2.3100000000e-01
-5.9361371635e+00 2.3200000000e-01
-5.9346333247e+00 2.3300000000e-01
-5.9311519856e+00 2.3400000000e-01
-5.9285792228e+00 2.3500000000e-01
-5.9170492669e+00 2.3600000000e-01
-5.9145323233e+00 2.3700000000e-01
-5.9096956000e+00 2.3800000000e-01
-5.9062156523e+00 2.3900000000e-01
-5.9021331643e+00 2.4000000000e-01
-5.9010244094e+00 2.4100000000e-01
-5.9002637391e+00 2.4200000000e-01
-5.8863157855e+00 2.4300000000e-01
-5.8856738242e+00 2.4400000000e-01
-5.8855012461e+00 2.4500000000e-01
-5.8835910687e+00 2.4600000000e-01
-5.8819611804e+00 2.4700000000e-01
-5.8812653153e+00 2.4800000000e-01
-5.8791133196e+00 2.4900000000e-01
-5.8787158266e+00 2.5000000000e-01
-5.8772638189e+00 2.5100000000e-01
-5.8718128732e+00 2.5200000000e-01
-5.8700441486e+00 2.5300000000e-01
-5.8677617872e+00 2.5400000000e-01
-5.8667183453e+00 2.5500000000e-01
-5.8625944916e+00 2.5600000000e-01
-5.8599900367e+00 2.5700000000e-01
-5.8578096751e+00 2.5800000000e-01
-5.8563165264e+00 2.5900000000e-01
-5.8536752761e+00 2.6000000000e-01
-5.8501420428e+00 2.6100000000e-01
-5.8418683215e+00 2.6200000000e-01
-5.8350554739e+00 2.6300000000e-01
-5.8338192771e+00 2.6400000000e-01
-5.8327638812e+00 2.6500000000e-01
-5.8327638812e+00 2.6600000000e-01
-5.8316012367e+00 2.6700000000e-01
-5.8248564035e+00 2.6800000000e-01
-5.8197513312e+00 2.6900000000e-01
-5.8152241721e+00 2.7000000000e-01
-5.8143037188e+00 2.7100000000e-01
-5.8128315870e+00 2.7200000000e-01
-5.8097572582e+00 2.7300000000e-01
-5.8092387124e+00 2.7400000000e-01
-5.8076122018e+00 2.7500000000e-01
-5.7989322327e+00 2.7600000000e-01
-5.7963405210e+00 2.7700000000e-01
-5.7921523211e+00 2.7800000000e-01
-5.7855364539e+00 2.7900000000e-01
-5.7807132626e+00 2.8000000000e-01
-5.7788716387e+00 2.8100000000e-01
-5.7788716387e+00 2.8200000000e-01
-5.7781368131e+00 2.8300000000e-01
-5.7768994341e+00 2.8400000000e-01
-5.7742312051e+00 2.8500000000e-01
-5.7707218432e+00 2.8600000000e-01
-5.7668267773e+00 2.8700000000e-01
-5.7665642438e+00 2.8800000000e-01
-5.7653456539e+00 2.8900000000e-01
-5.7648375428e+00 2.9000000000e-01
-5.7618603366e+00 2.9100000000e-01
-5.7573356365e+00 2.9200000000e-01
-5.7541361224e+00 2.9300000000e-01
-5.7532430500e+00 2.9400000000e-01
-5.7484439945e+00 2.9500000000e-01
-5.7401168335e+00 2.9600000000e-01
-5.7397568297e+00 2.9700000000e-01
-5.7359248602e+00 2.9800000000e-01
-5.7340632439e+00 2.9900000000e-01
-5.7326601053e+00 3.0000000000e-01
-5.7302328261e+00 3.0100000000e-01
-5.7284651958e+00 3.0200000000e-01
-5.7271664814e+00 3.0300000000e-01
-5.7266589219e+00 3.0400000000e-01
-5.7245503393e+00 3.0500000000e-01
-5.7218936643e+00 3.0600000000e-01
-5.7192011935e+00 3.0700000000e-01
-5.7186575870e+00 3.0800000000e-01
-5.7178649195e+00 3.0900000000e-01
-5.7144105324e+00 3.1000000000e-01
-5.7109407481e+00 3.1100000000e-01
-5.7104207558e+00 3.1200000000e-01
-5.7102357902e+00 3.1300000000e-01
-5.7093780449e+00 3.1400000000e-01
-5.6995743289e+00 3.1500000000e-01
-5.6994330141e+00 3.1600000000e-01
-5.6992661428e+00 3.1700000000e-01
-5.6970947003e+00 3.1800000000e-01
-5.6965494950e+00 3.1900000000e-01
-5.6944221587e+00 3.2000000000e-01
-5.6918878290e+00 3.2100000000e-01
-5.6891634619e+00 3.2200000000e-01
-5.6812496109e+00 3.2300000000e-01
-5.6790348011e+00 3.2400000000e-01
-5.6769756550e+00 3.2500000000e-01
-5.6714564605e+00 3.2600000000e-01
-5.6663614232e+00 3.2700000000e-01
-5.6663287986e+00 3.2800000000e-01
-5.6656075907e+00 3.2900000000e-01
-5.6600043432e+00 3.3000000000e-01
-5.6598031361e+00 3.3100000000e-01
-5.6580746289e+00 3.3200000000e-01
-5.6570861816e+00 3.3300000000e-01
-5.6562674834e+00 3.3400000000e-01
-5.6549168986e+00 3.3500000000e-01
-5.6532554705e+00 3.3600000000e-01
-5.6523852692e+00 3.3700000000e-01
-5.6490171774e+00 3.3800000000e-01
-5.6459644123e+00 3.3900000000e-01
-5.6423891712e+00 3.4000000000e-01
-5.6406299980e+00 3.4100000000e-01
-5.6397712443e+00 3.4200000000e-01
-5.6385742820e+00 3.4300000000e-01
-5.6366431131e+00 3.4400000000e-01
-5.6343719906e+00 3.4500000000e-01
-5.6333679323e+00 3.4600000000e-01
-5.6292738244e+00 3.4700000000e-01
-5.6267258651e+00 3.4800000000e-01
-5.6234865741e+00 3.4900000000e-01
-5.6205655679e+00 3.5000000000e-01
-5.6193710003e+00 3.5100000000e-01
-5.6087554036e+00 3.5200000000e-01
-5.6065163801e+00 3.5300000000e-01
-5.6056895819e+00 3.5400000000e-01
-5.5785563300e+00 3.5500000000e-01
-5.5770519302e+00 3.5600000000e-01
-5.5692038254e+00 3.5700000000e-01
-5.5678784379e+00 3.5800000000e-01
-5.5648828120e+00 3.5900000000e-01
-5.5631109115e+00 3.6000000000e-01
-5.5558443063e+00 3.6100000000e-01
-5.5513207523e+00 3.6200000000e-01
-5.5465962271e+00 3.6300000000e-01
-5.5165412100e+00 3.6400000000e-01
-5.5095329866e+00 3.6500000000e-01
-5.5036331976e+00 3.6600000000e-01
-5.4922146484e+00 3.6700000000e-01
-5.4908525270e+00 3.6800000000e-01
-5.4900401427e+00 3.6900000000e-01
-5.4857485841e+00 3.7000000000e-01
-5.4818214164e+00 3.7100000000e-01
-5.4763916475e+00 3.7200000000e-01
-5.4756382554e+00 3.7300000000e-01
-5.4740337717e+00 3.7400000000e-01
-5.4735252151e+00 3.7500000000e-01
-5.4724030642e+00 3.7600000000e-01
-5.4645799945e+00 3.7700000000e-01
-5.4619138772e+00 3.7800000000e-01
-5.4607026702e+00 3.7900000000e-01
-5.4601089042e+00 3.8000000000e-01
-5.4572385084e+00 3.8100000000e-01
-5.4528969336e+00 3.8200000000e-01
-5.4468561049e+00 3.8300000000e-01
-5.4401251746e+00 3.8400000000e-01
-5.4362764985e+00 3.8500000000e-01
-5.4317865316e+00 3.8600000000e-01
-5.4298529073e+00 3.8700000000e-01
-5.4273797669e+00 3.8800000000e-01
-5.4243563555e+00 3.8900000000e-01
-5.4221166571e+00 3.9000000000e-01
-5.4173412837e+00 3.9100000000e-01
-5.4130586433e+00 3.9200000000e-01
-5.4129815423e+00 3.9300000000e-01
-5.4076002356e+00 3.9400000000e-01
-5.4058594138e+00 3.9500000000e-01
-5.3946442875e+00 3.9600000000e-01
-5.3934843649e+00 3.9700000000e-01
-5.3932718957e+00 3.9800000000e-01
-5.3812953138e+00 3.9900000000e-01
-5.3623630586e+00 4.0000000000e-01
-5.3561292202e+00 4.0100000000e-01
-5.3550625332e+00 4.0200000000e-01
-5.3526952704e+00 4.0300000000e-01
-5.3465561765e+00 4.0400000000e-01
-5.3312135578e+00 4.0500000000e-01
-5.3249517631e+00 4.0600000000e-01
-5.3172938180e+00 4.0700000000e-01
-5.3045044466e+00 4.0800000000e-01
-5.2991070350e+00 4.0900000000e-01
-5.2920454078e+00 4.1000000000e-01
-5.2919627053e+00 4.1100000000e-01
-5.2870214367e+00 4.1200000000e-01
-5.2847809326e+00 4.1300000000e-01
-5.2829028835e+00 4.1400000000e-01
-5.2728946493e+00 4.1500000000e-01
-5.2590746755e+00 4.1600000000e-01
-5.2583626612e+00 4.1700000000e-01
-5.2506837493e+00 4.1800000000e-01
-5.2503584535e+00 4.1900000000e-01
-5.2480825788e+00 4.2000000000e-01
-5.2460719697e+00 4.2100000000e-01
-5.2162514794e+00 4.2200000000e-01
-5.2109748370e+00 4.2300000000e-01
-5.2068786882e+00 4.2400000000e-01
-5.2041552183e+00 4.2500000000e-01
-5.1949840098e+00 4.2600000000e-01
-5.1947747250e+00 4.2700000000e-01
-5.1939937951e+00 4.2800000000e-01
-5.1864587459e+00 4.2900000000e-01
-5.1849732178e+00 4.3000000000e-01
-5.1830080983e+00 4.3100000000e-01
-5.1815098396e+00 4.3200000000e-01
-5.1746475739e+00 4.3300000000e-01
-5.1737344166e+00 4.3400000000e-01
-5.1731303606e+00 4.3500000000e-01
-5.1728153172e+00 4.3600000000e-01
-5.1725506198e+00 4.3700000000e-01
-5.1719657940e+00 4.3800000000e-01
-5.1710783754e+00 4.3900000000e-01
-5.1710783754e+00 4.4000000000e-01
-5.1609261804e+00 4.4100000000e-01
-5.1601237042e+00 4.4200000000e-01
-5.1557372926e+00 4.4300000000e-01
-5.1543930012e+00 4.4400000000e-01
-5.1532970315e+00 4.4500000000e-01
-5.1513323584e+00 4.4600000000e-01
-5.1483981411e+00 4.4700000000e-01
-5.1479974721e+00 4.4800000000e-01
-5.1469920820e+00 4.4900000000e-01
-5.1429690304e+00 4.5000000000e-01
-5.1411021698e+00 4.5100000000e-01
-5.1357811507e+00 4.5200000000e-01
-5.1281316721e+00 4.5300000000e-01
-5.1239915516e+00 4.5400000000e-01
-5.1147868731e+00 4.5500000000e-01
-5.1141736387e+00 4.5600000000e-01
-5.1077285105e+00 4.5700000000e-01
-5.1043569129e+00 4.5800000000e-01
-5.1012072571e+00 4.5900000000e-01
-5.0974850759e+00 4.6000000000e-01
-5.0925067178e+00 4.6100000000e-01
-5.0871817068e+00 4.6200000000e-01
-5.0868282415e+00 4.6300000000e-01
-5.0849607365e+00 4.6400000000e-01
-5.0807457185e+00 4.6500000000e-01
-5.0795145617e+00 4.6600000000e-01
-5.0773094080e+00 4.6700000000e-01
-5.0754556583e+00 4.6800000000e-01
-5.0679173344e+00 4.6900000000e-01
-5.0570916400e+00 4.7000000000e-01
-5.0560326574e+00 4.7100000000e-01
-5.0553197076e+00 4.7200000000e-01
-5.0548768358e+00 4.7300000000e-01
-5.0419944183e+00 4.7400000000e-01
-5.0380496611e+00 4.7500000000e-01
-5.0245787916e+00 4.7600000000e-01
-5.0180929840e+00 4.7700000000e-01
-5.0180023784e+00 4.7800000000e-01
-5.0152984909e+00 4.7900000000e-01
-5.0099197033e+00 4.8000000000e-01
-4.9991810117e+00 4.8100000000e-01
-4.9985828375e+00 4.8200000000e-01
-4.9945734207e+00 4.8300000000e-01
-4.9938482974e+00 4.8400000000e-01
-4.9931707314e+00 4.8500000000e-01
-4.9840678108e+00 4.8600000000e-01
-4.9809378182e+00 4.8700000000e-01
-4.9706027456e+00 4.8800000000e-01
-4.9706027456e+00 4.8900000000e-01
-4.9684312523e+00 4.9000000000e-01
-4.9521297461e+00 4.9100000000e-01
-4.9515240869e+00 4.9200000000e-01
-4.9496613490e+00 4.9300000000e-01
-4.9493036645e+00 4.9400000000e-01
-4.9308685706e+00 4.9500000000e-01
-4.9299444737e+00 4.9600000000e-01
-4.9293883346e+00 4.9700000000e-01
-4.9224450539e+00 4.9800000000e-01
-4.9155596006e+00 4.9900000000e-01
-4.9125969861e+00 5.0000000000e-01
-4.9112554660e+00 5.0100000000e-01
-4.9055201440e+00 5.0200000000e-01
-4.9043298718e+00 5.0300000000e-01
-4.9038169437e+00 5.0400000000e-01
-4.8966238579e+00 5.0500000000e-01
-4.8928675202e+00 5.0600000000e-01
-4.8881509573e+00 5.0700000000e-01
-4.8848987434e+00 5.0800000000e-01
-4.8804188645e+00 5.0900000000e-01
-4.8769940878e+00 5.1000000000e-01
-4.8757963909e+00 5.1100000000e-01
-4.8701787781e+00 5.1200000000e-01
-4.8606952189e+00 5.1300000000e-01
-4.8582444881e+00 5.1400000000e-01
-4.8553511947e+00 5.1500000000e-01
-4.8374022438e+00 5.1600000000e-01
-4.8291669934e+00 5.1700000000e-01
-4.8201147951e+00 5.1800000000e-01
-4.8122570939e+00 5.1900000000e-01
-4.8114236453e+00 5.2000000000e-01
-4.7957723496e+00 5.2100000000e-01
-4.7715034841e+00 5.2200000000e-01
-4.7688945364e+00 5.2300000000e-01
-4.7679402089e+00 5.2400000000e-01
-4.7566675967e+00 5.2500000000e-01
-4.7465802880e+00 5.2600000000e-01
-4.7332843483e+00 5.2700000000e-01
-4.7221605383e+00 5.2800000000e-01
-4.7221224520e+00 5.2900000000e-01
-4.7114964463e+00 5.3000000000e-01
-4.7054711036e+00 5.3100000000e-01
-4.7047084340e+00 5.3200000000e-01
-4.6935979598e+00 5.3300000000e-01
-4.6809087604e+00 5.3400000000e-01
-4.6798806918e+00 5.3500000000e-01
-4.6267390860e+00 5.3600000000e-01
-4.6113205588e+00 5.3700000000e-01
-4.5731826906e+00 5.3800000000e-01
-4.5481344670e+00 5.3900000000e-01
-4.5405683309e+00 5.4000000000e-01
-4.5107442080e+00 5.4100000000e-01
-4.4906942699e+00 5.4200000000e-01
-4.4901127971e+00 5.4300000000e-01
-4.4808527084e+00 5.4400000000e-01
-4.4409545584e+00 5.4500000000e-01
-4.3967763389e+00 5.4600000000e-01
-4.3510381945e+00 5.4700000000e-01
-4.3433020377e+00 5.4800000000e-01
-4.3109558690e+00 5.4900000000e-01
-4.3109558690e+00 5.5000000000e-01
-4.1192298289e+00 5.5100000000e-01
-3.8785987723e+00 5.5200000000e-01
-3.8559792800e+00 5.5300000000e-01
-3.6831420100e+00 5.5400000000e-01
-3.4245734203e+00 5.5500000000e-01
-3.1617437111e+00 5.5600000000e-01
-3.1599076444e+00 5.5700000000e-01
-2.8598196464e+00 5.5800000000e-01
-2.1933381842e+00 5.5900000000e-01
-2.1587777575e+00 5.6000000000e-01
-1.9915430960e+00 5.6100000000e-01
-1.6372804192e+00 5.6200000000e-01
-8.9788727265e-01 5.6300000000e-01
-5.4971888348e-01 5.6400000000e-01
-4.3260582981e-01 5.6500000000e-01
-3.5103378694e-01 5.6600000000e-01
-2.9191266642e-01 5.6700000000e-01
-2.4301513732e-01 5.6800000000e-01
-2.3618417438e-01 5.6900000000e-01
-2.3071006144e-01 5.7000000000e-01
-2.3004535434e-01 5.7100000000e-01
-2.2972895748e-01 5.7200000000e-01
-2.0318721904e-01 5.7300000000e-01
-1.7355790923e-01 5.7400000000e-01
-1.4237082447e-01 5.7500000000e-01
-1.1083986599e-01 5.7600000000e-01
-8.4635115509e-02 5.7700000000e-01
-1.1937068219e-02 5.7800000000e-01
-1.7612177773e-03 5.7900000000e-01
5.0631568104e-02 5.8000000000e-01
5.3143862863e-02 5.8100000000e-01
1.1862851862e-01 5.8200000000e-01
1.6210227208e-01 5.8300000000e-01
1.7795839510e-01 5.8400000000e-01
2.7687708132e-01 5.8500000000e-01
2.9014481404e-01 5.8600000000e-01
3.0529600798e-01 5.8700000000e-01
3.0777990899e-01 5.8800000000e-01
3.0777990899e-01 5.8900000000e-01
3.2807210902e-01 5.9000000000e-01
3.3119678625e-01 5.9100000000e-01
3.3462081366e-01 5.9200000000e-01
3.3947397804e-01 5.9300000000e-01
3.7248110585e-01 5.9400000000e-01
3.7296406903e-01 5.9500000000e-01
3.8753512281e-01 5.9600000000e-01
3.8959615709e-01 5.9700000000e-01
4.3451207211e-01 5.9800000000e-01
4.4070644025e-01 5.9900000000e-01
4.4932375856e-01 6.0000000000e-01
4.5114105669e-01 6.0100000000e-01
5.0065648058e-01 6.0200000000e-01
5.0640571595e-01 6.0300000000e-01
5.3081237852e-01 6.0400000000e-01
5.8375909401e-01 6.0500000000e-01
6.9494534056e-01 6.0600000000e-01
7.1252897640e-01 6.0700000000e-01
7.3157063787e-01 6.0800000000e-01
8.1673639167e-01 6.0900000000e-01
9.6388172827e-01 6.1000000000e-01
1.0888491605e+00 6.1100000000e-01
1.1130085741e+00 6.1200000000e-01
1.1193993219e+00 6.1300000000e-01
1.1193993219e+00 6.1400000000e-01
1.1605937862e+00 6.1500000000e-01
1.2038609790e+00 6.1600000000e-01
1.2042104870e+00 6.1700000000e-01
1.2090339093e+00 6.1800000000e-01
1.2286011279e+00 6.1900000000e-01
1.3823918385e+00 6.2000000000e-01
1.3856448581e+00 6.2100000000e-01
1.5802712818e+00 6.2200000000e-01
1.6170628470e+00 6.2300000000e-01
1.6325052072e+00 6.2400000000e-01
1.6439513762e+00 6.2500000000e-01
1.6477845318e+00 6.2600000000e-01
1.6618290708e+00 6.2700000000e-01
1.6861014833e+00 6.2800000000e-01
1.6982208083e+00 6.2900000000e-01
1.7190442229e+00 6.3000000000e-01
1.7257440762e+00 6.3100000000e-01
1.7494821829e+00 6.3200000000e-01
1.7495828006e+00 6.3300000000e-01
1.7525288249e+00 6.3400000000e-01
1.7578531141e+00 6.3500000000e-01
1.7900683664e+00 6.3600000000e-01
1.7989042344e+00 6.3700000000e-01
1.8535874956e+00 6.3800000000e-01
1.8904472698e+00 6.3900000000e-01
1.8907389120e+00 6.4000000000e-01
1.8947765106e+00 6.4100000000e-01
1.9083300173e+00 6.4200000000e-01
1.9215476654e+00 6.4300000000e-01
1.9389767940e+00 6.4400000000e-01
1.9389767940e+00 6.4500000000e-01
1.9406121402e+00 6.4600000000e-01
1.9595252004e+00 6.4700000000e-01
1.9597542291e+00 6.4800000000e-01
1.9619726199e+00 6.4900000000e-01
1.9668415825e+00 6.5000000000e-01
1.9941817478e+00 6.5100000000e-01
2.0019550065e+00 6.5200000000e-01
2.0022156886e+00 6.5300000000e-01
2.0061962062e+00 6.5400000000e-01
2.0088931568e+00 6.5500000000e-01
2.0139973314e+00 6.5600000000e-01
2.0276849403e+00 6.5700000000e-01
2.0452072007e+00 6.5800000000e-01
2.0455066225e+00 6.5900000000e-01
2.0817497082e+00 6.6000000000e-01
2.0819496630e+00 6.6100000000e-01
2.0835596214e+00 6.6200000000e-01
2.0857767925e+00 6.6300000000e-01
2.0991783683e+00 6.6400000000e-01
2.1169307804e+00 6.6500000000e-01
2.1180759537e+00 6.6600000000e-01
2.1214622040e+00 6.6700000000e-01
2.1226077501e+00 6.6800000000e-01
2.1799120934e+00 6.6900000000e-01
2.2133881752e+00 6.7000000000e-01
2.2223031828e+00 6.7100000000e-01
2.2228491977e+00 6.7200000000e-01
2.2280875960e+00 6.7300000000e-01
2.2328598103e+00 6.7400000000e-01
2.2459538440e+00 6.7500000000e-01
2.2508000662e+00 6.7600000000e-01
2.2592560343e+00 6.7700000000e-01
2.2910108213e+00 6.7800000000e-01
2.3404372657e+00 6.7900000000e-01
2.3453707371e+00 6.8000000000e-01
2.3479674241e+00 6.8100000000e-01
2.3618224453e+00 6.8200000000e-01
2.3628855414e+00 6.8300000000e-01
2.3746923854e+00 6.8400000000e-01
2.3767448820e+00 6.8500000000e-01
2.3795092145e+00 6.8600000000e-01
2.3984903726e+00 6.8700000000e-01
2.4047955557e+00 6.8800000000e-01
2.4070238519e+00 6.8900000000e-01
2.4270147531e+00 6.9000000000e-01
2.4298734784e+00 6.9100000000e-01
2.4351560595e+00 6.9200000000e-01
2.4538217858e+00 6.9300000000e-01
2.4610372692e+00 6.9400000000e-01
2.4651009473e+00 6.9500000000e-01
2.4663172572e+00 6.9600000000e-01
2.4698153994e+00 6.9700000000e-01
2.4719025725e+00 6.9800000000e-01
2.4935402877e+00 6.9900000000e-01
2.4963711539e+00 7.0000000000e-01
2.4975063943e+00 7.0100000000e-01
2.5024173284e+00 7.0200000000e-01
2.5071814263e+00 7.0300000000e-01
2.5106442946e+00 7.0400000000e-01
2.5149056908e+00 7.0500000000e-01
2.5211016710e+00 7.0600000000e-01
2.5277428639e+00 7.0700000000e-01
2.5293335444e+00 7.0800000000e-01
2.5293335444e+00 7.0900000000e-01
2.5453640740e+00 7.1000000000e-01
2.5587428958e+00 7.1100000000e-01
2.5679752787e+00 7.1200000000e-01
2.5880453659e+00 7.1300000000e-01
2.5906987819e+00 7.1400000000e-01
2.5943229134e+00 7.1500000000e-01
2.5996688173e+00 7.1600000000e-01
2.6140023538e+00 7.1700000000e-01
2.6153807734e+00 7.1800000000e-01
2.6196541129e+00 7.1900000000e-01
2.6197949418e+00 7.2000000000e-01
2.6250558717e+00 7.2100000000e-01
2.6368714642e+00 7.2200000000e-01
2.6388438583e+00 7.2300000000e-01
2.6544162246e+00 7.2400000000e-01
2.6583199522e+00 7.2500000000e-01
2.6699559503e+00 7.2600000000e-01
2.6733079040e+00 7.2700000000e-01
2.6733316710e+00 7.2800000000e-01
2.6750007693e+00 7.2900000000e-01
2.6771745374e+00 7.3000000000e-01
2.6819352023e+00 7.3100000000e-01
2.6825092170e+00 7.3200000000e-01
2.6846485849e+00 7.3300000000e-01
2.6851490667e+00 7.3400000000e-01
2.6858418631e+00 7.3500000000e-01
2.6867853897e+00 7.3600000000e-01
2.6883827679e+00 7.3700000000e-01
2.6906669968e+00 7.3800000000e-01
2.6932760197e+00 7.3900000000e-01
2.7053492436e+00 7.4000000000e-01
2.7131440908e+00 7.4100000000e-01
2.7145649915e+00 7.4200000000e-01
2.7177921538e+00 7.4300000000e-01
2.7225046356e+00 7.4400000000e-01
2.7237604512e+00 7.4500000000e-01
2.7238863516e+00 7.4600000000e-01
2.7287965153e+00 7.4700000000e-01
2.7302103124e+00 7.4800000000e-01
2.7326470807e+00 7.4900000000e-01
2.7335001288e+00 7.5000000000e-01
2.7364993276e+00 7.5100000000e-01
2.7385659583e+00 7.5200000000e-01
2.7481820188e+00 7.5300000000e-01
2.7502182792e+00 7.5400000000e-01
2.7506031429e+00 7.5500000000e-01
2.7506500860e+00 7.5600000000e-01
2.7517439162e+00 7.5700000000e-01
2.7518053573e+00 7.5800000000e-01
2.7586611124e+00 7.5900000000e-01
2.7586943494e+00 7.6000000000e-01
2.7609534305e+00 7.6100000000e-01
2.7664133909e+00 7.6200000000e-01
2.7760008339e+00 7.6300000000e-01
2.7857732986e+00 7.6400000000e-01
2.7858402217e+00 7.6500000000e-01
2.7925683159e+00 7.6600000000e-01
2.7947655564e+00 7.6700000000e-01
2.7991517881e+00 7.6800000000e-01
2.7992086359e+00 7.6900000000e-01
2.8001615458e+00 7.7000000000e-01
2.8029097751e+00 7.7100000000e-01
2.8039089883e+00 7.7200000000e-01
2.8054045693e+00 7.7300000000e-01
2.8085420856e+00 7.7400000000e-01
2.8094891329e+00 7.7500000000e-01
2.8103773198e+00 7.7600000000e-01
2.8125702081e+00 7.7700000000e-01
2.8155975761e+00 7.7800000000e-01
2.8209363670e+00 7.7900000000e-01
2.8223034708e+00 7.8000000000e-01
2.8224013826e+00 7.8100000000e-01
2.8234001950e+00 7.8200000000e-01
2.8270386510e+00 7.8300000000e-01
2.8271978979e+00 7.8400000000e-01
2.8299868747e+00 7.8500000000e-01
2.8301847513e+00 7.8600000000e-01
2.8311857840e+00 7.8700000000e-01
2.8316758290e+00 7.8800000000e-01
2.8325834021e+00 7.8900000000e-01
2.8344059860e+00 7.9000000000e-01
2.8358801437e+00 7.9100000000e-01
2.8391084718e+00 7.9200000000e-01
2.8391691080e+00 7.9300000000e-01
2.8437186545e+00 7.9400000000e-01
2.8437186545e+00 7.9500000000e-01
2.8439140491e+00 7.9600000000e-01
2.8441371490e+00 7.9700000000e-01
2.8514973893e+00 7.9800000000e-01
2.8523095085e+00 7.9900000000e-01
2.8529545318e+00 8.0000000000e-01
2.8546428735e+00 8.0100000000e-01
2.8547012071e+00 8.0200000000e-01
2.8553021150e+00 8.0300000000e-01
2.8553138969e+00 8.0400000000e-01
2.8558707327e+00 8.0500000000e-01
2.8569278197e+00 8.0600000000e-01
2.8569278197e+00 8.0700000000e-01
2.8603843209e+00 8.0800000000e-01
2.8611384663e+00 8.0900000000e-01
2.8616728669e+00 8.1000000000e-01
2.8637359562e+00 8.1100000000e-01
2.8649437759e+00 8.1200000000e-01
2.8666631195e+00 8.1300000000e-01
2.8678019060e+00 8.1400000000e-01
2.8688598604e+00 8.1500000000e-01
2.8705076364e+00 8.1600000000e-01
2.8705584456e+00 8.1700000000e-01
2.8715995948e+00 8.1800000000e-01
2.8720108277e+00 8.1900000000e-01
2.8743572749e+00 8.2000000000e-01
2.8753634772e+00 8.2100000000e-01
2.8756355478e+00 8.2200000000e-01
2.8777580722e+00 8.2300000000e-01
2.8778969417e+00 8.2400000000e-01
2.8779460057e+00 8.2500000000e-01
2.8787301975e+00 8.2600000000e-01
2.8792114907e+00 8.2700000000e-01
2.8799934241e+00 8.2800000000e-01
2.8815797037e+00 8.2900000000e-01
2.8822013266e+00 8.3000000000e-01
2.8822013266e+00 8.3100000000e-01
2.8826524827e+00 8.3200000000e-01
2.8834023943e+00 8.3300000000e-01
2.8843027663e+00 8.3400000000e-01
2.8850275460e+00 8.3500000000e-01
2.8859337862e+00 8.3600000000e-01
2.8860831077e+00 8.3700000000e-01
2.8864108600e+00 8.3800000000e-01
2.8881427262e+00 8.3900000000e-01
2.8882060007e+00 8.4000000000e-01
2.8885120872e+00 8.4100000000e-01
2.8888814575e+00 8.4200000000e-01
2.8908876520e+00 8.4300000000e-01
2.8936774605e+00 8.4400000000e-01
2.8953010550e+00 8.4500000000e-01
2.8953643351e+00 8.4600000000e-01
2.8981531897e+00 8.4700000000e-01
2.8987256099e+00 8.4800000000e-01
2.8987901631e+00 8.4900000000e-01
2.9021563044e+00 8.5000000000e-01
2.9022881328e+00 8.5100000000e-01
2.9050935437e+00 8.5200000000e-01
2.9056089559e+00 8.5300000000e-01
2.9056786491e+00 8.5400000000e-01
2.9065576096e+00 8.5500000000e-01
2.9097342818e+00 8.5600000000e-01
2.9098164118e+00 8.5700000000e-01
2.9101645154e+00 8.5800000000e-01
2.9102067936e+00 8.5900000000e-01
2.9106235862e+00 8.6000000000e-01
2.9110558248e+00 8.6100000000e-01
2.9113700802e+00 8.6200000000e-01
2.9116784310e+00 8.6300000000e-01
2.9119470705e+00 8.6400000000e-01
2.9125315210e+00 8.6500000000e-01
2.9131056199e+00 8.6600000000e-01
2.9131612399e+00 8.6700000000e-01
2.9161073890e+00 8.6800000000e-01
2.9166162825e+00 8.6900000000e-01
2.9166859188e+00 8.7000000000e-01
2.9170549176e+00 8.7100000000e-01
2.9192599113e+00 8.7200000000e-01
2.9195845477e+00 8.7300000000e-01
2.9198082704e+00 8.7400000000e-01
2.9208135073e+00 8.7500000000e-01
2.9212987683e+00 8.7600000000e-01
2.9225165093e+00 8.7700000000e-01
2.9239864319e+00 8.7800000000e-01
2.9244663956e+00 8.7900000000e-01
2.9247908205e+00 8.8000000000e-01
2.9272213724e+00 8.8100000000e-01
2.9274540414e+00 8.8200000000e-01
2.9287979657e+00 8.8300000000e-01
2.9303025188e+00 8.8400000000e-01
2.9305000695e+00 8.8500000000e-01
2.9310700959e+00 8.8600000000e-01
2.9313219817e+00 8.8700000000e-01
2.9320267940e+00 8.8800000000e-01
2.9321493884e+00 8.8900000000e-01
2.9339100703e+00 8.9000000000e-01
2.9347036916e+00 8.9100000000e-01
2.9363526327e+00 8.9200000000e-01
2.9369659958e+00 8.9300000000e-01
2.9379589877e+00 8.9400000000e-01
2.9389499788e+00 8.9500000000e-01
2.9390403557e+00 8.9600000000e-01
2.9399099743e+00 8.9700000000e-01
2.9403147048e+00 8.9800000000e-01
2.9408015215e+00 8.9900000000e-01
2.9408269374e+00 9.0000000000e-01
2.9422494353e+00 9.0100000000e-01
2.9426379828e+00 9.0200000000e-01
2.9429152924e+00 9.0300000000e-01
2.9430166368e+00 9.0400000000e-01
2.9431157562e+00 9.0500000000e-01
2.9436683598e+00 9.0600000000e-01
2.9441163520e+00 9.0700000000e-01
2.9456501229e+00 9.0800000000e-01
2.9456813842e+00 9.0900000000e-01
2.9456927406e+00 9.1000000000e-01
2.9469242005e+00 9.1100000000e-01
2.9473581213e+00 9.1200000000e-01
2.9476988458e+00 9.1300000000e-01
2.9479454895e+00 9.1400000000e-01
2.9488317856e+00 9.1500000000e-01
2.9492689528e+00 9.1600000000e-01
2.9493847471e+00 9.1700000000e-01
2.9501057528e+00 9.1800000000e-01
2.9507854923e+00 9.1900000000e-01
2.9520411946e+00 9.2000000000e-01
2.9524864307e+00 9.2100000000e-01
2.9530230242e+00 9.2200000000e-01
2.9539104953e+00 9.2300000000e-01
2.9546945626e+00 9.2400000000e-01
2.9548036045e+00 9.2500000000e-01
2.9552966073e+00 9.2600000000e-01
2.9553162548e+00 9.2700000000e-01
2.9553639464e+00 9.2800000000e-01
2.9562181562e+00 9.2900000000e-01
2.9562297661e+00 9.3000000000e-01
2.9566372637e+00 9.3100000000e-01
2.9567584534e+00 9.3200000000e-01
2.9570063052e+00 9.3300000000e-01
2.9575163982e+00 9.3400000000e-01
2.9577387390e+00 9.3500000000e-01
2.9577604979e+00 9.3600000000e-01
2.9602376075e+00 9.3700000000e-01
2.9603738453e+00 9.3800000000e-01
2.9609707973e+00 9.3900000000e-01
2.9618679480e+00 9.4000000000e-01
2.9632504929e+00 9.4100000000e-01
2.9633651567e+00 9.4200000000e-01
2.9634013960e+00 9.4300000000e-01
2.9635261433e+00 9.4400000000e-01
2.9635325649e+00 9.4500000000e-01
2.9638476257e+00 9.4600000000e-01
2.9642175454e+00 9.4700000000e-01
2.9642667373e+00 9.4800000000e-01
2.9654236459e+00 9.4900000000e-01
2.9662938382e+00 9.5000000000e-01
2.9667433562e+00 9.5100000000e-01
2.9669550481e+00 9.5200000000e-01
2.9686763579e+00 9.5300000000e-01
2.9691517767e+00 9.5400000000e-01
2.9691517767e+00 9.5500000000e-01
2.9716051136e+00 9.5600000000e-01
2.9719695972e+00 9.5700000000e-01
2.9722291447e+00 9.5800000000e-01
2.9724802930e+00 9.5900000000e-01
2.9729368367e+00 9.6000000000e-01
2.9734075791e+00 9.6100000000e-01
2.9761276706e+00 9.6200000000e-01
2.9777040380e+00 9.6300000000e-01
2.9784150836e+00 9.6400000000e-01
2.9785677523e+00 9.6500000000e-01
2.9787018708e+00 9.6600000000e-01
2.9787497925e+00 9.6700000000e-01
2.9793305115e+00 9.6800000000e-01
2.9794901234e+00 9.6900000000e-01
2.9804224075e+00 9.7000000000e-01
2.9806986598e+00 9.7100000000e-01
2.9829734155e+00 9.7200000000e-01
2.9831278543e+00 9.7300000000e-01
2.9857606932e+00 9.7400000000e-01
2.9865572218e+00 9.7500000000e-01
2.9867175111e+00 9.7600000000e-01
2.9875952586e+00 9.7700000000e-01
2.9879724844e+00 9.7800000000e-01
2.9888398764e+00 9.7900000000e-01
2.9888398764e+00 9.8000000000e-01
2.9893922848e+00 9.8100000000e-01
2.9908312089e+00 9.8200000000e-01
2.9908709709e+00 9.8300000000e-01
2.9924201579e+00 9.8400000000e-01
2.9929897818e+00 9.8500000000e-01
2.9937755777e+00 9.8600000000e-01
2.9941233035e+00 9.8700000000e-01
2.9957251828e+00 9.8800000000e-01
3.0039070303e+00 9.8900000000e-01
3.0048439290e+00 9.9000000000e-01
3.0147060104e+00 9.9100000000e-01
3.0189808233e+00 9.9200000000e-01
3.0206080627e+00 9.9300000000e-01
3.0217555776e+00 9.9400000000e-01
3.0227474466e+00 9.9500000000e-01
3.0282006703e+00 9.9600000000e-01
3.0345349651e+00 9.9700000000e-01
3.0345349651e+00 9.9800000000e-01
3.0399978508e+00 9.9900000000e-01
3.0824247364e+00 1.0000000000e+00

